Coordinated Strategies in Realistic Air Combat by Hierarchical Multi-Agent Reinforcement Learning

Achieving mission objectives in a realistic simulation of aerial combat is highly challenging due to imperfect situational awareness and nonlinear flight dynamics. In this work, we introduce a novel 3D multi-agent air combat environment and a Hierarchical Multi-Agent Reinforcement Learning framework to tackle these challenges. Our approach combines heterogeneous agent dynamics, curriculum learning, league-play, and a newly adapted training algorithm. To this end, the decision-making process is organized into two abstraction levels: low-level policies learn precise control maneuvers, while high-level policies issue tactical commands based on mission objectives. Empirical results show that our hierarchical approach improves both learning efficiency and combat performance in complex dogfight scenarios.

==> exp/L1_cannon_A4.dat <==
iter rew_spo smoothed_spo rew_ppo smoothed_ppo rew_sac smoothed_sac samples
1 -3.9803409576416016 -3.9803409576416016 -3.1546978946296944 -3.1546978946296944 -7.693846318278269 -7.693846318278269 9706.0
4 -3.9894790649414062 -3.987133073422775 -3.8767986297241954 -3.977537215803843 -6.455098752303349 -6.590835312407774 29556.0
7 -3.993168830871582 -3.988078321551625 -5.968205037028206 -4.232450440277709 -8.329938806024305 -7.916771603354128 50164.0
10 -3.747049331665039 -3.878203435268244 -2.746475497844456 -4.1551285255942485 -7.772689834248986 -7.63833303535921 75935.0
13 -0.9729169607162476 -3.479497972627656 -5.563535805316906 -4.319268518660236 -3.4668945815886567 -6.213722453908835 103603.0
16 0.5016269981861115 -2.4602648296797485 -4.927793203172606 -4.181190730870628 -1.7815000832639651 -4.988688507489754 132872.0
19 0.8684059977531433 -1.786832754606694 -2.5547770239216296 -3.983468847004972 -1.3618703203110267 -4.374374935659066 161678.0
22 1.019412999972701 -1.2972986374420254 -2.3010460124382863 -3.6265460070934887 -3.005242083863701 -4.093838250498775 190415.0
25 1.1366170048713684 -0.8571390964651315 -3.17750079934652 -3.35296550666611 -2.788289699606827 -4.12112356078238 219824.0
28 1.0204130001366138 -0.5058703030063991 -3.723757595918 -3.17910899848465 0.4875445709135959 -3.4869330693222684 249746.0
31 1.1009249985218048 -0.2223705035839629 -0.4614126582354094 -3.0444706904805656 1.6570446579709628 -2.907171864175885 279083.0
34 0.0 -0.1220075682997672 -1.2497630017045775 -2.8707793661637098 -1.0322436004495976 -2.624791196858248 308119.0
37 0.8160669952630997 0.0345723507591744 -0.7856486974880803 -2.61747859181396 -3.96387022633284 -2.5370777488669924 337438.0
40 1.0504840016365051 0.123232420125096 -2.0280804423402508 -2.5286624372372795 -4.85351528730643 -2.5948916146781325 366726.0
43 0.0126050114631652 0.1174171730965907 -2.083557140751208 -2.489647135021926 -1.1450586327681262 -2.550031222070531 395371.0
46 -0.954470992088318 0.0475673151675166 -0.708199456646252 -2.3895374504737936 -0.5317735219222346 -2.7196674481700973 424337.0
49 0.5002779960632324 0.0970437705285709 0.1040901524058566 -2.258437043647711 -0.3040136874363573 -2.750966619668794 454082.0
52 0.0417659878730773 0.0378358987133229 -0.2337247454642717 -2.2597249066299505 -3.1521739932209814 -2.8028705860891607 482310.0
55 -2.98763108253479 -0.1483600809816929 -1.8301939219043684 -2.118016828728783 -6.554485309463682 -2.8426100105386736 508180.0
58 0.0179910063743591 -0.2653048372871478 -1.1577287348028236 -2.0834575717957717 -1.46117574206398 -2.701632700275704 534582.0
61 0.193926990032196 -0.2387065052899304 -3.268702580859108 -2.0601240100476392 -3.9750203537742075 -2.6733826330822805 562960.0
64 1.0094029996544125 -0.1174104189139872 -0.5102486760380458 -2.028508523904317 -0.8324860395933565 -2.7333547133944807 589910.0
67 0.1242650151252746 -0.1140835205772812 -3.1861002508152527 -2.074619373903607 -2.228594332533147 -2.840208161121641 618503.0
70 0.1160579919815063 -0.0639390775963675 0.1746961048990196 -1.8607600775003608 0.16237727927642978 -2.477488017188036 647310.0
73 0.0850440263748169 -0.0231966345907082 0.2146776299346262 -1.873997513619372 -4.26287728443712 -2.569714186099337 676819.0
76 -0.782721996307373 0.0276264226369982 -0.4787650116992896 -1.815803172444768 -1.989940065067768 -2.5995503754752787 703675.0
79 0.5027979910373688 0.1319138236278477 -3.06300778335296 -1.906029953696989 -0.5506724274919242 -2.5438810293727294 733081.0
82 1.2201949954032898 0.2296389650758274 -3.1392286640292406 -2.026658784139174 0.012020980723470392 -2.469154522123042 762548.0
85 1.443392992019653 0.370319055933681 -2.1221907957894843 -1.9782577126587728 -2.101618035290839 -2.449457363195893 790694.0
88 0.562061995267868 0.3610243105480911 -2.361387804299073 -1.9389936206261915 -3.5443453242802647 -2.482347912325785 820050.0
91 0.1239889860153198 0.3658331362985959 -1.4327349653903338 -1.8657940913291544 -3.3045551297966194 -2.596174852543413 849530.0
94 1.1447129994630814 0.4451877760296314 -1.836526259468835 -1.771383950206224 -2.6179740544518735 -2.3481408899693186 879031.0
97 1.0387299992144108 0.5019508728277267 -1.4239189224024948 -1.6711586554649944 0.564872247901854 -2.3366736379888158 907285.0
100 1.1008580029010773 0.5420676480376463 -0.3459847530029809 -1.5785715149646924 0.835426085122853 -2.341658251916485 936319.0
103 0.5637109875679016 0.5652448284310658 -2.989275351256855 -1.5222371138531965 -2.9640079597341344 -2.248245162383463 965820.0
106 0.663314014673233 0.5212952464789822 -0.4558164309916237 -1.4856861716454612 -2.112974111657688 -2.2862935761163348 994788.0
109 1.0212740004062653 0.500515266212442 -0.1525586729031327 -1.4212376045863335 -3.0581228716342705 -2.253097582683284 1023589.0
112 0.6516369879245758 0.5356237829578545 -1.794714276010727 -1.3702170673474043 -1.1217586331764466 -2.086173232316456 1053390.0
115 1.150411993265152 0.5781646537342061 -2.220038123480788 -1.3892299210362045 -2.4274448040728083 -1.917160750718929 1082871.0
118 -0.4598599672317505 0.4801740653821477 0.2378202766824344 -1.350856695138897 -3.5941289688858884 -2.1207066681964086 1111745.0
121 0.5148989856243134 0.441055968086485 -2.619887065184505 -1.3977578140339135 -0.35183066120123596 -2.068114726573217 1140560.0
124 0.6084080040454865 0.4583940116485554 0.3276719387825992 -1.380205653951888 -0.21178891065058625 -1.9088461324783887 1169477.0
127 1.002307000104338 0.4520097573619187 -1.9102635660139315 -1.3768669880629432 0.5559195891728413 -1.8203833579228716 1199190.0
130 0.0014690160751342 0.3929115599136117 -2.5658587897302323 -1.356073354241325 -4.170320254528728 -2.0011727876242107 1228176.0
133 0.5913000106811523 0.4430595848794609 0.2902011319632387 -1.226064421300852 -2.7176988490285634 -2.133998989298544 1257883.0
136 0.8470219969749451 0.4770861978887071 -2.1215463744884624 -1.263714365194098 -1.0716772241943224 -2.2615243537319025 1286176.0
139 -0.947126030921936 0.3894804466372553 -1.314375522977651 -1.2973607105927676 -2.6756513633196484 -2.458737867920081 1314310.0
142 0.0890499949455261 0.2527422607461351 -0.94044505032221 -1.2491993839102595 -2.5624432115595965 -2.5703246537560203 1342687.0
145 1.1956339925527573 0.3054234377190845 -0.5226175607621095 -1.2657236075901444 -0.9923424026658975 -2.4789407025825443 1371622.0
148 0.6566269993782043 0.3696054217591943 -2.9633874235547446 -1.3509541891087649 -0.04931771510690483 -2.48585226437904 1401409.0
151 -0.4243769645690918 0.3575196613741737 -0.949614182737442 -1.3146281980598378 -1.3926478916965803 -2.513773148033692 1429585.0
154 0.0002350211143493 0.3893040746736038 -2.060391667898974 -1.3412927411952054 -2.342642310739718 -2.5291124611716573 1459207.0
157 0.5101839900016785 0.3838459303631917 -2.81701845234821 -1.351587870220143 0.5899660903266699 -2.3817121332754025 1487925.0
160 1.0548520013689997 0.4156358185077785 -3.2775369321899746 -1.3239005937654182 0.48368081236042015 -2.26438433423817 1516356.0
163 0.6156370043754578 0.3911847932082556 0.3700969827820337 -1.2397486851346162 -2.7283622522267863 -2.222595752898417 1544758.0
166 0.2026259899139404 0.3581808194166331 -1.2488485722479663 -1.2764291909824648 -2.6861400924365686 -2.299610818317467 1574226.0
169 0.5712850093841553 0.3856458041737695 -3.2070699491185977 -1.42346996551079 -4.784802679252964 -2.2899743025417005 1603733.0
172 0.0425249934196472 0.3874936429890762 -2.559816236758832 -1.44826056579883 -3.518681185736603 -2.393120295707185 1632678.0
175 0.5673440098762512 0.4119014477664743 -2.8570036943607664 -1.4367290508409938 -1.5395492185221014 -2.1911125426255365 1661677.0
178 1.0846659988164902 0.4591961867851457 -3.12274251959644 -1.5040547150563617 -2.77198394580717 -2.099551326874687 1690765.0
181 0.5265139937400818 0.4503742372711137 -1.4884076587363788 -1.5110491281565914 -1.1618503042806791 -2.011164881476071 1719557.0
184 0.6376819908618927 0.5235352270248378 -0.7415962943838896 -1.5698580116534648 0.4735875615998212 -1.8807944118168824 1748952.0
187 0.5653060078620911 0.5541639614919783 -1.4409513840524353 -1.5016712774990602 -3.2841332638320866 -2.110241483007313 1776641.0
190 1.1842769980430603 0.6043240015446886 0.0833999186120695 -1.4356901224328935 -1.617182612576698 -2.045739834926032 1806539.0
193 0.1322249770164489 0.5665751767944163 0.5778643794107823 -1.3700238367488335 -3.8988086127568895 -2.1418226761457717 1836310.0
196 0.010608971118927 0.5653798479531192 -0.2640635755085192 -1.3017733287186202 -4.959306100100097 -2.1754375218366984 1865952.0
199 0.609048992395401 0.5951090989500678 -0.9085561413916854 -1.2616461992497796 -4.548095064628884 -2.1657774118675364 1895490.0
202 1.026519000530243 0.6195245530434408 -1.6035880923146153 -1.2438047840608868 -4.522365368552952 -2.2204372363247327 1925175.0
205 0.2266269922256469 0.6619344388062369 0.7031961112465099 -1.161074763304342 -4.619286439757458 -2.2410155523058206 1954942.0
208 0.8491439968347549 0.7159273358220495 0.7129575867378493 -1.0671959194912084 -4.4316605869311925 -2.25726058787382 1983505.0
211 0.7421810030937195 0.7517061219819328 0.01179704669932 -0.947572789197232 -1.0123331940702753 -2.119079251309827 2012610.0
214 1.0281050000339746 0.775085966889534 0.7115768717026776 -0.8731058337205226 -1.7030665654802501 -2.000449761202171 2042424.0
217 0.5808899998664856 0.6990484148894471 -0.7239798194265972 -0.895508139324261 -1.7049631158503442 -2.07753215763791 2071014.0
220 -0.4048819541931152 0.6529880573645284 0.1015131088622842 -0.8422518053292749 -2.687864293320063 -2.0972030044054164 2098473.0
223 1.0855059996247292 0.6538629966865087 0.5563727825559024 -0.7305668455197354 -0.8202888592094987 -1.9043019763989344 2127672.0
226 1.3672780096530914 0.6602336569998928 -2.97247575716033 -0.7392645612265343 -2.0888189060464635 -2.0384970810761165 2156912.0
229 0.5695129930973053 0.6453462935056684 -1.4541926084486412 -0.8200662961322698 -3.8713002339095555 -2.120598170309967 2186340.0
232 1.129062995314598 0.6346609735326735 -1.5505429171240117 -0.8701859842957596 -4.592101662128573 -2.19688284509871 2215434.0
235 0.5742889940738678 0.6713092727329806 -0.3637328366684031 -0.9677430251954352 -0.09008497207592048 -2.057652939955801 2245198.0
238 0.5504179894924164 0.659629065312748 -0.1912799436760073 -0.91224159806577 0.5100258848208111 -1.9842016265229816 2274693.0
241 -0.3868080377578735 0.5740670932968754 -2.579918994606813 -1.0017345707784182 -3.5764724717239362 -2.2402993849535955 2303552.0
244 2.0809160470962524 0.6445234399449303 0.6200394958956341 -0.9521600079326108 -2.7441122450545694 -2.2406639333291216 2331965.0
247 1.179074004292488 0.699935998140857 -2.809537963866192 -1.0052274809217998 -3.8241544551613087 -2.235458411321911 2361911.0
250 1.3324590027332306 0.721015198367873 -2.6757865697680754 -1.045841499789662 -0.10821083774491003 -2.181490908160926 2391763.0
253 0.1781859993934631 0.7020434010466512 -1.852959724468322 -1.0380534381171862 -2.1603185403483542 -2.272526095848496 2420942.0
256 1.7381619811058044 0.7963422865733506 -1.8513582610420527 -1.0295822968772002 -3.258941917405714 -2.3317488310552426 2449511.0
259 1.1477929949760437 0.8117685201877409 -0.1723093144721719 -0.95892075741551 -4.477707212377023 -2.5482488019502605 2479461.0
262 1.1192110031843183 0.8599567370859538 -0.8517456012499818 -0.9900229926143644 -1.414636488128068 -2.3101228809075542 2509461.0
265 1.1532849967479706 0.8947950690898474 0.9435461780191972 -0.8648956088085198 -1.8549842459315975 -2.120559097147732 2539461.0
268 0.942696999758482 0.9283385531727776 0.4895017807658492 -0.7916439777751221 -3.5935759462148558 -2.1416233064474954 2568748.0
271 1.3481729924678802 0.977028144857242 -0.9475917325359732 -0.8069683262758871 0.2151912008436927 -1.922765075509852 2598748.0
274 0.7290329933166504 0.9833718043954334 0.3055921252017715 -0.7608423889426743 -0.7648413589493782 -2.003045094596485 2628394.0
277 1.1555369943380356 1.0536652144480472 -0.1899217930528836 -0.7598240891399499 -1.6034690472732078 -2.032378711194147 2657877.0
280 1.34722501039505 1.098561514436646 -0.4057057522103662 -0.7466977931841592 -2.2938451473018393 -2.1029540009415104 2686826.0
283 1.3121190071105957 1.0992456600838576 -0.4043768395584197 -0.7590889152153459 -4.061170825891773 -2.32240854197785 2716033.0
286 1.376587986946106 1.1325797541394351 -0.1575171284313214 -0.6836402252107137 -4.504218469066057 -2.363920494489032 2746033.0
289 1.3114449977874756 1.141892969978806 0.3364415075284486 -0.6287217335811042 -4.657798227720296 -2.2468346108558728 2775003.0
292 1.352281004190445 1.1735218851089555 0.4095267606580439 -0.6121682314770862 -2.9142329234465048 -2.303559366557897 2804898.0
295 1.4149770140647888 1.2301449286188104 -2.4483675027702576 -0.6927205213218481 -2.1247124775115407 -2.402346775825487 2833451.0
298 1.5087599754333496 1.2879510983682485 0.6994659578924567 -0.5745416532174681 -3.2063531540257397 -2.4491759230325347 2863373.0
301 2.146406054496765 1.3955939449256909 -1.9303823058011007 -0.675539178977385 -1.4963427277301875 -2.352862920343372 2892368.0
304 2.25381600856781 1.494975420900438 1.2130929725865354 -0.5532870550124565 -2.2925277306392764 -2.2699789508218675 2921428.0
307 1.8097599744796755 1.5005569964038092 0.4659946771864358 -0.4953938644840785 -1.1358934722422456 -2.237614080556048 2951428.0
310 1.774249017238617 1.5346265608990963 -1.2173133028170926 -0.5655171119851476 -0.7533052535204392 -2.297260628683189 2981013.0
313 1.7536309957504272 1.572422372043989 -1.9162446049405388 -0.6557443990933152 -0.99985824328767 -2.1982878018818672 3010554.0
316 1.2171079963445663 1.5960749218741472 -2.356218496087523 -0.7374138400903412 -1.8004478672004032 -2.246686775611354 3039585.0
319 1.3975749909877777 1.6025969050659996 0.0496623569554628 -0.790409682319767 -2.4940534184501097 -2.278083288031154 3068202.0
322 1.2356649935245514 1.6017871758015505 -2.04336395022644 -0.786231045908792 -2.677881929574177 -2.30641071431294 3097963.0
325 2.046597003936768 1.677388335921176 -1.8393632638551336 -0.7927003724853348 0.50916710565008 -2.122711094332732 3126780.0
328 1.9864630103111267 1.7025951734192484 1.5918213051569914 -0.6492930676955848 -2.532341171114352 -2.2867328742586164 3154696.0
331 1.6227070093154907 1.691866220532072 -2.025844907256495 -0.6583969198218207 -4.14226594408435 -2.389173468787142 3183413.0
334 2.129757046699524 1.6739916469574232 -1.8855052871357088 -0.6636411311920025 -3.117139194276753 -2.465829910571928 3210686.0
337 1.3889139890670776 1.7338925481364345 0.6340773530991786 -0.5423432166601181 -3.392317060322126 -2.5030318622081413 3239294.0
340 1.3734079897403717 1.7843353123424166 -1.172856966310631 -0.582420957789739 -1.677835811092228 -2.4733305045283167 3267023.0
343 1.190748006105423 1.8351113700034725 -0.5085975981292457 -0.658354327105634 -3.1315816490045347 -2.528529036263691 3294493.0
346 1.2361350059509275 1.8531939103049595 1.4595071240408402 -0.4995717999515585 -4.283771864393842 -2.617344838049475 3323903.0
349 2.311843991279602 1.845871028506925 -0.5887103458748262 -0.4900898627072367 -1.3838793450219964 -2.566464573632933 3352066.0
352 1.8754289746284485 1.892452039565822 1.7391613320388422 -0.3987309389035474 -0.9594010833228082 -2.498614147627296 3381804.0
355 2.193724036216736 1.935804532960592 -1.5554712265117168 -0.4394777688148341 -2.6035700619128854 -2.459530164225271 3409655.0
358 2.3185479640960693 1.9974342164769976 -1.9821438453832911 -0.4703675343223721 -1.46847257047196 -2.355087390510766 3437828.0
361 1.2529650032520294 2.0472026087296444 1.2710920187764878 -0.435439407472622 -3.147174937432712 -2.314545100319633 3465128.0
364 1.0317020006477833 1.9721318823835208 -0.0591172194368045 -0.4408836899669535 -3.442639950152223 -2.3494556225208667 3493408.0
367 2.619912028312683 2.051024924224608 0.2274125632868362 -0.4178995481037457 -1.5960623495971897 -2.2556996913475227 3520830.0
370 2.640745997428894 2.039186938955744 1.7222129816697442 -0.3857763265300615 -2.563955666167291 -2.378482725308516 3549734.0
373 2.30007803440094 2.0932039547564525 -1.2211777487129964 -0.3387943874946726 -3.303181337568002 -2.3817910776066267 3579046.0
376 2.7779990434646606 2.141873220624692 1.9318542495785112 -0.2574264009539926 -3.187996734168513 -2.4696755454033554 3608761.0
379 2.066509962081909 2.159356463794908 0.0314895949243247 -0.2343059108343061 -3.2112007471309783 -2.538532796328123 3637320.0
382 2.915518045425415 2.1387347230630827 1.0775778675015244 -0.2655474662579726 -1.6848698980539143 -2.6025810990579337 3664895.0
385 2.2232290506362915 2.142291365350657 -0.8971922540085058 -0.3295890028987378 -1.2671177084527794 -2.5158330703193394 3694007.0
388 3.055614948272705 2.211353771478434 0.8482185192936738 -0.3041124813237332 -1.945019312467903 -2.5359668457855933 3721209.0
391 1.8401849865913391 2.180774181708463 -1.4007426438062165 -0.3058653596680405 -3.5965921955082427 -2.64795906425343 3749871.0
394 2.3963990211486816 2.2624227401459365 1.7195582058039622 -0.2183089505293596 -3.0119931140164677 -2.59579148742996 3777437.0
397 2.333855986595154 2.238609567324392 -0.5322184155196901 -0.1120265020477728 -1.8899216556589518 -2.630553870824444 3805585.0
400 2.7420419454574585 2.243817665406986 -1.5900335096994702 -0.1895018216264319 -2.274175184697456 -2.658972997870716 3835085.0
403 2.963389992713928 2.275219775770926 0.5694461057399268 -0.1523355396807542 -2.046468011998175 -2.6397087280893787 3863561.0
406 2.739750027656555 2.321734879653861 1.2477106914982004 -0.0701677042244965 -0.7791636901615973 -2.5043177262063647 3892825.0
409 3.684792995452881 2.4050750433653825 0.8700462086464497 -0.0160245000220349 -1.123253265054056 -2.501542355851117 3920263.0
412 1.987608015537262 2.379644601357451 -0.0461595542494985 -0.0562362615420475 -3.4396807855128495 -2.637982437131935 3948383.0
415 2.609346032142639 2.446670345215995 1.5381164423774532 0.0405419516162355 -3.420822041794839 -2.584446279617555 3976338.0
418 3.4368700981140137 2.5670798558865524 0.7039564840526965 0.0530588063149651 -0.9633401946700578 -2.424758051328601 4002173.0
421 2.641916990280152 2.561833403634077 0.8346952451550169 0.1427455477675375 -0.4667026766454309 -2.4135163976456746 4028837.0
424 2.405218005180359 2.5775186794269485 0.7111962037743004 0.1666647004832283 -1.027179736847117 -2.374363596813918 4058175.0
427 2.3773690462112427 2.5873687621072925 1.536848275318583 0.2383763176313443 -0.983973587992533 -2.272199700337263 4086203.0
430 1.7764509916305542 2.458888561863092 1.4930621257366117 0.3070061813948289 -2.2602627078893365 -2.34971605760329 4113347.0
433 1.180429995059967 2.4355337739571272 -0.2959995899919403 0.3029356441853575 -1.9964137329005358 -2.307064363499899 4140937.0
436 2.43276596069336 2.3967097466101484 0.1922972014976526 0.2899171387960881 -0.6922130265502235 -2.314876690051133 4168906.0
439 2.613155961036682 2.38396465149334 -0.532175929673854 0.2875440233699259 -2.79750906388705 -2.414228927788833 4197187.0
442 2.1495440006256104 2.457411787745089 0.2899253243377624 0.2586215832861115 -2.739075679482351 -2.373686150248515 4224555.0
445 2.8265130519866943 2.491135407752211 1.5340467435244327 0.2487175924302588 -2.4137439596226637 -2.3506514919510155 4251177.0
448 3.1750950813293457 2.5969396597851806 -1.6435760651367826 0.2053711991092144 -1.2339494238712132 -2.2307902721289348 4279612.0
451 2.932283043861389 2.6399849466653134 1.2986652617231764 0.2089812422764446 -0.023114533568135365 -2.1446863996216115 4305315.0
454 2.8002289533615112 2.6929892557662325 0.3789306165244953 0.1756615597135581 0.21105012344925358 -2.1106866745823067 4333216.0
457 1.9361690282821653 2.687859463565472 0.4944667896237484 0.2209841427701288 -2.9037433338763017 -2.17703913034153 4359466.0
460 2.664543032646179 2.6431596881921102 1.3254700793132292 0.1824458167328925 -0.9420487497661826 -2.1189835304900484 4389094.0
463 2.717805981636048 2.6372701033235435 2.128776326837787 0.2547514318745247 -0.34031823520132237 -2.1305539904887345 4417210.0
466 3.5584030151367188 2.6320300997799237 0.8257201413736508 0.2585916720391626 -0.9157236810701755 -2.122375995087767 4445765.0
469 2.8405439853668213 2.614505986210909 -1.2831276935935725 0.2897338409330378 -2.3132638069198266 -2.178496729367502 4473953.0
472 3.005769968032837 2.6504991302132934 -1.6070543867490463 0.2841237942817521 -2.183230154349339 -2.0726448111829763 4502411.0
475 2.492545962333679 2.6405629787832305 -0.2855232549975717 0.2519685697466204 -2.212405587602322 -2.0592291012030453 4530842.0
478 2.8291319608688354 2.671570060202879 0.4664154104003449 0.2978269807171655 -0.3670811665065486 -1.992588798375999 4560018.0
481 2.6363710165023804 2.6348949334752634 -1.1089282337733088 0.2803033655902396 -0.12435348651206686 -1.9710819310862997 4589579.0
484 4.40457010269165 2.726736531490367 -1.446951729747869 0.2348979591428517 -0.47535982523256537 -1.9119140114306377 4617217.0
487 1.3926849961280825 2.6561813450939065 2.338359658667739 0.2896239884982124 -1.0949272030918917 -1.9654457512029155 4645385.0
490 2.2005070447921757 2.6432149303096577 -1.2020029392413225 0.2527941367107191 -0.43190839746349313 -1.888755114936254 4674450.0
493 3.304960966110229 2.644674422286154 0.5615082865154976 0.2646031035096862 -0.45187451527669353 -1.9037169293450087 4701972.0
496 3.414073944091797 2.6758758349274347 -1.4391171787345636 0.1677926112839298 -2.4069549944590056 -1.8440885580210349 4729718.0
499 3.3525280952453613 2.69518072020566 -0.3784863559707965 0.1033736696555311 -0.23034974063028724 -1.810410568521984 4757076.0
502 2.6800999641418457 2.693232896671505 2.321395013311978 0.0935824860925957 -0.843225605692249 -1.700925933155183 4785361.0
505 2.941630005836487 2.735974712281855 2.189761210810695 0.1290062820018817 -0.5378506072242759 -1.7520721652035434 4814429.0
508 2.3818670511245728 2.776258300350254 2.222310951574668 0.1820607942611363 -2.0662744907820656 -1.7119435206056277 4840810.0
511 2.379922032356262 2.756048152278721 -0.1725660738194623 0.2232131333076311 -3.4361182271114026 -1.7105100310261665 4869797.0
514 2.83289098739624 2.740189888679213 -0.2158826308898325 0.2694042961264039 -3.1465127519804756 -1.7619881735302028 4898921.0
517 2.548691987991333 2.788907707169741 1.2249685534889674 0.281395799955064 -3.1533003572977103 -1.730353564275558 4926990.0
520 2.319283962249756 2.7585388063246565 1.005267900845425 0.3231128007400897 -3.8988741562800975 -1.7824770102652587 4955462.0
523 2.9978779554367065 2.805796533297896 -1.425527225997612 0.2848114059697124 -1.3701076773663863 -1.7087850516625358 4984494.0
526 2.805418968200684 2.803179846875902 1.5276026646202363 0.3662904767269762 -0.4058336841390204 -1.5844799238279923 5014216.0
529 3.608721971511841 2.874389814008188 1.88300363246265 0.3653865686168157 -0.13264181252929258 -1.466078424455485 5043516.0
532 2.514662981033325 2.806660641901356 -1.1897409521036186 0.3275348168148774 -0.3771280780889246 -1.4940399443371446 5071552.0
535 3.88952898979187 2.9533996591526046 -1.1462664212118368 0.3311165960845856 0.7517751300176123 -1.314777081857185 5095924.0
538 2.587815046310425 3.0025044985806058 1.676414248179631 0.3102233141839335 -0.18539716088576455 -1.1989376451024465 5122328.0
541 1.438484013080597 2.934845568188844 1.5999156380931088 0.3488271636904885 -2.9370934204196675 -1.2107135614019775 5151091.0
544 3.385950088500977 2.932091400784431 0.0568621920977348 0.3675934787364655 -1.7618722547229884 -1.2055003613810793 5177878.0
547 2.7323460578918457 2.9074413009388564 -0.7307570451039509 0.3764384988388716 -1.2632805027886782 -1.2286182736442413 5207530.0
550 2.834867000579834 2.8945516632769044 2.330971507454303 0.441184038237609 -0.37886593099273236 -1.2247305847185694 5235675.0
553 2.518478035926819 2.868407141449285 -0.338084616278496 0.3539337033695924 -0.7906023783083737 -1.1996098366508927 5263533.0
556 2.8544729948043823 2.912303577242417 0.7266390617924813 0.3591540029841208 -0.02205548514670766 -1.1263609622269224 5288991.0
559 3.028830051422119 2.9522345733075905 0.0268743561293673 0.3102267810966352 -0.4785049159788678 -1.0975749338896017 5318231.0
562 2.125648021697998 2.9133104942557027 0.029525520370384 0.3191177133003051 -1.2957877608394797 -1.07789045723804 5346790.0
565 2.7196719646453857 2.790821863842861 0.984572096475133 0.3393947497942893 -2.1697366003533856 -1.228033014926322 5374334.0
568 4.581751108169556 2.9216645509113857 -0.6542974349437884 0.3071233566806522 -0.12786263675004883 -1.126671334402069 5400284.0
571 4.6482930183410645 3.1205098557100626 1.7290913689700438 0.3801315127509822 1.201859233858681 -0.9985935588408752 5425041.0
574 2.925938963890076 3.120902817939548 -0.3586302250955064 0.3677013179443347 -1.2804114353259781 -0.9467860847400288 5452528.0
577 3.5797510147094727 3.1542576643642115 1.5954508273125971 0.3980988180318152 -1.5868220531454749 -1.0535336228852028 5478631.0
580 2.2087860107421875 3.1369369752037897 -1.1938035309824215 0.3898760261727297 -2.9477883583583724 -1.0493647773381891 5504696.0
583 4.039634943008423 3.1538693412755423 -0.8926669620504453 0.3957608934416058 -0.8064003438243832 -1.056217420853569 5533622.0
586 2.1888530254364014 3.1157859268852888 0.5249683790363725 0.3907340403298012 -2.124133646305152 -1.124886120337803 5561066.0
589 3.5746209621429443 3.111637008932096 1.4978376878011603 0.452182164599166 -2.2561254337831533 -1.0739307945246204 5589031.0
592 2.2050540447235107 3.0512497148005533 1.8544707081166976 0.5064574984923343 -3.2647182716304934 -1.171299057092187 5616596.0
595 3.502970933914185 2.9894353253213666 0.3994994056083139 0.582459720245751 -0.5169514574421608 -1.1576265440917155 5644085.0
598 2.7440589666366577 3.024883327264522 -1.0986793941524446 0.4905313111826065 -1.7566906641897844 -1.135929295026986 5672583.0
601 2.9014819860458374 3.0573316314471417 0.2803411716976118 0.5816410857285577 -1.9498171652559748 -1.053899743669188 5699128.0
604 2.326539993286133 3.020115054091544 -0.3393112163795662 0.5465648955095225 -1.3751620637165487 -1.152808896954534 5727457.0
607 2.467079997062683 3.0125722844584493 1.245615964363271 0.6515708954665419 -1.90562623606773 -1.1966786557372389 5755305.0
610 2.698153018951416 2.954702745015931 2.4114022311364818 0.7421437574450991 -2.3738454174254144 -1.1946837586032253 5784013.0
613 3.262075901031494 2.9661781114090826 -0.8114537127043779 0.7007163225305502 -1.9944204022483798 -1.13278692326606 5813349.0
616 2.3215219974517822 3.021702297616488 2.396396381181388 0.6930341543818711 -2.9278134640202933 -1.0798977050328464 5838118.0
619 3.52645206451416 3.017858426337307 0.7913606834192803 0.6795203409484316 -0.7940365396578257 -1.0531002434631915 5866860.0
622 1.9773380160331728 2.969012474680245 -0.3112612844935092 0.5703096244365503 -3.004939236616906 -1.207887157385468 5891644.0
625 2.263332962989807 2.884253365948974 0.982367884777226 0.6665331759454836 -1.005418948138393 -1.249828134958805 5918117.0
628 3.4001479148864746 2.939939496341021 0.2087347163288128 0.7301730163580253 -1.4769327755397927 -1.3216700481873418 5945282.0
631 1.4935509860515594 2.862236826668444 2.541024748853403 0.7871654253843829 -3.288375209709088 -1.4345619638068623 5972827.0
634 2.9278390407562256 2.91147625705547 1.839619283049939 0.9082700087406892 -0.8889973114018063 -1.3541017404536255 6001337.0
637 3.0364480018615723 2.933003384890451 -0.3331240045349926 0.8459924709506109 -2.326601464683635 -1.3233196253004051 6030178.0
640 2.8176419734954834 2.96440958749924 1.6228064682336667 0.7962679421849759 -2.484176186519086 -1.3144034712094954 6058942.0
643 1.9568729996681211 2.958881329260657 0.1860142084319063 0.74344479091186 -1.1338114549091598 -1.286958417203539 6087484.0
646 3.5110979080200195 3.113134925777618 -0.95692771642697 0.7154094908885049 -1.2984725731807851 -1.333193751865397 6114545.0
649 3.3439009189605717 3.1262136950727584 -1.1115785637166162 0.6529063870095344 -1.6842376121818805 -1.4199714096606746 6141229.0
652 3.4945080280303955 3.1634379483529718 1.980704431805875 0.6892871879620742 -0.33705587424490313 -1.3262986899899998 6169772.0
655 2.1000709533691406 3.0256793087597518 1.430798820894175 0.7554824564202689 -0.6751673281817295 -1.354743349533826 6197872.0
658 3.0870161056518555 3.0099838693430305 1.7083043521525223 0.8643476687725297 -2.25630446275276 -1.4133190729972245 6225112.0
661 3.4954679012298584 3.083424655968744 1.1911108595901951 0.8787065076391216 -2.5299347756524577 -1.4582901945047029 6252361.0
664 3.2757930755615234 3.033921750714722 -1.0523137167031988 0.815856439366395 -3.0834933839785803 -1.5533938212717673 6280276.0
667 2.940209031105041 3.075883509486146 -1.0051310564567149 0.7605215791059443 -1.1293499988920854 -1.398633024785188 6307519.0
670 2.9780290126800537 3.1622075667698097 0.2115728499775864 0.6961762435063359 -1.5671220009340738 -1.4229236323320305 6333677.0
673 3.505512952804565 3.1842506141550966 0.7434002773596455 0.6309556153240024 -1.9551670751799561 -1.3490142903880913 6360188.0
676 3.259099006652832 3.288797407843794 0.1500043430154505 0.6179014774965002 -2.796941352270229 -1.43997762306419 6384693.0
679 3.7183470726013184 3.3597171351621102 0.9255784028754976 0.5902722618919212 -0.8612694299430335 -1.3995418472547585 6410734.0
682 3.495727062225342 3.3332999125343834 -0.0985535841925384 0.5846527652304987 0.46925065427636314 -1.379686223961767 6437152.0
685 3.767366886138916 3.337784661214173 -0.3124786808119784 0.4832933759527188 -1.1190720920531412 -1.4741809714417713 6462006.0
688 4.042717933654785 3.3920454726319127 0.4458950708347099 0.5334121304469974 -0.07449133423683857 -1.4132791517892036 6488353.0
691 4.485060930252075 3.488104589022206 2.402926455034668 0.5672294298179563 0.3754267194858201 -1.3215976553494213 6514218.0
694 4.305738925933838 3.510079055423368 1.5001040967113384 0.6249552396672451 -0.7243075428054797 -1.3268103940327165 6542596.0
697 4.891944885253906 3.614121639149777 1.3433100874439718 0.5903780567760839 0.7865595602476008 -1.174729634953838 6568794.0
700 3.5404419898986816 3.612775996878729 -0.6838937137629892 0.4882189723475191 1.003118216833719 -0.999850343334682 6596120.0
703 3.95955491065979 3.623828500413851 2.554651339167629 0.5483339370155462 -1.2325056023828307 -1.0250318636614713 6622554.0
706 3.3657729625701904 3.649319501798754 0.9088351175425688 0.6171806486058378 -1.5334779843172088 -1.0141792568429957 6648445.0
709 4.3924829959869385 3.7160341385784688 -0.4807127227532797 0.5653456632329512 -0.6966474830997299 -0.9772412479107182 6673536.0
712 2.6240659952163696 3.689716590850393 3.0179841488935875 0.7257526806499273 -2.8265210284704185 -1.0067849144234382 6698631.0
715 4.133518934249878 3.75267631892006 0.6903887649634068 0.790674961311515 -1.504879433370959 -0.9665420664498772 6723921.0
718 3.3361990451812744 3.727968288643521 1.1925472935396686 0.816372223885866 -2.4593698470607364 -0.9775268335884422 6748361.0
721 3.1891109943389893 3.661201625839457 0.7759278828290457 0.8242139226731946 -3.034722593254728 -1.0862202458030374 6775538.0
724 4.333051919937134 3.6224814431059777 1.585674783372816 0.8224582304188135 0.09469872463352735 -1.0451512864485857 6802901.0
727 4.770937919616699 3.628317217137371 0.0730902600830082 0.8743150160316447 -0.22793365730938794 -1.0420906980965856 6830010.0
730 3.056299924850464 3.6073135807199694 -0.2328768155455818 0.8575208815357153 0.3683850234899455 -1.0251026620722563 6856598.0
733 3.368891954421997 3.645086724012323 2.086798604994975 0.908620217875108 -1.1648055615848243 -0.9066331096435652 6882029.0
736 2.8674720525741577 3.578982237741755 0.1549204606012426 0.9166181096119742 -0.028104999536190223 -0.8667439643122031 6910209.0
739 3.35329008102417 3.5344403102878386 1.5922448974692331 0.9536383251617756 -2.155495561305278 -1.0018211874906324 6937695.0
742 3.260735034942627 3.502238001165129 2.0605266301931198 0.9908362567348008 -2.7058270079406155 -1.0763462239673047 6963354.0
745 2.901461958885193 3.404975393289376 -0.6223954509577561 1.0221407965262133 -0.3868779405182861 -1.123228372334659 6988983.0
748 3.020395040512085 3.337728381149111 0.6483585233890949 0.9612666877414842 -2.5481564630262477 -1.244855201859819 7014899.0
751 2.8833260536193848 3.406605791874984 1.1360443624074263 0.8891077627455377 -1.246259357933146 -1.2254377080118506 7039069.0
754 3.537013053894043 3.337101620369905 -0.3465422645594149 0.7968348148244686 -1.4207732265662967 -1.2890718907361445 7065240.0
757 3.339812994003296 3.4148358732739608 -0.4817230549065052 0.7963885827147417 -0.08457465927574381 -1.1729179601957234 7089873.0
760 3.933115005493164 3.431535402232002 2.7316614103692825 0.8701549037138299 -1.4530672785466334 -1.2039385272259588 7114630.0
763 5.385207176208496 3.593289437904301 1.684190407879428 0.968379888162988 -0.20619288165784316 -1.1694101944287216 7141718.0
766 2.722295045852661 3.479944170278233 3.1282745252277397 1.0122442744269196 -1.9353733411847902 -1.2485994911275742 7170650.0
769 3.470207929611206 3.443078628212961 0.5095144994884652 1.0379264530255974 -2.165671141500227 -1.3749301372384064 7197840.0
772 3.1521248817443848 3.494949343388272 -0.658546627923601 0.9976205937769572 -0.2566452494651819 -1.2880740356074836 7224770.0
775 4.514257907867432 3.6386183315180816 2.453010461732865 1.112887315722677 0.5798493438416059 -1.1715765368942128 7250026.0
778 2.7008960247039795 3.5738959347893178 3.030440888053447 1.286051854012537 -1.1922024323727658 -1.257427617960785 7279003.0
781 4.209088087081909 3.584749753475108 0.6909932661016461 1.2815936329596278 0.3315375612126794 -1.1910011532764524 7302428.0
784 4.939265012741089 3.639452166007985 0.3844049750331796 1.345137888389232 -0.0950973344899181 -1.090064677214678 7327216.0
787 3.623981952667236 3.5537271956567933 1.3247241197621151 1.2941920306672956 -0.003912492629981834 -1.0579357146359838 7352768.0
790 3.049923896789551 3.544573303596424 2.663884482083385 1.2846334373373316 -1.1839395356814801 -0.977333618433718 7380741.0
793 3.279668092727661 3.50053299930718 1.3826291337198695 1.3006789590746517 -1.7160485058694652 -1.0532402169588004 7405519.0
796 3.67242693901062 3.4350710566718563 -0.2312830409985198 1.2048172265950283 -2.488218093413369 -1.2053907312154597 7431819.0
799 3.317455053329468 3.5039911798372283 0.4139941096131984 1.2111859032919252 -2.905950915893769 -1.229244112614973 7458347.0
802 4.540230989456177 3.598720520575424 1.524707164922259 1.1540626853901177 -1.504160830000913 -1.2362176645005136 7484930.0
805 2.850309014320373 3.5062390524607987 1.83698755609065 1.1997432082887722 -0.5140497050323665 -1.235661891147101 7513726.0
808 3.625114917755127 3.5141987683411875 2.804558865925279 1.267674342443675 -2.105539246263609 -1.2317874225755645 7540057.0
811 3.3546600341796875 3.501435179736315 1.5512625728184672 1.26496329201689 -2.8222398097977472 -1.3233527596116947 7565127.0
814 2.8415759801864624 3.38637111014026 -0.0396665111668268 1.2542563757960212 -2.253870338401211 -1.314511391774141 7591434.0
817 3.25156307220459 3.363086465234845 2.334139885947388 1.2979237241880046 -2.655580787852333 -1.457965551367871 7620173.0
820 2.9244240522384644 3.3469711906749566 1.6344830416295135 1.376943467563877 -0.6440572222655844 -1.3995116120798938 7644971.0
823 4.686546087265015 3.3773331830044278 2.1815955266727185 1.4187364103234477 -0.4011133494457426 -1.3967070232683174 7671224.0
826 3.616720914840698 3.42074144224958 0.91773454969262 1.387249985152897 -1.7026374896213234 -1.384579002369246 7697987.0
829 4.300646066665649 3.4499104325577927 3.092426284340346 1.3809995312537446 -2.165873210984762 -1.4634580099341066 7724529.0
832 3.4988999366760254 3.418427678750056 0.5825979228370921 1.323316793298332 0.05281124296886042 -1.4343670652920797 7750849.0
835 2.672929048538208 3.365702718192963 0.4576758420177281 1.3299821555567397 -1.5086978759197092 -1.5084059918798662 7778106.0
838 3.75400710105896 3.3932132042466923 -0.5461274116608814 1.249025600492539 -1.0657986582439865 -1.4938040701804327 7803067.0
841 3.118151903152466 3.3994196206658525 -0.047474306385602 1.294771840425322 -2.2544015516879266 -1.4864905519183285 7828939.0
844 3.187824010848999 3.456822460275263 0.2857481481100249 1.2658857066530191 -0.5439297634315229 -1.3713297704437368 7853715.0
847 4.077059984207153 3.464442020641121 0.7755672544648071 1.1928531640350533 0.32020236957425446 -1.3530223987270726 7880928.0
850 3.087562084197998 3.4508829053963708 1.6887542224175482 1.2524970749978106 -1.0556888104433242 -1.3353403311220435 7906354.0
853 3.6172900199890137 3.4630048727293823 0.1500698613544464 1.2332975341551222 -2.0222870182303287 -1.313019505409199 7932255.0
856 2.976649045944214 3.370492503321453 2.0411360616686727 1.2534233606511456 -2.05268471183655 -1.3050982555645074 7958980.0
859 2.999791979789734 3.4201642763155244 2.897105816570792 1.3197629907016646 -1.1314758162940297 -1.3224713469932996 7984273.0
862 2.776872038841248 3.416034704693357 2.188396643672627 1.28199917224144 -0.5695283532187952 -1.3436426706448263 8012054.0
865 4.558897972106934 3.550799968348991 0.601812152083792 1.2652970292690544 0.37497578054073155 -1.1074969777390764 8035457.0
868 3.814397096633911 3.5472084393843835 2.6070551553670027 1.321536512601064 -1.8551419709459556 -1.2307542595837784 8062046.0
871 3.121288061141968 3.5467768725156628 2.7928407484149624 1.3966356388339047 -2.8795896300942303 -1.2527466124127602 8088330.0
874 3.784374952316284 3.570904311054529 2.8459559720095404 1.429122366216693 -2.298702209816727 -1.355821691211713 8115487.0
877 4.851414918899536 3.7616637821528633 2.638426052389159 1.444947595474569 -1.0433188569330545 -1.127655317458256 8139231.0
880 3.5515670776367188 3.685603514337081 2.928687516355549 1.4237730121972798 -2.108147963433518 -1.1416781125202888 8166958.0
883 4.227823972702026 3.743579143877631 1.2901869558032282 1.476261210374046 -2.3102593583807853 -1.142839724304953 8190122.0
886 3.851396083831787 3.787416717784185 1.1870298659399614 1.385614547721855 0.2628606451788308 -0.9225549714949952 8216622.0
889 4.150635957717896 3.824517294106627 3.107941710237648 1.4342521282862428 -0.6266022479905029 -0.9415609552319758 8241081.0
892 5.559926986694336 3.945107303563828 3.111424409514311 1.5412455714493514 1.5737797335205803 -0.8869037819131533 8266032.0
895 2.9592210054397583 3.896698971924117 3.2351265901971047 1.6043874877739948 -1.5179433969366167 -0.9355330165644064 8293217.0
898 3.088351964950561 3.793111919692532 -0.0364222817803385 1.5539643882926697 -2.0796578050781402 -1.0029879347078483 8318958.0
901 3.4672811031341557 3.740779421937205 -0.3391327358020146 1.5332838356660807 -0.2517924598439325 -1.0526457306904504 8344930.0
904 5.2782301902771 3.777820715749054 2.9195841347941744 1.6683737556813627 1.3605005037317692 -0.8821024368458444 8371848.0
907 2.866099953651428 3.6992652748047 3.3567910105411216 1.7107024756373763 -1.129165822779377 -0.9155338756200936 8395630.0
910 3.3044140338897705 3.609429573047088 0.0406052925121697 1.6577947807129894 0.23019877914226494 -0.9252062942054932 8423171.0
913 5.426365852355957 3.705483353415697 2.777142666901176 1.612363239414787 1.441619807222258 -0.8186423020941397 8450103.0
916 3.2480669021606445 3.693953719268437 2.37708499183372 1.606549229960908 0.9323969710604273 -0.8543512266097772 8476538.0
919 4.267498016357422 3.808119411303427 1.007258182259177 1.5951426411747067 0.9268496942802343 -0.6794818006184695 8502894.0
922 4.492655992507935 3.753590506123628 0.9795156047021614 1.5484595052900871 0.08191875200556151 -0.8227630234727765 8526619.0
925 2.9208309650421143 3.709586037287498 2.9825768166331077 1.6372437632374264 0.31779879461813587 -0.7036529807453578 8553884.0
928 4.75045108795166 3.8362805978829777 0.9020917209811692 1.5973230531212428 -0.5186995374611617 -0.6246333259821925 8577601.0
931 3.1914141178131104 3.7198959974869705 1.9840977630911771 1.542183448886464 -1.8889995869057192 -0.7036441349920598 8605597.0
934 3.494482040405273 3.695451654511249 2.493332321161255 1.564511770724783 0.007785708699149851 -0.5743272935606247 8632525.0
937 3.535085916519165 3.731686050078883 3.2237916088430008 1.5635898474416994 0.3971993525119034 -0.5934245400014024 8655069.0
940 2.507881999015808 3.645098692437447 0.6936456437818572 1.5936868097614152 -0.17789283819173074 -0.5918841324499137 8679656.0
943 3.3053810596466064 3.686268755701723 2.8406585454133992 1.6510110131504565 -2.0658670172748064 -0.676423103594152 8704443.0
946 4.032562971115112 3.726894398117666 1.8685535312664856 1.662008064071912 0.1480931828662576 -0.5367086643265085 8729053.0
949 4.522402048110962 3.712979442885866 2.87189728161115 1.6538860484917686 1.0197192025510744 -0.5133178451791581 8754520.0
952 4.280368089675903 3.7736165517234377 2.04868739730632 1.6895879245631718 0.7880382383698328 -0.4164912978778123 8780931.0
955 3.73534893989563 3.807157342698903 1.281750556783768 1.7208751319301772 0.5847197588837285 -0.460331198973611 8806618.0
958 5.062640190124512 3.8325758218632022 1.1414722930639425 1.6655427916212104 1.1012887558640858 -0.3346197140199408 8831499.0
961 3.905627965927124 3.70192111328294 -0.3504682989945857 1.6136925242268456 -1.4215002216012382 -0.4552122344446626 8858765.0
964 4.238348960876465 3.827675590476951 -0.3950300668004756 1.5855505945991095 -1.6245253830026096 -0.3724738517767563 8882226.0
967 3.1913299560546875 3.903374106534167 1.5886183100288531 1.558949908477356 -0.8328411257012978 -0.302149053691133 8907652.0
970 4.427440881729126 3.966460328582098 3.0042532490828187 1.615676111874243 0.23220479310767211 -0.2514842879509101 8934138.0
973 3.87739896774292 3.97521016843881 1.2557651371213037 1.6957089879115903 0.897986964670672 -0.1424117647626167 8960011.0
976 3.390621900558472 3.930713371482771 1.3059301759806328 1.6628112459854918 0.012393673057488869 -0.1605074747859132 8986877.0
979 2.447024941444397 3.8558954129179694 1.7418227019365125 1.5889074068693665 -0.124883298703938 -0.1741791100525699 9013742.0
982 3.656429052352905 3.871530041747474 2.497603507591432 1.5475346428828052 -1.1030410345000483 -0.221330172305061 9039233.0
985 3.343864917755127 3.8724305658334472 -0.3683158661024832 1.5067784836614386 -0.3727433900825011 -0.1392501260724639 9065293.0
988 2.89239501953125 3.877255027869069 2.1960874966831647 1.595812139688661 -2.159245494195638 -0.1283603773530382 9090565.0
991 4.85773491859436 3.8070709496652912 1.2460444030904003 1.579216131016992 0.5100265348443389 -0.0585573484297918 9115699.0
994 3.563560009002685 3.809648426401525 1.5767751627612625 1.637880005711184 0.9721875553986544 -0.0667801417149503 9140233.0
997 2.9171639680862427 3.816406204635828 0.7790818519875361 1.583034255273145 0.46415324360123694 -0.0216431181235474 9163619.0
1000 3.2436110973358154 3.68762453977556 0.8169356299505462 1.6273128005084443 -0.838199004942894 -0.0495045478686004 9189302.0
1003 4.130244016647339 3.61833307800647 0.9998515729675236 1.5950134121454078 -1.4314794719258461 -0.1507930245635424 9213909.0
1006 4.947491884231567 3.735004363228781 0.4090321983059789 1.5209875222044698 -1.4404461835690683 -0.2056573224283773 9239892.0
1009 4.03499698638916 3.834056144461504 -0.365538674385768 1.3755926227525794 0.2520414095326796 -0.1451835090012158 9264506.0
1012 2.551198005676269 3.7547333175045776 0.4597683848252616 1.4381247575320404 -1.554521793379688 -0.1581056008595091 9289045.0
1015 4.146450042724609 3.7382074369689975 1.0242784105894485 1.459058461420678 0.08798757552409542 -0.1848296297502258 9315012.0
1018 3.683590888977051 3.737405529909037 1.5448316464491885 1.51263868704756 -0.8606229771995826 -0.2567144988042489 9340461.0
1021 2.9214080572128296 3.7609602628395766 0.2000468718988984 1.445884437274199 -0.05816789497523894 -0.1300788315810961 9367705.0
1024 3.046799898147583 3.744145905489077 2.3044676911512707 1.461072393785598 0.10506080906279935 -0.0455409814775172 9391967.0
1027 3.432524919509888 3.731852634488658 0.4125027276833842 1.4585112470304968 -1.8094725003448655 -0.0776079829796719 9421156.0
1030 4.155322074890137 3.7709967863195386 0.3327459472871312 1.4446228567316295 0.19516138148423112 -0.1284745508341332 9446661.0
1033 4.387660980224609 3.836635334829893 0.0753509546386397 1.3423581516776977 -1.1157313569521934 -0.1126941094009904 9473344.0
1036 3.9868669509887695 3.838432972031787 2.123538361613082 1.41039726480022 0.4278040091211823 -0.0966593503157459 9499461.0
1039 4.7599570751190186 3.858009822456237 3.467717109964818 1.3958241180132738 0.9237629337122419 -0.0360128130106197 9525502.0
1042 3.63321590423584 3.8073323510673824 2.8135398802621028 1.5205178927102652 0.41164644706756653 -0.0250966870699641 9553795.0
1045 3.4383769035339355 3.8479403092638345 3.008572107728661 1.5478523215625255 0.019501334386653843 0.0589847149452284 9580541.0
1048 2.8751200437545776 3.777660352724432 1.6850314596331766 1.6316381205590935 0.3711731074443386 0.1110108797108359 9607119.0
1051 2.7916239500045776 3.747020271261218 3.4527707809431964 1.6559870205423408 -0.32263567647814395 0.0704111742542205 9635663.0
1054 2.7744590044021606 3.7587743317799496 0.5365016362140856 1.611566416713458 -1.9822065812133167 0.0730764942055672 9660821.0
1057 3.748408079147339 3.839821074124439 1.8724962791298072 1.5877261836162218 0.056515015663228696 0.1750667895851169 9685207.0
1060 3.621236085891724 3.9105500577936394 2.1377743012906665 1.581845793611114 -0.9497800157282243 0.0483582644461752 9709984.0
1063 4.2948830127716064 3.862969641850426 0.935366324660428 1.6208932654865182 -1.8275120841000243 -0.1472900560362973 9736874.0
1066 4.369012117385864 3.871649939534816 2.200358238550021 1.6059343295440467 -1.6141471549218966 -0.1914629133642829 9763407.0
1069 4.123699903488159 3.8887305316682994 2.862458620119337 1.6688942393050117 0.23930538869914025 -0.1606181744649816 9789700.0
1072 3.109963893890381 3.925859681961526 0.1117234624672446 1.6865925964485706 -0.9769710800186016 -0.1412810862126878 9815034.0
1075 2.8234729766845703 3.894004351973939 1.0787135531386527 1.6991159748245137 -2.2164792036054473 -0.2434371939271661 9842486.0
1078 3.000408887863159 3.861888254980807 3.39567248710593 1.777464073702145 -0.16798126544508524 -0.1756146367586758 9869913.0
1081 4.127049922943115 3.901334288383098 0.6830164243517644 1.7893300345412837 -1.7338781579428908 -0.2793193346980389 9893266.0
1084 3.808048009872437 3.950754609708525 0.5375721001036726 1.6843339945933624 -0.42455025000854274 -0.2390043134719114 9917279.0
1087 3.596299886703491 3.93871187707833 1.7480963676235888 1.722460494489531 0.4977547729269842 -0.2119487760771008 9941199.0
1090 4.70168399810791 3.990561482126604 2.782798336242374 1.7390604191944483 -1.132572890134672 -0.2633007715203957 9970662.0
1093 4.9780449867248535 3.990154642849503 2.668021652758936 1.8604422444439863 0.5597907323398721 -0.2410305477573397 9995471.0
1096 3.073971033096313 3.9169668790757486 1.033521156031992 1.8584074468548983 -1.1189345853836805 -0.3366054454507716 10023122.0
1099 3.004802942276001 3.932224898539401 0.6155482349669344 1.8421198547013369 -0.5603044750116132 -0.2255373816643604 10045186.0
1102 2.869281053543091 3.8867547324706586 3.2730513475095133 1.862163250661356 0.2205596842973057 -0.1667328360786082 10069492.0
1105 3.3925158977508545 3.880333565474272 0.5589010522662876 1.8814064086509088 -1.868441160044129 -0.2979784146910333 10095907.0
1108 3.735964059829712 3.802262442264723 2.899155852527012 1.953916407818803 -1.5057771249864924 -0.3513260533718449 10123428.0
1111 3.925106048583984 3.857670703888671 2.3102662993057748 1.860747531946669 -1.2020076939060964 -0.3634955923444898 10148482.0
1114 2.8525099754333496 3.8183679840087006 -0.189468481366098 1.828398119059794 -0.742600396074143 -0.3704931389001011 10173838.0
1117 3.934762954711914 3.800912159480353 1.3744520692271598 1.8133794881755605 -1.6053022280995646 -0.456054200075674 10198678.0
1120 3.245136022567749 3.742290865738494 2.759848565440836 1.8625230878137684 -1.350117269141883 -0.6131395448265202 10225233.0
1123 4.269987106323242 3.79089115146218 0.8536706226743414 1.817059410468018 -1.879322305985246 -0.6441792485128598 10252266.0
1126 4.743427038192749 3.8870559121148855 1.095010978279351 1.8359024809525015 0.36274487290000257 -0.5461084635241408 10279214.0
1129 3.416666030883789 3.928710177339088 3.6426323864695713 1.866474212667247 -1.2783248293807687 -0.594832145258934 10303802.0
1132 4.286067008972168 3.942819133196328 3.0448459151992067 1.9136396039152 -1.9609660018691737 -0.7169061308154258 10329034.0
1135 4.951210975646973 4.002772725218586 2.304148432512233 1.9785419057677096 -1.619814703276259 -0.6891375473628281 10352109.0
1138 4.107393980026245 4.013311968515142 0.2679534357529325 1.894589371771313 -1.5340630418490553 -0.6890503566252564 10378189.0
1141 2.8792619705200195 3.8980928249091806 1.6401493654078667 1.874888348002408 -0.8214297368942436 -0.5955329139949049 10404080.0
1144 4.249195098876953 3.907936809807508 0.9457325578748496 1.84904089968883 1.0421927108197322 -0.5766618162277231 10430110.0
1147 4.266586065292358 3.951667032326154 1.071407520556194 1.8270733089821247 -0.6583517839308749 -0.6579168879470951 10455286.0
1150 3.0520029067993164 3.851706360160892 3.458478032263142 1.9062194041462488 -2.276401266131491 -0.8598570358688691 10483128.0
1153 3.368846893310547 3.770853048243817 -0.038165693660789 1.8985919829655595 -0.17597156443383277 -0.9108137868782004 10509790.0
1156 4.6614298820495605 3.754639309623611 3.6905653243094942 1.9849366574930556 -0.5248908627748897 -0.9333070805784864 10536345.0
1159 4.48395299911499 3.8055288784270975 0.5650274013588256 1.8940045287413547 -1.1820233063689833 -0.889300185606522 10562105.0
1162 3.669523000717163 3.823258160643363 0.1231292047755336 1.787602893475993 -2.0977375870951183 -0.8919468391375219 10589671.0
1165 3.3339810371398926 3.840508274855221 0.3773026267303535 1.7273419013902394 -1.8746237878552403 -0.8955080518655834 10617184.0
1168 2.5362240076065063 3.785871582981737 3.298753210551236 1.8233651663032795 -2.894364604734517 -0.8416977098010101 10640094.0
1171 4.566051959991455 3.806331428057679 3.12759754886956 1.8185702076665275 -2.107561744093089 -0.909657965458555 10665440.0
1174 5.239471912384033 3.854679070481608 1.5064229122028756 1.7757258022389957 0.5505608041459414 -0.8131580372391716 10693103.0
1177 4.099329948425293 3.957377633161896 2.8505379464827203 1.8120974470185405 0.9916701808928129 -0.6788099169053038 10717890.0
1180 2.6227259635925293 3.850912933470446 2.221223927413827 1.910671971450449 -2.198942097787977 -0.6883322081623214 10744039.0
1183 3.177123069763184 3.868046917145143 2.0360742899437856 1.9971080550665008 -1.8147472900445325 -0.7485730698717903 10768946.0
1186 3.973267078399658 3.885287588858077 2.4581234079188894 1.989388352459954 -1.8383600961923126 -0.7333595997022151 10792649.0
1189 4.721786022186279 3.886609254118673 0.583285806703678 1.868019232138454 -1.342574028193614 -0.7513896632835239 10818934.0
1192 3.778830051422119 3.857470556212354 2.181488801386275 1.9466973746513851 -1.037702604371601 -0.7653936841190371 10844692.0
1195 4.1469550132751465 3.836330013832736 1.0526037052100563 1.9353155666806416 -1.5441276443465264 -0.7679100729107252 10869815.0
1198 3.462064027786255 3.803084986237321 2.196786255148228 1.9755312931668747 -0.25923480771631807 -0.6940613080358103 10897446.0
1201 3.166122913360596 3.733342550975673 3.493539153699013 2.1022268184820465 0.42326738559820987 -0.6593145957207364 10923246.0
1204 3.7557549476623535 3.778316871094928 3.480678435890801 2.1579407577089214 1.1465837959522822 -0.4836014860166862 10947672.0
1207 3.4689979553222656 3.718021603230916 0.7434820449554863 2.055648959751992 -1.1190607699700452 -0.5808730171603118 10975164.0
1210 4.174278020858765 3.781712740158733 3.781119719359959 2.098339839649646 -1.063675784713417 -0.5241580902620404 11000316.0
1213 4.589226961135864 3.8761010423067934 2.4977499944797463 2.1026008993411938 -1.5905688609941648 -0.5445918234754982 11025553.0
1216 3.516321897506714 3.863428113940164 2.148572502107726 2.138708004829716 -0.43181856243154887 -0.5422250190466833 11051196.0
1219 2.875959038734436 3.871895562893396 2.3400653598682437 2.1398389701684044 -2.4693958522484185 -0.6303934892477284 11076894.0
1222 3.3000009059906006 3.845114696936354 1.0230261768239708 2.134836154397541 -0.790702225417386 -0.7173086564386871 11103483.0
1225 4.440865993499756 3.906044513590458 3.3092917225871106 2.220174153889485 0.4465279383582878 -0.6463859566579093 11130070.0
1228 3.85907793045044 3.974308641693943 -0.0327128408405374 2.156982626116843 1.1462181656115156 -0.5590512822060973 11153107.0
1231 4.313837051391602 4.025087846856547 0.1433102133261373 2.054011719229952 1.1762758069748303 -0.4927187117408722 11179448.0
1234 4.580471038818359 4.031727227985774 3.850587576942174 2.117162812510226 -0.9891462149904424 -0.5033053283661267 11205988.0
1237 3.519282102584839 4.040934628370801 0.5728416101946507 2.0285219944556863 -0.014446450739171002 -0.4483998847992153 11232117.0
1240 4.489783048629761 4.0437344558761 0.4643988428812071 1.974896281917569 -1.19509345083568 -0.5924516589465552 11259644.0
1243 3.827116012573242 3.943485971733296 3.307405643357353 2.000521156133795 -1.5723804924774951 -0.5542010907832399 11286805.0
1246 3.470733880996704 3.873042819511381 2.31129214913952 2.0505481749646384 -0.30570877935653246 -0.5543681880077561 11310928.0
1249 3.2283260822296143 3.923300300739356 3.900363044561974 2.179961976078454 -1.130503836390907 -0.4752424757956501 11336357.0
1252 5.28983211517334 3.98987873863454 1.202055174975874 2.1413482245901587 1.5066616423107673 -0.4092603733922859 11360873.0
1255 3.5389978885650635 3.920047708809969 0.2520005060071695 2.131879863329183 -0.714464053191253 -0.3894718432066391 11385565.0
1258 3.2789840698242188 3.875722849281037 2.5719795978358717 2.163507271555079 -1.6845926540977039 -0.5560239381094466 11410470.0
1261 5.229328155517578 4.019410626310647 1.8181300332930692 2.0989907102620355 0.8126755878812133 -0.4696115452294034 11433798.0
1264 4.743567943572998 4.118948422775041 1.266669937680572 2.061406894852187 -0.8773626192650772 -0.4953768572989925 11458617.0
1267 4.221479892730713 4.120039930458857 2.2508968588884137 2.0054042680712656 -0.6078826217568788 -0.5728250427094751 11483262.0
1270 3.415354013442993 4.089892337827533 0.5683995785986924 1.9602960344549345 -2.1334529893290437 -0.6673916799744259 11516089.0
1273 4.150566101074219 4.133675755087936 2.465893223180922 1.92731617053182 -1.980951597839849 -0.6247141943757226 11540444.0
1276 3.2564260959625244 4.070426429764229 2.1028252874182183 1.9567295604033503 -2.0771183889369706 -0.5920339019658629 11569347.0
1279 3.0961101055145264 4.026211277358398 3.29624541313196 2.010855094550928 -2.677177940966166 -0.7029397070345617 11596446.0
1282 4.95903205871582 4.049349918814149 2.6506067423245447 1.960703607144065 0.7226429144120712 -0.5559800652292718 11620878.0
1285 3.469851016998291 3.940176495550504 2.0835662209250736 1.866514446829474 -1.723064363218528 -0.7576526424251144 11649483.0
1288 4.466008901596069 3.988745815780137 3.2024794753166548 1.910205057971863 -1.1622861743279957 -0.7285470841394608 11674122.0
1291 5.458032131195068 4.049094741702788 1.5612505952304372 1.9537069506636275 -0.7784382438742512 -0.7661493041961335 11698679.0
1294 3.468111991882324 4.1238274568390505 0.835267582200341 1.9042503394622976 0.5003383773569181 -0.5559469589387187 11722156.0
1297 3.1566379070281982 4.081023877294578 0.1709236083674914 1.8561920016568267 -1.8549529736864272 -0.5520985628434633 11750528.0
1300 3.954655885696411 4.071283907874941 2.8605188882829995 2.004196623567586 -0.04830544894766897 -0.4498031752446954 11776482.0
1303 3.686505079269409 3.9633918706768014 2.6891012698201164 2.107043356169821 -1.7293153330268394 -0.6285165790881116 11801203.0
1306 3.698949098587036 3.9086256402763424 1.9363168705260945 2.107569818695276 0.36567756259861195 -0.6468121709107999 11833864.0
1309 4.846585988998413 3.997623411190092 1.4658957964475363 2.082029719244157 1.5811383822469183 -0.5893459817592582 11859427.0
1312 3.959053039550781 4.048146602526513 1.5893703343418148 2.0135737948678627 -0.580278993073386 -0.5556373703862352 11885294.0
1315 5.12824821472168 4.1519310852645965 4.097631997916506 2.1026376007631726 -1.1076451560830347 -0.602337423116191 11910126.0
1318 3.1377899646759038 4.171658460920391 2.5730579525730235 2.1745447533873103 -2.485057820242642 -0.6281817513906236 11937427.0
1321 4.083725929260254 4.147323919458337 0.4019103763399352 2.051388334139762 -2.2947192604388853 -0.5697995937282536 11960537.0
1324 3.420850992202759 4.1089864480137415 0.8258594307905718 2.070212212426473 -1.7800022564081899 -0.5174844526284154 11986455.0
1327 2.9954090118408203 4.078194184731691 0.38177393937155 2.0282312461154537 -1.6723347813104024 -0.5764228127879144 12011204.0
1330 4.228017091751099 4.027714847622654 1.9816611697089128 2.021479752485225 -0.9959539736920318 -0.5940589257541877 12036713.0
1333 3.4468839168548584 4.0481316346744105 0.4458336038463724 1.8907123232859373 -1.3181796960627583 -0.5821306547675976 12063319.0
1336 5.077414989471436 4.1491858176316105 1.6170400914309222 1.9985565320751693 -1.42667285561336 -0.5977462790659149 12090547.0
1339 4.392625093460083 4.211215022765044 2.1914692843299086 2.112914015159233 -1.1213431395134092 -0.5261026910294522 12115737.0
1342 4.060395002365112 4.1499561648908765 3.729650347781295 2.23070331391933 -0.7853574906824788 -0.6154116074238303 12140412.0
1345 5.873616218566895 4.318562693057397 4.109618193758684 2.2843902895173533 -0.41758865314884974 -0.5385545753563384 12162758.0
1348 4.280077934265137 4.246026745126496 2.4909961553018545 2.3129520736283498 -1.6608184594511204 -0.6149113074791854 12190992.0
1351 4.74822998046875 4.307612164074462 1.77666737197221 2.318397862612146 -0.682815946995567 -0.6333069196890739 12213852.0
1354 4.517606019973755 4.306799251509348 3.0514957933150444 2.4238160820114176 -1.2472184854518573 -0.6760778541224399 12240604.0
1357 4.670298099517822 4.299794860792115 2.6020921794364247 2.446837223854712 -0.5160653968822199 -0.7382269443954704 12266530.0
1360 4.59057092666626 4.3240021683896455 3.304281688242072 2.5565007724244526 1.409826854038518 -0.6692503241092703 12292025.0
1363 4.49685001373291 4.281705222126327 2.152689810072124 2.5822276158989026 -0.061311885861353665 -0.7355097582243281 12315296.0
1366 4.367472887039185 4.188687615661604 1.7131058036232394 2.526238410158585 -0.9650838562469811 -0.8096259303956919 12339393.0
1369 4.015568971633911 4.212598251928735 2.0875381218031377 2.6075881883684846 -0.6303218393857943 -0.7069978544480479 12362401.0
1372 3.900680065155029 4.146205378106873 3.2761155609867334 2.622185811542981 -1.8524883759232593 -0.6864332862404189 12388861.0
1375 4.805008888244629 4.1596744847713065 0.2729118380533317 2.4753163879429523 -0.45396318235599964 -0.7154574428901094 12412444.0
1378 3.000880002975464 4.109600412597212 2.102791338482689 2.371066944747896 0.006352734519511655 -0.6027477614852395 12437369.0
1381 3.363353967666626 4.124617377829665 2.261235698071645 2.4120825866531783 -2.1319673607134964 -0.62454353134067 12463561.0
1384 6.304398059844971 4.208904654373377 3.4849764486145007 2.450321457088118 0.35527370451959983 -0.5422971882858836 12488021.0
1387 3.2718989849090576 4.160176114521226 3.215226605565932 2.427204863407886 0.9199315418266137 -0.4671190442713795 12513607.0
1390 6.290795803070068 4.243960032018133 1.6519654204941407 2.418869610137228 0.7047436506024571 -0.4303122210282404 12540562.0
1393 3.466140985488892 4.231703038604845 1.4717763259328176 2.332629741016026 0.4775000267279811 -0.2693036206395154 12566611.0
1396 4.456077098846436 4.3811362473671736 2.115198497158501 2.3130837235885693 -0.6947417660550004 -0.3015390566315131 12589652.0
1399 5.0899739265441895 4.450208948513574 0.8690488539276875 2.1945498043359883 -0.988012738267467 -0.3029762446086776 12615260.0
1402 4.466809034347534 4.450916414433965 2.027594560407355 2.122875666697537 0.4848427863299635 -0.3125136952545485 12638966.0
1405 4.001532077789307 4.383193981071111 3.3220368939842584 2.285447788853164 -1.1985573520437671 -0.3396550311739801 12664309.0
1408 3.833530902862549 4.323352545659787 2.15652575824302 2.284592165209121 -1.8256660176907111 -0.2827098748261875 12688673.0
1411 6.130826950073242 4.432658374256718 1.9028975554903695 2.242529447016264 -0.24618823915989596 -0.2754627581711583 12713284.0
1414 5.826882839202881 4.421158822439026 4.323203606995785 2.3041379967376256 1.4285486038073196 -0.1510765549737269 12738197.0
1417 3.980701923370361 4.4469303875059705 4.098003408294767 2.337161406126886 1.3006867106842697 -0.1319932895426676 12763863.0
1420 4.332530975341797 4.428095054288732 3.168866503636531 2.3387266677889 -0.6978611223484968 -0.2183705670644436 12788831.0
1423 4.280904054641724 4.402705444171543 4.216445940433799 2.404236082538131 -0.5968878288876831 -0.2397817695932965 12813817.0
1426 5.2099289894104 4.415938987027841 3.874323879278277 2.507522810790711 -0.7254058823336712 -0.3274565380800144 12839237.0
1429 4.987029075622559 4.361916629516607 2.1963160223016804 2.4206975003869955 1.2661822041313613 -0.2407803075068138 12862012.0
1432 4.6805970668792725 4.383838820433931 2.49741746291336 2.4046292569226644 0.3120484608946873 -0.2218502938980902 12886071.0
1435 4.788252115249634 4.384413050521109 3.543555882213564 2.400978967390329 1.2429259578794476 -0.2465810406166302 12909053.0
1438 4.475627899169922 4.45297474719916 0.6832933175527673 2.3361990666216528 1.5579501836949203 -0.143303585559524 12930075.0
1441 4.446522951126099 4.473332790361947 3.400396545717597 2.3665092900967526 -0.5740010240048243 -0.1694201177995638 12955767.0
1444 5.4105730056762695 4.493032598160967 1.919626879465598 2.4078406651120616 1.387474605902789 -0.1825435179901907 12981883.0
1447 4.045802116394043 4.504110846065771 3.554248472248534 2.4472418431348726 -1.2888621935126836 -0.2735213721923689 13005178.0
1450 3.732840061187744 4.47365743151926 2.1043496612207755 2.4594102939886997 0.2304891476926424 -0.2715389773250523 13029594.0
1453 4.557207107543945 4.409351275442418 2.2465275747960494 2.434038750340846 -0.6014033312109864 -0.384839902569794 13056570.0
1456 4.493055105209351 4.368199412476468 2.285061633346726 2.335685448716858 -0.8589520071319174 -0.4633492293542987 13082467.0
1459 5.8001580238342285 4.388641009329817 2.935354089599077 2.4429448314337563 -0.6311339136216576 -0.4503217738800326 13108518.0
1462 4.669136047363281 4.431847276205813 3.495782728745444 2.562203423920868 1.4805854564643188 -0.2305507484554205 13133743.0
1465 4.668593883514404 4.403444770991175 1.4117965211097112 2.5066511873973427 -0.2706965252451015 -0.2674403851932531 13159644.0
1468 4.094541072845459 4.392198668684667 0.8602070021010231 2.3670678091209894 -0.8224083777187625 -0.3135587968362938 13183661.0
1471 4.528633117675781 4.41540797723193 2.5787518544255934 2.4501472165661413 0.5247789078835121 -0.2627606076183488 13207509.0
1474 6.042931079864502 4.478709588579386 3.665455730041021 2.519282234908844 0.35908825645690234 -0.3064141346535524 13232788.0
1477 5.031017780303955 4.531553830685185 1.6070645598583868 2.4429922099550643 0.25137101915161975 -0.2925794153603689 13258452.0
1480 4.75987696647644 4.5354714305786175 1.4244122438343034 2.411100258088225 -1.0546635200214611 -0.3344991467402137 13282319.0
1483 2.956944942474365 4.470257265100644 2.290446374093322 2.470554959682457 -0.20450785621383255 -0.3593254772614577 13308725.0
1486 3.9215359687805176 4.390345913154814 1.4162362901973669 2.4456398231987397 -1.503797085961215 -0.3839011297864743 13333468.0
1489 5.336112976074219 4.38481148456297 2.62284813625061 2.5070961406057988 -0.7559731437820383 -0.3632975379457325 13359164.0
1492 3.8485279083251953 4.238076551793131 4.116325723066865 2.637577525237845 -1.4401718570033881 -0.4955672979274601 13384913.0
1495 4.132179021835327 4.168551694820003 1.7395391936428577 2.62555296168152 0.7285043043636954 -0.4802501217000106 13413658.0
1498 3.7530710697174072 4.270793517553623 1.3893322710010183 2.570863605002909 -0.5188679044245128 -0.3961812001192327 13439454.0
1501 3.2342820167541504 4.142308449294324 3.0046307756012087 2.625935555264008 -0.32270608884776 -0.3336200916379908 13465497.0
1504 4.632469892501831 4.169957167867706 3.6887662401353047 2.636197263426922 1.0062486790273402 -0.1873668840930817 13490422.0
1507 3.457073926925659 4.141161973626078 1.0168469829066058 2.566939820388128 1.2342982738476846 -0.1461743271332616 13514191.0
1510 4.796593904495239 4.124351645108335 0.9946847954733452 2.5257500969967666 -0.6847840029163821 -0.1286314623146052 13538247.0
1513 3.669655084609986 4.070169272078305 2.722616380698348 2.5191239385977737 0.048476737283403654 -0.0517577044809658 13561925.0
1516 3.7108099460601807 4.031308319909262 1.6575287954020692 2.5070837112889444 0.9075275230506911 -0.0673140074596999 13585804.0
1519 3.5660600662231445 3.966318701618595 1.737182145302778 2.3641049794764046 -1.5534125375223717 -0.0867985369924681 13613016.0
1522 4.519341945648193 4.101212501542388 1.0236926724793414 2.2857168288686958 0.5129889930285072 0.0909584906703844 13635863.0
1525 4.5652289390563965 4.103284543915835 3.913222899419712 2.374532450357713 1.4784679816932678 0.1837420367001341 13665150.0
1528 3.11259388923645 4.1258993720537145 3.1012703501552137 2.4126279834585764 0.20035173017368935 0.2854781202402948 13689434.0
1531 5.342986106872559 4.19093646844639 2.869138228372183 2.4059617952997616 1.4645574002554527 0.4001612931750794 13713221.0
1534 5.220087051391602 4.306764490955816 3.975773947468857 2.4323305284303784 2.0822777998441966 0.468125838101585 13737877.0
1537 3.5524609088897705 4.315990558158749 4.009648359254637 2.5137417297534985 1.1675472877615738 0.5467448561849625 13760681.0
1540 3.907814025878906 4.3119936187620045 4.130520754318984 2.528513583725214 1.058023683915683 0.6404771079191093 13784967.0
1543 4.273781061172485 4.352626248219961 1.946164159912972 2.528636074145909 1.5424943712060506 0.5885704672840826 13807577.0
1546 4.245268106460571 4.391897676007046 3.089425369094505 2.5024753067879466 1.2201680285640828 0.5653207060134573 13831136.0
1549 3.5113089084625244 4.353616497929989 1.4248163317140254 2.514084660539525 -0.316028239475944 0.5686536454828459 13857138.0
1552 4.819968938827515 4.440182264572435 3.404968847631575 2.5428050743909862 0.7565998927943068 0.6789775847906636 13882166.0
1555 5.056178092956543 4.463039837697744 3.462123284779384 2.597706492880053 1.8492418216818627 0.6565761706286815 13907739.0
1558 4.651915073394775 4.446880577533945 1.3103700419658513 2.509686522770917 1.50931743664311 0.7259465152479575 13936245.0
1561 5.044696807861328 4.473055241673424 4.134853212336017 2.6258145551387244 -0.484102820715543 0.7358762245933949 13958641.0
1564 4.432971000671387 4.410154567783422 4.567628945508231 2.7621944552794497 0.9486814876976376 0.7354776698900686 13984492.0
1567 3.231853008270264 4.370477305643664 1.3373032313713709 2.7603328253287502 0.1474213552582577 0.6912441074965455 14009233.0
1570 4.116635084152222 4.303618624480136 3.058021684802469 2.8422664816408414 0.38455652549695113 0.6801638572632528 14033572.0
1573 4.537199020385742 4.271011240707374 2.713042986616265 2.917674092753335 -0.7847702680096726 0.5626238788091936 14059306.0
1576 3.790144920349121 4.2201917741222434 3.953619497392128 2.9350212426689737 -0.03408278792882122 0.5269147255891762 14084274.0
1579 4.851455926895142 4.3382297900939495 1.517532643986758 2.8839724662447264 -0.6926047491215981 0.5026572662932287 14109049.0
1582 3.9667370319366455 4.364354289096551 2.676557664605724 2.8774126772543425 0.9168325230161263 0.5422706806512076 14132448.0
1585 6.272128105163574 4.587272569336506 3.472207257697169 2.970883078827761 1.2651751563475007 0.6604377599553083 14155572.0
1588 6.726198196411133 4.655852052592929 1.8172628836137268 2.881151626721847 2.8093791380887674 0.6819266066614836 14180932.0
1591 3.6093249320983887 4.470578668923368 4.300811818547178 2.881337961724182 1.0307370737100423 0.4908156503639768 14207017.0
1594 3.485093116760254 4.502843778806721 4.12322402559059 2.875631398268008 0.5272424301064913 0.4917336007736715 14230073.0
1597 3.9105260372161865 4.532066175398255 4.613960630947487 3.0078861570845463 -0.5737699728493566 0.4665899526559266 14255569.0
1600 3.450453996658325 4.390261806177861 3.170216393242144 3.035208852078303 -0.8782696211735104 0.3296804058906154 14280455.0
1603 3.8145599365234375 4.3539798944169465 2.276013883777748 3.056094069859207 0.4414718993998103 0.3743105515142983 14305538.0
1606 5.506327152252197 4.423674960137332 3.833906722652908 3.088971332213524 1.348536437903257 0.3393727885950325 14330597.0
1609 5.025122165679932 4.409565447218609 2.041404349417648 2.9939921659741167 1.3892469215842915 0.3281639258268552 14355130.0
1612 4.030302047729492 4.29877327789747 0.9260507949086756 2.922118681968664 1.430709347776519 0.3936627890386941 14381689.0
1615 4.975069999694824 4.2670674126879495 3.234447369890216 2.9350790309627044 2.119168467515266 0.4392704271240388 14405768.0
1618 5.529969215393066 4.262676719570361 3.773933024706348 2.8766991374620385 2.32236477885883 0.3706448165245959 14429312.0
1621 4.951900005340576 4.245878565550036 3.136244799426596 2.9011131321896317 0.9335792036874269 0.3390185897378996 14453143.0
1624 5.482015132904053 4.353582274359892 3.317088801309388 2.8659466092871835 1.8116141563747634 0.3576043130831299 14477955.0
1627 4.072050094604492 4.405199829563949 4.187726528489301 2.948373703508496 1.4565840508480206 0.4895448579163193 14502439.0
1630 3.5337040424346924 4.420152770610995 2.8118426324155665 2.961454693213807 1.4183560435526117 0.5391589032358339 14524312.0
1633 3.770097017288208 4.32000377719859 1.2398601772782734 2.9583387747149685 -0.9897575767826144 0.4019005949957324 14551787.0
1636 5.294704914093018 4.283001744351704 1.1076086110766 2.864004225286619 -0.9461797444947245 0.3028049107854667 14577220.0
1639 5.644113063812256 4.36829482702235 3.03817799020372 2.84034222917171 0.04575024456922988 0.2101166447852845 14603057.0
1642 4.534573078155518 4.347824867707062 2.7786882049512647 2.785922404294064 1.2873441503132297 0.2204017581746758 14626585.0
1645 3.631237030029297 4.381189848765112 2.9133268871672344 2.863272775506273 1.2368897932895815 0.2962175608141754 14652171.0
1648 5.2075629234313965 4.431935508426905 3.771461305446273 2.8761694630951298 1.9985653103298011 0.3207916275189503 14678637.0
1651 4.905177116394043 4.425568903297934 4.622867871718951 3.008665519103405 -0.2728656337250619 0.2212460348537343 14704599.0
1654 4.824608087539673 4.543477133179326 2.4896316808781345 2.985992601176777 -0.6291506374743442 0.3555404231616592 14726860.0
1657 3.673496961593628 4.542138176798824 3.945276316640964 2.9985205099380536 0.1232976836994441 0.2801720572481795 14749562.0
1660 4.452977895736694 4.464483361300427 4.125985897800057 3.0891742955721164 -0.07673940188603884 0.2829323630738682 14775058.0
1663 4.6012818813323975 4.435970084261821 1.2530179252632203 3.030751984475592 -0.9717089900385737 0.2186259320924274 14801140.0
1666 5.175955772399902 4.38408709020816 1.8638727309515848 2.9801435303766777 1.5505383668031585 0.2291111318300184 14825809.0
1669 4.397032976150513 4.409180320769761 3.5561011850689868 3.0683421893441336 1.5664764342040087 0.2986475378251507 14849246.0
1672 5.036816120147705 4.497458033036217 1.1832091486714256 2.970719228535506 0.6611063815949141 0.3214022696607467 14872282.0
1675 5.497504234313965 4.526332348133991 1.3571656174298503 2.92051332239712 1.5478598851736023 0.3292998134824535 14893740.0
1678 5.192767143249512 4.561609171976039 4.048974797243761 3.0012061840372883 1.9685153761330414 0.3887941854620017 14918343.0
1681 5.735991954803467 4.540854873808929 3.590703003841641 3.0436625716528933 0.7947074109093195 0.4021098393804391 14943504.0
1684 3.240511894226074 4.4801886763633565 3.2973146056522005 2.973321762530297 0.7613401308628882 0.3689724243633655 14964936.0
1687 5.080498218536377 4.518112138773475 4.174296563291779 2.955878701476811 -0.48735036136085114 0.3540516432948588 14990416.0
1690 6.319790840148926 4.436341746886731 2.220141804290325 2.82453955989616 0.9427319557852062 0.2888437547894057 15013048.0
1693 4.704885959625244 4.465865789103416 1.3780967030466802 2.819672475321114 0.053388930905609394 0.3573762124612496 15038969.0
1696 4.904933929443359 4.51157175046732 1.4520710515674196 2.760471964987173 -0.13896349412456835 0.258695997181764 15062297.0
1699 4.773010015487671 4.520024061738468 3.626288715197769 2.7822309837440127 -0.23551492927562037 0.249343947148752 15089863.0
1702 4.455519914627075 4.611537192356725 3.7670487048738126 2.77981896661565 0.6414463407104425 0.2104203294827438 15114657.0
1705 4.232651948928833 4.530181594537941 4.662425428295961 2.810495202973057 -1.1866131340272545 0.0706702099451653 15140464.0
1708 5.090427875518799 4.594720037684375 3.255989275187202 2.8210664307291 1.3083119409949353 0.1127967125879209 15163583.0
1711 3.9928090572357178 4.567165192822623 4.116050792752852 2.905031808940609 -1.056183771177238 -0.0156538840520865 15193416.0
1714 3.993422985076904 4.6072923696044565 1.8746959062758224 2.810696824299906 -1.8664609028283254 -0.0933752891076739 15217253.0
1717 3.9619181156158447 4.598168386223762 1.5685327399339573 2.775633868177388 0.09289345882555 -0.0132062970103681 15240739.0
1720 5.107273101806641 4.629890950629902 2.19160102766001 2.7063432746977414 1.7259389180035376 -0.0134085622871855 15266099.0
1723 3.742335081100464 4.62461225952718 1.6863896998261307 2.783998821296565 -0.24099491872641698 0.0521454783206116 15290285.0
1726 4.279767036437988 4.570764086174575 4.0104470417176135 2.7993691246034347 0.9465404042976445 0.0220592332997679 15317401.0
1729 4.089904069900513 4.652519228048357 3.450222381371188 2.745086948702701 -1.1416367168784767 0.1128750171938689 15342925.0
1732 5.947167873382568 4.822387477540775 1.419573237015995 2.7277616481890616 -0.7703248670322436 0.1022412556190975 15366633.0
1735 4.626858949661255 4.793057888179535 1.801435882653887 2.654489997864536 -1.1718510715899606 0.0639886745059644 15391700.0
1738 4.410016059875488 4.725748823890715 3.510589254649081 2.6852169189676287 0.3304109949799557 0.0401339264671204 15417127.0
1741 3.308166027069092 4.593083288365012 4.262620865279771 2.7603864520795347 -1.6299640037460987 -0.0976861398574108 15441311.0
1744 4.620192050933838 4.634176918871039 3.036039458547834 2.8040472293368195 -1.6193528975664058 -0.0749401502729531 15465082.0
1747 4.391094923019409 4.65477650343352 4.778416564850352 2.910903742428369 0.4411183817459993 0.0431845149897017 15494532.0
1750 4.382226943969727 4.678975214226518 1.5689984797610124 2.889755517425552 -0.759786287887137 -0.0244030916936496 15517212.0
1753 4.09881591796875 4.7284491371539445 2.857058669420038 2.843123693747009 0.3279241695749068 0.0353010749521384 15544481.0
1756 4.466803073883057 4.69908600109914 0.9920735500453176 2.769629189866776 1.6648038578098587 0.1387746606248917 15569640.0
1759 4.95150089263916 4.650376009123401 1.752658802763311 2.70089120394485 0.3046019854290518 0.1409324322276048 15592839.0
1762 3.907118082046509 4.621977684431547 1.6072551550183791 2.6801275624119425 1.0566903893505586 0.1285926280683584 15616578.0
1765 5.036013126373291 4.678374026924463 2.451572039860864 2.643402868072823 -0.4710932855280912 0.0627223430828469 15639971.0
1768 6.476983070373535 4.722095255858764 2.7963357133139457 2.706771088243529 0.9394121703024572 0.1671066331710068 15664407.0
1771 5.862340927124023 4.701278243731913 3.659085153382357 2.802109361310656 0.6789451784205581 0.1734297890930232 15687783.0
1774 4.862864971160889 4.733371076388647 2.728889048891471 2.843224913236269 -0.7743382014116177 0.1251229178702133 15712199.0
1777 5.807643890380859 4.700253254429815 3.205251694732009 2.92116173547535 -0.7339700400213043 0.0769377103449617 15739268.0
1780 3.616888999938965 4.585699987882386 3.166265168405819 2.973946797908737 -1.615319677616018 -0.079304681103723 15764302.0
1783 4.349078893661499 4.724144715122783 4.419999334786603 3.008286669210418 -0.5840810930117737 0.0055815547011006 15787628.0
1786 4.711019992828369 4.652222848442872 2.2763478720125843 2.946273428374359 -1.3950892344466252 -0.0768046426681617 15812393.0
1789 5.517974853515625 4.715576007920774 2.5149040204974407 2.9619357983941006 -0.057535083200040193 -0.0660702754781061 15838054.0
1792 4.403034925460815 4.745717442013173 2.960912440287185 2.9131497632572056 -0.5774072568637717 0.0077379800965804 15867769.0
1795 4.028402090072632 4.69181108599015 4.625367310981076 2.979160519521917 -1.1169968110977335 -0.0817874495674982 15891309.0
1798 4.356746912002564 4.648795138292158 3.05032391966677 3.0757285170974566 -0.49749647686158843 -0.039695827140356 15916470.0
1801 5.248723983764648 4.611996741946667 3.4079982743496826 3.082511014959416 -0.8980099189734735 -0.0828347604344667 15942932.0
1804 4.49397611618042 4.588261397277464 3.39784104914491 3.038940646647132 0.8769679883753276 -0.0123967436788835 15969066.0
1807 3.654470920562744 4.521932660191149 3.0266797876279408 2.9979734253031456 -0.7181035025041094 -0.0569950011847451 15991341.0
1810 4.609174966812134 4.519046140913262 1.813685439177937 2.9451493171249163 -0.8724764836063498 -0.0872651814870301 16022510.0
1813 4.485331058502197 4.51984618553853 3.7252406214731018 3.072230968802476 0.6160121693759398 -0.0145756025701478 16045153.0
1816 4.614540100097656 4.511938473547493 2.686200459516111 2.9849948606200205 1.0878061649605533 0.0970945024871285 16066888.0
1819 3.097618103027344 4.422911834647122 2.6489363560128165 2.934242157885389 -1.1553353959546644 0.0937169054701554 16091305.0
1822 6.458296775817871 4.596971046125756 4.755460538784544 2.9849424572063694 1.6525711129681713 0.2118950615316747 16121391.0
1825 3.580698013305664 4.556360648273484 4.972047304848085 2.9545621927461374 0.9870771107329294 0.3459778339820584 16145065.0
1828 4.452229022979736 4.516178484464601 3.937442526676541 2.9527132903347075 0.2223271436392747 0.4042870792298991 16169042.0
1831 4.7976720333099365 4.562351458840073 3.982924856998364 2.9702772562737305 1.2299725234800005 0.4865227768110331 16193242.0
1834 3.435249090194702 4.523593146154507 2.2240788670355784 3.012160898657188 0.9193483851720945 0.5281480373160038 16218381.0
1837 4.807647943496704 4.49860993454967 1.7983519123063816 2.969880011483033 -0.07141740965876703 0.5383994463643644 16245125.0
1840 3.738215923309326 4.445806302541435 3.09451491551824 2.975910710026242 -1.4475494005915306 0.4301852756667319 16272800.0
1843 3.0747859477996826 4.319269340442085 4.662289633445214 2.9660234265468066 0.19103073981134722 0.4043794360336056 16296523.0
1846 4.687707901000977 4.398185027454687 3.2215424338599554 2.930420411606917 -0.7699162876615756 0.3069462612699738 16321824.0
1849 5.088048934936523 4.357381092271944 3.111686854349821 2.9275653424528514 1.087985077851034 0.3155159816579814 16345958.0
1852 3.711503982543945 4.287527429958033 4.540025574653816 2.980357725806624 0.7951250577818667 0.3982568126940204 16368102.0
1855 5.390361785888672 4.399672489425174 2.5758753074837264 3.0565831538933 0.8319959007447373 0.4114212375340231 16393508.0
1858 6.299673080444336 4.502684194467325 3.830741114560934 3.085448985770196 2.7657874618527725 0.5942472912864047 16417112.0
1861 5.6690778732299805 4.661387396423436 4.9960381673387335 3.043650874315156 2.418298928580313 0.6631664279610054 16437840.0
1864 3.69402289390564 4.631600543452647 1.857432904790532 3.002548805281619 1.085036359092462 0.7180530803754379 16463802.0
1867 3.962534904479981 4.634438843665739 1.651082822164477 2.908566658108908 0.785566237208342 0.7991163957558304 16490212.0
1870 5.418911933898926 4.796516984512042 3.033411401970545 2.9850179144691893 2.1555232769127004 0.8240743791551299 16512379.0
1873 4.767110109329224 4.703885117044581 4.147848283755808 2.979380007174861 -0.35711977808517426 0.6367715101659015 16537038.0
1876 5.179594993591309 4.663905649092419 1.233189673617486 2.963593670818724 1.477817705620068 0.5661882390754606 16562048.0
1879 5.918941974639893 4.740366826993566 2.703784922160973 2.964538471525889 0.46802195715936873 0.5034266881631491 16584369.0
1882 5.856836795806885 4.811262857192497 1.2943407573683603 2.9436655510226344 -0.24948213588891927 0.4928473627861606 16608278.0
1885 3.7435050010681152 4.710802210962596 3.319428902530196 2.921696327100741 -1.8751740463229958 0.4359907086725123 16633370.0
1888 3.231684923171997 4.723084952177325 4.501446361337138 3.0275864152444103 0.011940113324812596 0.6046747584240386 16660295.0
1891 4.627207040786743 4.724122992178108 1.5651382493704458 2.9403400018784245 1.6588422390418163 0.581873890699063 16685826.0
1894 4.777268886566162 4.784661892454858 2.940995129011828 2.9599150890176813 -0.2710306425940472 0.4699060388806736 16710185.0
1897 3.818666934967041 4.740267181476913 4.226477913814018 2.988412528694616 0.5108255702195861 0.5559795011061254 16730976.0
1900 4.023113012313843 4.636198495945747 2.7814885605024404 2.9416076219578766 -0.7136006350822701 0.5395833999771161 16756958.0
1903 4.336695909500122 4.638281364470445 1.5686486524848706 2.993437047679089 0.9028914309709698 0.592270136444791 16780932.0
1906 5.112927913665772 4.729708592104002 2.521867111403944 2.91233963200584 -0.35194425726699224 0.5236462663326971 16805018.0
1909 5.917405128479004 4.734403881814156 2.492375295005293 2.854809306758701 1.8294555398502639 0.549465110611472 16828720.0
1912 3.771795034408569 4.679993247692172 3.256959518362053 2.8192725127087392 1.1005901021830196 0.5664768859851855 16854806.0
1915 5.138923168182373 4.8001673687443605 4.277524713757307 2.8049091925038754 0.38054622499931345 0.5822398284543545 16878368.0
1918 4.116434097290039 4.784421493447038 5.0936752258167335 2.863044213279558 1.2247752490182062 0.5916913102789007 16903686.0
1921 3.889050960540772 4.6718649334990205 2.3608508523156853 2.831556863835172 -1.2992568123354045 0.430184308599713 16926190.0
1924 4.1126580238342285 4.660372708187695 3.0421529577383635 2.8767357328554994 -1.5822305501773521 0.4402826523556357 16951452.0
1927 6.025015830993652 4.705571965080619 3.636714963156665 2.930852487012141 1.439704141055285 0.4651234496727997 16977142.0
1930 4.514455556869507 4.698768578484759 1.8279225076216303 2.96183290913609 1.6450828656237613 0.4401630468998603 17009166.0
1933 5.300332069396973 4.867253937146453 2.368416462484181 2.887006504057737 2.405969556729594 0.5785691049738924 17029578.0
1936 4.83188796043396 4.826023400825374 2.3558500647625955 2.956058673962892 1.671269701709946 0.5724981207184423 17056092.0
1939 6.150896072387695 4.873878385585235 3.018776432260597 2.967939410853698 0.27390075713078255 0.6129215117135968 17078712.0
1942 3.655438899993897 4.727955804808836 4.457637935996998 3.092464698988542 -0.8335353120904007 0.4687715861222319 17100238.0
1945 4.6649580001831055 4.736719513846514 2.042603782622902 3.110062643040148 0.6970463384087322 0.4249226763876686 17123354.0
1948 3.5767650604248047 4.622703937336653 2.930868830829879 3.177615752669502 -0.31921743708347206 0.3061763898080988 17150182.0
1951 4.287048101425171 4.736964657144748 3.489605655313123 3.1032878651288893 1.348719723068403 0.3570509342425235 17174908.0
1954 4.947561979293823 4.726666453603855 1.7640379510610409 3.015030736400205 0.17949377912855613 0.3134180657431467 17198232.0
1957 5.169270992279053 4.647479175799486 1.8857570559833128 3.017928353430148 -0.6523547702054306 0.1609862491032123 17221654.0
1960 4.330261945724487 4.556324252329299 2.366897642675861 3.07016611566649 -1.0678401518396197 0.0536498981070057 17246950.0
1963 5.297840118408203 4.687048188498552 1.2188897888688972 3.130717723883123 -0.6516627959246317 0.0896529714564297 17271438.0
1966 3.9981300830841056 4.6929681714293565 4.441590838125517 3.141068048748878 0.23060534240294603 0.1367146469184865 17296628.0
1969 4.718993902206421 4.738260673721335 2.285433327704792 3.1845224503899585 0.05828306310238256 0.085443334660292 17321938.0
1972 4.336441993713379 4.770535951601604 3.16790131992104 3.151926241789659 -0.6399753579736861 0.1160134772008733 17345304.0
1975 5.78262996673584 4.855616743631616 4.381091220219411 3.2569014358681327 1.8503524810458507 0.2769788879767825 17368308.0
1978 5.621806144714356 4.826142637073928 2.0501974404022087 3.2933693547045726 0.44713960698237093 0.2194503742878077 17393374.0
1981 5.040252208709717 4.843999036430295 3.4265473502267603 3.3181113939640974 1.9626857005181888 0.4312148260106119 17416494.0
1984 5.6494879722595215 4.843342608812637 3.530102398136621 3.3741101327012424 1.3186799950795551 0.329141134948997 17439708.0
1987 5.389773845672607 4.819094152374969 1.6127025756908124 3.329520146943552 1.8574032636557816 0.3132635221175452 17462574.0
1990 5.584733009338379 4.787401615999499 4.371419849273211 3.3435609639499373 0.22351495657503123 0.2967460482743365 17488600.0
1993 5.3670148849487305 4.7824453697425575 4.555202214674404 3.354693379601769 0.6029475735955815 0.428585595165352 17513990.0
1996 4.958901882171631 4.759476840219849 3.70914320436899 3.3930558123396213 -0.3259203249538728 0.32152439266208 17537784.0
1999 3.062916040420532 4.658381694147099 1.9190570879352051 3.391944082776065 -1.760844025211253 0.1451178767655561 17561732.0
2002 4.1584649085998535 4.717325703972044 3.4137514798080315 3.3587802165649183 0.4167329982281973 0.3352000833910733 17585196.0
2005 4.695267915725708 4.727492439732362 1.5530390424967306 3.3741629036652654 -0.8994455580529125 0.3261163261946877 17610284.0
2008 2.9170830249786377 4.796239035371931 4.976632007591295 3.432889732990583 -1.9576924846235957 0.3940189567942037 17631406.0
2011 5.001585006713867 4.7516459823430495 2.5248109151281084 3.3186206641956137 0.9673102838904006 0.5289203577950355 17655594.0
2014 4.119960069656372 4.660341376169973 3.740762639597045 3.3359284048502853 0.9174759215429056 0.5047025795292815 17682756.0
2017 4.277906894683838 4.800805928975648 3.870671851074808 3.3513563384812595 1.5142542853185126 0.6097922038071001 17707450.0
2020 3.799084901809693 4.731318716341708 1.9765326152810303 3.354013069654604 -1.1634217264670914 0.6197016487854456 17729738.0
2023 4.573540925979614 4.761394153629519 2.0971643968623224 3.307907735333159 0.9267536671371333 0.7763612878195019 17753164.0
2026 5.316343784332275 4.842270421573219 4.003038998438591 3.238915027746722 -0.2692600872783473 0.7652326586549588 17781532.0
2029 4.435024976730347 4.742009642483154 3.561639137672552 3.205775436227729 0.991395045607751 0.7539550593750937 17804356.0
2032 4.586545944213867 4.798977379170577 2.70541614678545 3.151002921640543 1.1335658796389456 0.8737608335920976 17826786.0
2035 4.178031921386719 4.743608669880159 4.586449473438103 3.1644702504917035 0.9388127019660142 0.9504460090291608 17851052.0
2038 3.644818067550659 4.612485725974468 3.8149061297023033 3.185294053643774 -0.9171576237449023 0.8016519751413927 17877560.0
2041 5.4090189933776855 4.603446339613116 1.540928022516009 3.0998547840094 1.4045145781644763 0.8999463488474944 17903682.0
2044 4.373553037643433 4.5907832657496055 4.315250514712211 3.0900271990234858 1.7686320178318415 0.8978287615776473 17926492.0
2047 5.219258785247803 4.626985553264571 2.541974127712415 3.007331681588138 -0.11222830993755473 0.7650084148511123 17949398.0
2050 5.074341773986816 4.653574012935897 4.425940571476853 2.9843075976804307 1.9331480077311352 0.8823281097471687 17972160.0
2053 5.152660846710205 4.593401727069301 4.801170399176076 3.0869601955155117 2.090219933988529 0.9337925841253676 17995780.0
2056 5.033201217651367 4.684240226140463 1.3635832549039937 3.1014690249402186 1.9696518221293213 1.0427774599202242 18020122.0
2059 3.8526999950408936 4.647590733715022 2.618105540191646 3.095210110758764 1.7592270617272732 1.0273650432632475 18046532.0
2062 5.509777069091797 4.717149712336434 2.113568752944839 2.9909078611457875 1.8448852629479764 1.142436036694196 18075270.0
2065 4.689872980117798 4.7862290897508455 4.644716342348691 3.019094481055733 1.5171411798716976 1.0939086901680644 18098692.0
2068 4.9240710735321045 4.800879388700249 4.5786930931493295 3.123204199662813 1.4873693694695809 1.0638918159495128 18122060.0
2071 4.498356103897095 4.80343199044113 3.4438141280987224 3.10799123525688 1.4186319089180581 1.1608283055008937 18147120.0
2074 4.431278944015503 4.766800169022744 3.18447138015646 3.1654996870562204 1.409574054355575 1.2041859168681477 18170204.0
2077 4.737514019012451 4.72402364616557 4.582676971084561 3.27423481709818 -0.2089160764081559 1.0806809373798152 18196550.0
2080 4.2800140380859375 4.749261138398757 3.629899733904514 3.2557925670142347 0.8794069923420305 1.0854848249704914 18220944.0
2083 5.689529895782471 4.71274136487386 4.567734539358098 3.3819157571181617 1.935977599315352 1.1347017456255852 18244472.0
2086 5.563790798187256 4.661111761258893 4.571363428879135 3.444754136782321 2.473818895526534 1.0816980529878388 18268782.0
2089 4.929444074630737 4.631065526262061 1.66987880072264 3.3789673882937743 0.017369145757790916 0.9124267247810506 18290920.0
2092 5.420074939727783 4.696345052964436 2.973538121580364 3.3727744721408257 1.8496761319882544 0.8623025981763969 18315178.0
2095 4.695630073547363 4.714787411052511 4.010592309513076 3.394675140201368 -0.4063897201408334 0.7226696735184603 18339828.0
2098 4.079514980316162 4.693118221729017 1.7887688563397282 3.2952669108229395 1.4106055823326362 0.766922396173394 18362792.0
2101 4.540816068649292 4.799641324829594 2.630860600025755 3.287587319426763 2.0669696794632872 0.8821227547023593 18389016.0
2104 4.015036106109619 4.714869656183048 2.843143185329803 3.364044254483508 0.06073826331677412 0.9101394491326344 18415052.0
2107 4.103171110153198 4.724751195610011 1.7315050978639146 3.2617722755624343 0.5988568768721146 1.0020453726809606 18440222.0
2110 4.036995887756348 4.617493714541165 3.0622797944818405 3.317376297740745 -0.5865505008384891 0.8771221866527282 18465636.0
2113 4.267329931259155 4.706274696046256 4.824493497415533 3.281936431311124 0.7045337496484303 0.988544882089066 18488538.0
2116 4.325495004653931 4.769342513642158 3.6268041066149217 3.2674691521162083 0.1992329103214768 0.9557157733981312 18513916.0
2119 5.047947883605957 4.712073827966024 4.20894830992451 3.286598520385516 0.36330059029823647 0.7789328742098309 18539186.0
2122 4.16934609413147 4.7333392687957545 2.8309075233653798 3.338419586211148 1.6890522599944093 0.8179435955616818 18560722.0
2125 4.673542022705078 4.734158667011736 3.4051951868380383 3.3790252905630136 1.8233390913080583 0.8520741553040334 18592854.0
2128 4.497013092041016 4.678354864758991 4.737929485573023 3.4711842342346144 0.20922234958388536 0.7169397395140882 18623446.0
2131 4.701574087142944 4.608663072527918 4.7537016951411815 3.5069106079453487 1.110407389069667 0.6046896253584134 18649362.0
2134 5.470783233642578 4.722939450561026 1.4298530098726836 3.481696338929929 0.9686821119068201 0.5899075532147893 18675560.0
2137 4.5749170780181885 4.69575873475664 3.80689498132045 3.484464063948753 -0.11056399067122274 0.5791472630222888 18699056.0
2140 5.180884838104248 4.72049472280554 3.8359358564490815 3.421911226225991 -0.21883874582180216 0.5490069661536698 18723712.0
2143 5.392865180969238 4.704747168937308 2.2108990478754023 3.3047428419472906 0.4893336605289611 0.5663416609785636 18748340.0
2146 4.787126064300537 4.73136035189076 3.599724540748671 3.3207183779911684 -0.35195437472486035 0.5472310212880799 18773816.0
2149 4.108427047729492 4.699446468176711 3.2712014548764623 3.2942592754906523 -1.584151450195814 0.4297248496672532 18799320.0
2152 3.5237340927124023 4.656805015474575 3.893095612810903 3.3021101075883275 -0.19231826483101927 0.5263454298299451 18826308.0
2155 5.053647041320801 4.628549797593484 3.2168381097515235 3.309508083244638 -0.10692634571394072 0.383175819779912 18851188.0
2158 5.012519836425781 4.731536284612243 4.835976808449367 3.361370508449044 -0.5155662677952046 0.5001793709438184 18876234.0
2161 5.8750901222229 4.875266195661962 2.6145132142929604 3.3354749674428 0.5399195358528592 0.5789623396626753 18901502.0
2164 3.851140975952149 4.8124926409551065 2.148048358483803 3.3481749624806785 -0.32250342438449814 0.5401517258163969 18927452.0
2167 6.644782066345215 4.873118358183385 2.997346934173944 3.3710661805385143 1.9357460076454964 0.67956859383496 18952636.0
2170 4.540442943572998 4.795822335585462 4.180182249739083 3.4511452476864646 1.351798517111376 0.6425685359415875 18976932.0
2173 4.489005088806152 4.846021900429777 1.6548510962238647 3.4666699336256794 -0.30599881740127116 0.6501867088827006 18998746.0
2176 4.17319393157959 4.8143292811999325 4.554513429438797 3.4740391269774777 -0.6732523408549993 0.5657763554164469 19022872.0
2179 4.104320049285889 4.787404881388337 3.0385208991932804 3.4101561664197524 -0.543669691201337 0.4581444460236129 19047178.0
2182 4.096528053283691 4.734832452560514 4.513586908087577 3.470989413292631 0.9105554355390583 0.5687813621375215 19072444.0
2185 4.931969881057739 4.733609717986612 1.5939650036493545 3.380374927527232 1.2872908119217346 0.5158060389298101 19096940.0
2188 4.813365936279297 4.756333903864432 2.467197480739709 3.3144758589022665 -0.0318345133951074 0.4838199123904518 19120456.0
2191 5.022147178649902 4.803962859133395 5.328356144182955 3.3856674261120467 0.13607516749467438 0.6164326648130469 19143650.0
2194 6.005879878997803 4.86741572987254 4.410409747040161 3.486465754860063 1.7880258744584812 0.6624132509903238 19164604.0
2197 3.752600908279419 4.725692985738524 3.4755957812227387 3.4676488425774394 -0.3462179390552498 0.5812403305339625 19191238.0
2200 4.47977089881897 4.740805776119014 4.539152639545048 3.524489393872627 0.8557619523380726 0.6438178174475608 19214094.0
2203 4.571890115737915 4.650898072724454 3.963695061593947 3.603584296994193 1.40106051432966 0.7179573021329324 19241590.0
2206 4.147506952285767 4.69371849909873 3.262960757968323 3.6585110932118696 1.6746462232603414 0.6905905064087711 19264222.0
2209 3.947206974029541 4.700435102839494 4.585045916506717 3.611837549578153 -0.0941852021894945 0.6829396214158818 19287232.0
2212 4.759907960891724 4.731399105423865 2.61186517366088 3.5924290975265314 0.17161381830128414 0.6785021534961595 19313220.0
2215 4.1409010887146 4.705194065840546 4.216046495007548 3.599070529988277 -0.619020687943765 0.5437095762071386 19337688.0
2218 5.169589042663574 4.696937742378394 2.182383760267646 3.5686089258613616 1.8658647315195067 0.54427901206506 19362386.0
2221 4.596596956253052 4.6557562113408695 4.3074629805681965 3.550232725413541 -0.33852829555338193 0.574480056846263 19392508.0
2224 4.81815505027771 4.628110788101776 3.7274301246692456 3.5536522074556998 -0.8146718291127195 0.5346896635694763 19417778.0
2227 5.9091339111328125 4.692205048427613 4.032594194744757 3.5942008447973977 0.37329468095907253 0.5522117489163482 19442230.0
2230 5.408557891845703 4.748435810154554 3.042266161446227 3.58601372630542 -0.4699596162075588 0.5340941238925735 19465766.0
2233 4.144665002822876 4.719839920755944 2.453715769471949 3.5041489233514698 -0.3054721748557716 0.495796623658936 19490872.0
2236 5.314894199371338 4.721099998747924 3.92417900858823 3.516709366378701 -0.14436726300460329 0.4143585129900511 19516102.0
2239 5.390334129333496 4.777610091005235 4.874167410561579 3.5875548076788686 0.49372094370018127 0.3487983548157659 19540082.0
2242 3.752890110015869 4.814383075796667 2.43582263695657 3.605790868369569 -1.0860795906117642 0.3600975273745477 19562926.0
2245 5.199695110321045 4.753900158116311 3.9880057371512287 3.6122262637239015 -0.4378403671256934 0.3732854844732847 19586666.0
2248 5.238801956176758 4.725760382540109 5.187945951453116 3.698487226999296 -0.5884734862996187 0.2557172185235526 19609100.0
2251 4.505970001220703 4.730681708260086 2.631506273333463 3.643149558889496 -1.2397039103407501 0.1888223500630617 19632258.0
2254 3.540005922317505 4.74826411226176 3.082682218866999 3.5746892594079536 0.8663336223510789 0.3952263284952566 19661872.0
2257 5.624060153961182 4.85870993317295 2.028316564517377 3.3611385571426364 2.210366746312685 0.4465199758302712 19683690.0
2260 6.642018795013428 4.917889681466374 1.3909530964758416 3.2677397215633173 1.4575914943979598 0.3770513691712753 19705646.0
2263 4.63592791557312 4.8668076915626175 0.6741518305528689 3.1611447718070127 0.191265789458315 0.3020439102988448 19730126.0
2266 3.6595048904418954 4.755902850126676 5.600140394295952 3.106088268144757 -0.40185575380414407 0.2907033430129684 19753352.0
2269 5.5179362297058105 4.77868523866625 4.791098945161393 3.105409335728209 1.556837169869152 0.2783085133522054 19779304.0
2272 4.428078889846802 4.825435768686573 2.421238586723508 3.1049246479450856 -0.3976225444350378 0.2355336512200707 19802032.0
2275 4.700376987457275 4.859013870995685 3.626153851632008 3.1056569935441622 -0.7424370082646744 0.2650888864200288 19826384.0
2278 5.174446105957031 4.843077889107748 5.883135589783793 3.1170549013092264 -0.2615867385289244 0.2521747299182471 19850034.0
2281 4.828994035720825 4.825829389883495 3.8830120251888567 3.154546268406477 -0.8653790931754027 0.2096380042089121 19871444.0
2284 5.139286994934082 4.863404129140531 2.629109176094938 3.172252910429911 0.2066943714502696 0.1725208613554519 19894182.0
2287 3.984158992767334 4.846543810872918 2.7582463076497623 3.1722986356338585 -1.4679290672199121 0.0852249772743178 19918902.0
2290 5.8283891677856445 4.785018125440114 1.6636960131959884 3.1866832388735635 -0.3230612238738057 0.1345763442246599 19940694.0
2293 6.275961875915527 4.945877633263867 6.49942263024531 3.30222510797633 1.1244695417673827 0.3094458166795706 19965486.0
2296 6.348084926605225 4.938293833283312 4.289521418597392 3.369624241250309 2.631250369766561 0.3722187735083135 19988072.0
2299 3.5166919231414795 4.883128424414825 6.30285852543101 3.5387435421912 -0.7415133847305132 0.3624601144088806 20012166.0
2302 7.058572769165039 5.049327983693761 4.122135088649866 3.5956889640287533 1.0184670286309685 0.436046304474018 20035208.0
2305 4.357053995132446 5.080309094439948 6.216498862222972 3.679968762255104 1.114802432485312 0.440420343371847 20059766.0
2308 4.4684898853302 5.089892516246989 6.0554576579132 3.7235893357516288 0.10218310322774607 0.4243849789123735 20091652.0
2311 5.59305477142334 5.1416772963419 5.052014673570839 3.808230412300005 0.6109113340892012 0.4854439421565786 20112008.0
2314 4.047616004943848 5.1456598599116665 4.058966508246519 3.827849757612393 1.739399854881979 0.6040058698771604 20132750.0
2317 5.962062835693359 5.221901852998321 5.185220813152548 3.928218199921435 1.057457094740748 0.6058877374571573 20155154.0
2320 4.375598907470703 5.206306602164772 3.983350503048354 3.9163514368455945 -0.6861445320535025 0.5588462528061076 20177426.0
2323 4.830452919006348 5.161104174413086 3.376996468234051 3.807994015898257 -0.4596346819867268 0.4919861957111193 20202638.0
2326 4.664457082748413 5.236918191390553 6.2039366953798005 3.9287991428585305 -0.5225605915811711 0.4474034519538599 20224030.0
2329 5.209999561309815 5.307354391316839 1.2831844600080484 3.700852243078587 0.18863229736287104 0.6093258355093261 20251736.0
2332 4.324896097183228 5.242132454909774 2.8714880785851684 3.790982868527097 -0.9280038617090616 0.5257916702197755 20273176.0
2335 6.982190132141113 5.274645837116209 3.771945854771437 3.714887277205272 2.4413988872019656 0.6232487472484614 20294796.0
2338 6.783379077911377 5.437940745580728 1.1883743692057882 3.7198518193221086 3.080773286064371 0.7502140963336154 20316966.0
2341 4.3858489990234375 5.293796654913167 1.7116238224364988 3.6054094861247736 2.372129467876006 0.7110058421244604 20342882.0
2344 6.340569496154785 5.365890029664429 4.629583829159754 3.7032178146173806 1.813367657373326 0.8535941798741178 20378574.0
2347 4.527000904083252 5.295560133300991 2.4240834547917185 3.735042469189187 0.1475437041150348 0.7982520310221186 20403636.0
2350 3.902807950973511 5.172094182713524 0.784081621813348 3.634088703040261 -0.4010088970653234 0.7132850494278712 20428286.0
2353 4.7499001026153564 5.089269286053032 3.023382396944334 3.6536073584829416 -0.5051025056954599 0.5653798787414788 20453096.0
2356 3.6288249492645264 5.026267402594159 3.730235281873709 3.633768411187861 0.8349329007999797 0.6249691206096526 20479326.0
2359 5.731808185577393 5.009624143388046 4.663371267256959 3.718383529039039 0.8094673105501838 0.5981810488303898 20504734.0
2362 5.289310932159424 5.056311820135861 4.393111473548919 3.761339017639481 0.08019711934124568 0.6323386229449911 20527600.0
2365 5.609074115753174 4.932412288077694 3.0095990986583043 3.746122465255305 0.8974320919473828 0.6128231249018621 20552762.0
2368 6.403008937835693 5.029066976297193 2.920419790727539 3.802371048357056 2.5485874586049526 0.6201389889901987 20577100.0
2371 5.116709232330322 5.053854019106341 2.998516879868248 3.80024965474012 0.09845678969652816 0.5657134497426782 20598710.0
2374 6.468289852142334 5.135775107689598 3.693238665989341 3.799964475882787 1.4403546045273272 0.6295497216592392 20623398.0
2377 5.096011161804199 5.106162567856416 6.179176841206022 3.989337729061355 0.877262667590147 0.5855701567153642 20646844.0
2380 5.374833106994629 5.038861874770181 5.809641485182481 4.007842047340988 -0.10184114434657882 0.4838643889680052 20673124.0
2383 5.246273994445801 4.9751026247651655 6.10161700197594 3.989420559346449 2.110616253827484 0.5904321853183941 20699214.0
2386 5.749187469482422 4.997023492064384 4.334885948381263 4.055179542204585 1.2028354284527913 0.6037351211309127 20728614.0
2389 5.306067943572998 4.983666853263262 1.1820816660170728 4.071340013300626 2.5317678993313026 0.6997259670456668 20753392.0
2392 5.738447189331055 4.990557828453957 1.6487959190443182 4.001370860864807 0.5967446914902312 0.6539954345390077 20777642.0
2395 3.906524896621704 4.932273425920364 5.389180730983389 4.093894944204903 0.948211487357213 0.7304333281241066 20800026.0
2398 4.406718015670776 4.859875034467596 3.118400237582729 4.031974289700937 1.0712488861473712 0.6676910837910445 20824086.0
2401 4.325210094451904 4.899384124551922 3.843482758335076 4.1651890308278965 -0.22338140149103175 0.6556321062421134 20848410.0
2404 5.525217056274414 4.992790991342693 4.874262753488422 4.268673900463583 1.5384933510995995 0.6432659853083063 20870952.0
2407 5.859182834625244 5.139811012929107 3.834088832167655 4.248824238732753 1.228162375318064 0.6668676515311283 20896088.0
2410 4.381778955459595 5.091345190608778 3.925162026228179 4.297702191600697 0.38835178433661693 0.6657248591630534 20918724.0
2413 4.5756919384002686 5.007196522122341 3.6044477906502936 4.185313605190091 -0.8745612152374681 0.58938985010715 20942286.0
2416 5.908463954925537 5.154525434614774 4.484315047063282 4.3127819645317285 -0.4393102643907257 0.6415436642549776 20965802.0
2419 3.632165908813477 5.10105752045232 2.43819649940787 4.382935416271454 -1.2764063891107644 0.6025841905626207 20989090.0
2422 5.120674133300781 4.993450425510515 0.9882731795004948 4.260229520808936 -0.7320264837646074 0.5287190047574764 21012792.0
2425 4.855448961257935 4.9660193065243 4.599182500135629 4.3272106765408775 -0.6391531359529858 0.4287222848508883 21036968.0
2428 5.891849040985107 4.904714242505514 2.744424413011576 4.323668611774891 -0.42788553976216515 0.3022954476108096 21062096.0
2431 5.689864158630371 4.981745382176371 6.662030391419068 4.324157972810935 0.6335679780005312 0.4127074831335192 21084278.0
2434 5.377011775970459 5.076728481019782 6.1523773892496685 4.291606289032137 0.6912264542684098 0.4867395196536017 21109326.0
2437 4.570346117019653 4.984041732756252 6.315800191468449 4.290724350956948 0.17348026703504227 0.4985440475847562 21134672.0
2440 4.609900951385498 5.024671104796772 6.712916712043678 4.328152943969522 -0.33701872604344363 0.5291325302898482 21157214.0
2443 3.633182048797608 4.850052204064322 3.154416425832959 4.189325342098545 -1.306290838153245 0.3898470876307189 21181248.0
2446 4.75468897819519 4.754217523255667 5.835504178411025 4.075463290196076 -1.016021778974396 0.3524972622520356 21205336.0
2449 5.656832218170166 4.743943316507401 5.63460267233333 4.078068288518059 1.5148006209554397 0.3983365142088 21230330.0
2452 3.8101770877838135 4.706852586657572 2.20566708201604 4.078294993758815 0.08829594432476046 0.4308653140967278 21256028.0
2455 5.235438823699951 4.720782124767835 2.493531578311317 3.976008047986184 -0.25040517590907985 0.4911187586405505 21279416.0
2458 6.566132068634033 4.800651551904698 5.294555026600426 3.8730214204354505 0.6086476416771619 0.4028221321351051 21302784.0
2461 6.375503063201904 4.851055014263612 3.0431028073411253 3.916236964602558 0.6655908953677574 0.3431844902952101 21323776.0
2464 3.4949870109558105 4.779315930583909 0.6849545295793207 3.80382797079348 -0.28799044480466396 0.3519886929077693 21346480.0
2467 4.426685094833374 4.748912042438095 4.230920020554912 3.7980270851487816 -0.14526407587679896 0.4624135086882521 21370398.0
2470 4.845879077911377 4.756968654019062 4.329132022529834 3.866946670031719 -0.029967929809402813 0.4972808613133513 21392938.0
2473 4.114876985549927 4.76248647665543 4.409793535495927 3.999271504421921 0.9236078515784687 0.59253509831736 21417870.0
2476 5.191734790802002 4.784939409575939 3.9701637557821776 3.855217284154068 0.196017710706529 0.6303631938454521 21441082.0
2479 5.3741607666015625 4.894669028524779 5.353884399898457 3.882458105799041 0.5618300358056686 0.6229596091675855 21464342.0
2482 5.312849998474121 5.008893166939488 6.501824653139481 3.965504748049132 0.8290078612105598 0.6136532470111434 21485448.0
2485 6.290607929229736 5.151273046989134 4.453552593619785 3.91804636288106 1.4170492884772126 0.621345374299413 21514616.0
2488 5.256917953491211 5.145765014647063 2.228499256222208 3.8418536747162624 0.2130442281329686 0.5524134724355589 21537126.0
2491 4.270025014877319 5.063589312655224 1.2633184235086428 3.844016340617977 0.9939821573639218 0.5069821637816276 21559094.0
2494 3.117379903793335 4.997253065493737 1.821953281062782 3.835080950169861 -1.6368564583898104 0.411297488660128 21582428.0
2497 5.125072002410889 4.987333817831908 4.103775945835554 3.7896773371932193 -1.0614739445889856 0.3787770466251591 21605942.0
2500 5.156384944915772 5.003596895894008 3.993756228818164 3.788409718036936 1.7774350852738678 0.4975152534170385 21627256.0
2503 5.412360191345215 4.966314780858126 3.7851325556915687 3.8290808016885154 2.5229988819103295 0.6031705205703277 21652310.0
2506 6.956707000732422 5.066507692314691 4.276817195450738 3.986290103078911 3.6260266208405323 0.7854956131095255 21680284.0
2509 5.112332820892334 5.03226151331297 4.793708996187764 4.010220520170986 3.111364587641567 0.9372367652088328 21705224.0
2512 2.8753700256347656 5.085631200150886 2.9055811824102373 3.850736464522904 1.3635771452973025 0.9902915798803908 21729894.0
2515 3.889030933380127 5.220181932151134 4.14400322397881 3.731739341911908 1.10553591924366 1.1020763831881757 21759226.0
2518 5.180655956268311 5.185433256657748 1.4037641468551612 3.737856994369763 -0.058009687217805805 0.9817896874769708 21784010.0
2521 6.2016191482543945 5.174757364048351 3.263826823548397 3.693297253891623 2.8150926579326963 1.0570018474402665 21808214.0
2524 3.795206069946289 5.042486148248408 4.630189759098895 3.781117657119708 1.9989583185272464 1.0295789042670869 21832450.0
2527 5.899168014526367 5.071802256463847 2.628715807914947 3.677875449969112 1.3983082596173433 0.9755147739291916 21856030.0
2530 3.766110897064209 4.997328291987374 3.7182162355453 3.81729080928846 1.408738723054241 1.0624095729759535 21880298.0
2533 3.568742036819458 4.97744711299273 2.310652627943334 3.675947290198069 -1.376542841175834 1.0111455010682184 21902692.0
2536 4.524683952331543 5.019282947580434 2.2347171661529943 3.581085216209374 1.08164938721079 1.0376181759785688 21926948.0
2539 6.01724910736084 5.134246300531956 6.104232447982154 3.669474953217708 2.5670335438332037 1.150188626694742 21948848.0
2542 6.9492268562316895 5.261319796085552 3.302111444508689 3.661178315701049 2.162454429751735 1.2020545995240826 21971254.0
2545 5.565359115600586 5.345609524908649 1.9271796713313072 3.650334392374397 2.99716538793097 1.245830370921257 21995916.0
2548 4.541526079177856 5.259327715341377 5.120620312610873 3.708192848066648 1.8357900957486923 1.2904636649566 22017106.0
2551 3.1252429485321045 5.072750946634091 6.232281329660667 3.741555787829717 1.27751371774986 1.303002048541288 22044706.0
2554 5.496994972229004 5.032435589629579 2.0586253884051704 3.771982708626444 2.287253241314507 1.2896303196250134 22070812.0
2557 6.57368278503418 5.187250622072547 1.6143343564277188 3.8002986072016944 3.205054811445227 1.2776086605718076 22099988.0
2560 6.351111888885498 5.178207429154332 2.111301517001108 3.776033623541192 3.523593088550648 1.3058858984215682 22123716.0
2563 5.266695022583008 5.114087142520509 5.627820987845341 3.736968878195155 0.8067129316254176 1.235567906238278 22149458.0
2566 4.166712045669556 5.001928222872229 3.8622733427402713 3.746350747399015 -0.014520258088757843 1.1569027813738275 22174296.0
2569 4.434613943099976 4.9844402133638095 5.212544693981742 3.962968237096379 1.562687015867089 1.1192973523183043 22197860.0
2572 5.441431045532227 4.9001910175004575 2.545963964811232 3.8706988386716112 0.4342523439939374 1.1306687537668243 22221456.0
2575 6.154047966003418 4.931136046246079 1.2594194893892992 3.661560497436631 0.5525448521264322 1.1324214131680612 22243410.0
2578 4.789025068283081 4.933064098998651 5.161073462015147 3.6558533649181233 1.237267011770367 1.2286942771673472 22268204.0
2581 3.522191047668457 4.803604487053939 4.8746550977624 3.764857570842288 -0.7011875697563814 1.0895922125735766 22295638.0
2584 4.793365955352783 4.836726903728782 1.0499098687072883 3.721138265616879 -0.9551744092494692 1.053067961379119 22319250.0
2587 4.885538101196289 4.880438239742252 2.414228829783852 3.603498396578925 1.2365774435998804 1.1209669943405671 22343200.0
2590 3.935425043106079 4.873566817909417 1.931170492352701 3.664885891423266 1.1472548447211979 1.1379316331273734 22367442.0
2593 4.3659749031066895 4.819429428123447 3.940781237600687 3.5980231215644194 -0.793520129695352 0.937499984477549 22390782.0
2596 5.802687168121338 4.857921215254357 3.976894479805598 3.712523484823428 2.4249794172130135 1.0195059982833297 22416618.0
2599 5.443906784057617 4.85509129749307 4.216386482520136 3.714264411474966 2.7052421764497496 1.0456683536379283 22441892.0
2602 4.811438083648682 5.022410596558795 6.2352988017028 3.7215669151785775 0.7251969522609835 1.1026656943516109 22463354.0
2605 5.247878074645996 4.959901006281296 6.258039449518467 3.932782870119 -0.12818361588504595 1.1021058855650758 22486434.0
2608 4.071448087692261 4.946202067520692 1.3162982832517889 3.840045799706701 1.2521607316809116 1.082568887368126 22511922.0
2611 3.7461249828338623 4.899471350694599 6.024338731693401 3.918857048487555 -0.2210268517659707 1.0077336148383118 22533990.0
2614 5.822011947631836 4.94223508801066 6.680291297406847 4.0431357779323625 2.5387695048680783 1.024620873369435 22556402.0
2617 3.3376810550689697 4.777800299760221 2.450412277675486 3.887417101041401 0.08535282445567505 0.9162301596827002 22582274.0
2620 5.264257907867432 4.824616550007523 5.980606643035101 3.864087904214353 2.417540753863025 0.9888448870566292 22605708.0
2623 4.94566798210144 4.7893188423950175 6.537213712712782 4.03705122680608 1.0237884219461237 0.8355326021718454 22632514.0
2626 4.197027921676636 4.735276695264608 3.185082881063157 3.854244991987637 -0.9212649358997924 0.7618793168129714 22659200.0
2629 5.002685070037842 4.814044304091755 6.174997956459596 3.793669659347098 1.891722228074301 0.9000156016473272 22682658.0
2632 5.164741039276123 4.886623867070911 5.620947173653964 3.9215345735854026 0.332586882957125 0.9292323081904416 22703760.0
2635 3.902753114700317 4.910501385704388 2.512457264405036 4.015657740451255 -0.32202967568785745 0.9456276410569696 22729148.0
2638 5.431403160095215 4.996110361822991 3.9888805819231417 4.070463319523803 -0.05063693748232858 0.9596553696200344 22751236.0
2641 5.16164493560791 4.976799691261928 4.246558581052913 4.009452913136403 1.8819301986273145 1.0206387720770989 22775642.0
2644 4.89084005355835 5.018506059755152 1.1116046070556842 3.9696692607121298 0.17873369244156567 0.9789798486424732 22799704.0
2647 7.643995761871338 5.255814370199524 5.661485283641069 4.054196333908332 2.2050607312930137 1.148466266635824 22823044.0
2650 4.17126989364624 5.214952331483223 1.4180273795580356 4.057494379158111 -0.2569583700975189 1.018170733793034 22846442.0
2653 5.294404029846191 5.1964249934404245 4.2130724019236325 4.040954306310278 1.768210468961699 1.0359605085077974 22869490.0
2656 4.04843807220459 5.104307304283324 4.774591405851677 4.046868622394971 0.09823520588995616 0.987334763134764 22891844.0
2659 5.989665985107422 5.240758618189332 4.154779920377735 4.117202272448651 -0.06605244388723681 1.0178384088949284 22914954.0
2662 6.364953994750977 5.240314671020621 5.644344811950239 4.187928747582886 0.12703929963720953 1.0562382003470807 22937448.0
2665 4.36764407157898 5.101196147490398 4.55548231948692 4.157587476729371 -0.2298647437252464 0.9384532959144044 22963622.0
2668 4.73875904083252 5.060177037213752 5.474203404096704 4.288821075565508 -0.0012751490457552639 0.8492349707203164 22989042.0
2671 6.93771505355835 5.130997388486967 3.7662057338598975 4.1829016687777205 2.8928030434719383 0.856789863883959 23009918.0
2674 5.996208190917969 5.228122461077562 3.7335916472524113 4.127172744834455 2.8658237727350295 0.9799519929304182 23031522.0
2677 4.195028066635132 5.232929125929563 2.909259579820356 4.07996262398048 0.8412883008597092 1.0799478649069898 23053432.0
2680 6.075994968414307 5.253379677641723 6.015255606494796 4.023517306126987 2.8445968345763104 1.1176524137189094 23076612.0
2683 3.5492289066314697 5.0097165583193615 2.3169698077630025 3.9451371601614222 1.580842637683832 0.9567014812447832 23102996.0
2686 3.51123595237732 4.932988294299154 5.5282494612039415 3.941070326293872 -0.9822885932375158 0.803105189922928 23124544.0
2689 6.023975849151611 4.954730254761207 4.689434558358191 4.059836330447297 -0.2848454574415356 0.6894801472339822 23145052.0
2692 6.2596611976623535 5.037773023445308 5.268642261021994 4.117119372360855 2.8817043074386124 0.7359904873848584 23168190.0
2695 3.663789987564087 4.923995936056729 1.7077943615356608 3.894062467684548 -0.576732192591704 0.6146643749771844 23193210.0
2698 4.047144889831543 4.841767046605727 1.9162206412377225 3.8224623746869386 -0.6610803511481893 0.5003837390542291 23218836.0
2701 5.661765098571777 4.987087961284666 3.910627873955824 3.730220523089132 0.4655202790798143 0.4934164322608288 23239758.0
2704 4.726515054702759 4.966471731089978 6.706197658206825 3.785100486016888 2.2012510984909435 0.6019632929892289 23263724.0
2707 4.785198926925659 4.934593972571852 4.78982009937638 3.8286748675459856 0.9202450797850882 0.6897050383387885 23287800.0
2710 3.961313009262085 4.844498308189086 1.660082693323516 3.7185648140463408 -0.6643157545920284 0.6998534785108982 23312538.0
2713 6.916454792022705 4.985079582247099 3.540813312910467 3.689270393847424 2.8509861777684256 0.74659096274004 23335196.0
2716 5.042405128479004 4.983493774152695 1.1811031455097352 3.7385887308604655 2.845302416865204 0.917167731271446 23357080.0
2719 5.454171180725098 5.03264760173943 6.258514547392069 3.866384125250502 2.8462531480757973 1.0793293005241318 23380096.0
2722 4.568696022033691 5.128892995884325 2.669474044034483 3.824096181238807 -0.032213192426610804 1.161746462693838 23400894.0
2725 3.919913053512573 5.043389285710743 4.036783775725222 3.8064806673689766 -0.8586824442072599 1.1733499726566996 23423402.0
2728 4.446660041809082 5.085992449009283 5.466025390577356 3.785004737291006 -0.49726407589747257 1.2559044976645064 23449158.0
2731 5.245946884155273 5.02136156652195 1.678550111898418 3.6628510537032977 0.12148929354712062 1.2603956308243929 23475452.0
2734 5.979683876037598 4.957803170857243 2.3390166528614955 3.6296394246316552 2.061194083654415 1.2542937753538417 23501858.0
2737 6.279436111450195 5.104535171854505 6.896389364976383 3.773486980156204 3.486863729039799 1.4885717587059184 23525314.0
2740 6.021851062774658 5.222312079469496 5.688395552050258 3.9692823081912416 3.3538338083473924 1.532333167401542 23554662.0
2743 4.178909063339233 5.16720528508851 1.960008778254372 3.9694472253186768 -0.05231736359984618 1.4941080480550282 23576608.0
2746 4.150193929672241 5.095737287945436 5.118456890729198 4.054559376602548 1.5147234004269212 1.3676427752944054 23600444.0
2749 4.153361082077026 5.05035013468838 1.268004800561331 4.028568170260036 1.762141289954607 1.4450198290374268 23622704.0
2752 5.996642112731934 4.995347968176347 6.635841085290702 4.084639065702314 2.988907816670515 1.5192752879704687 23646754.0
2755 3.384330987930298 4.907945493555939 1.85075451875299 4.123965330446872 -0.058836891109528056 1.516601061776281 23672318.0
2758 6.694192886352539 4.994676280804087 4.907401670604711 4.076098611622442 2.5225336068430924 1.6336528159169683 23696296.0
2761 5.074225902557373 4.9838695476892365 4.721350623354486 4.232461182182206 2.9817837100045286 1.6521963588416406 23721826.0
2764 5.147321224212647 4.965524616073656 1.5805978726512064 4.148521246979271 0.7602473428061135 1.6423912217831174 23743680.0
2767 5.788858890533447 5.021497155249495 6.132474031943557 4.178079139333189 1.0592744722620184 1.7177244816184714 23766882.0
2770 4.667269945144653 4.954939531462239 6.890799825083474 4.353817309912046 -0.08555199178597933 1.6297039071349768 23792294.0
2773 6.403958797454834 5.089878805094211 4.035813562144826 4.37626272340863 2.7322632997985004 1.7382951451203172 23814734.0
2776 4.620055913925171 5.004177491354356 4.443718165345427 4.437033956329585 0.2052535379687861 1.597043057639465 23838790.0
2779 5.77689790725708 4.924094858813179 5.094035781467445 4.430275025916362 0.38752950811832226 1.5092981692537777 23863428.0
2782 3.866332054138184 4.917385766308195 2.779191144228672 4.380073291744182 0.9184235893440561 1.565174173994796 23886516.0
2785 6.274990081787109 4.899838437673861 2.4149526273677946 4.201424057989945 0.6043685088527496 1.510175858025994 23909296.0
2788 4.651004076004028 4.975391276159215 3.503058899653876 4.081927128549312 1.2524012710882686 1.5434321808904277 23933720.0
2791 5.210947036743164 5.067397647506724 1.8528184593874029 4.090136813805481 0.39430804498519384 1.46077951680109 23956568.0
2794 5.512444019317627 5.008016048440929 5.815064231510035 4.027736995532763 2.7053556776342456 1.522434728444157 23980084.0
2797 4.410612106323242 5.047372688244886 3.440596941570989 4.029384193649754 -0.3216478191311304 1.4570069357131403 24002860.0
2800 3.83473801612854 5.126240383544763 3.0478756288917674 3.902859102174873 0.7684758106806467 1.3972782272350823 24027250.0
2803 6.715930938720703 5.313682887575173 4.556661983622414 3.9062473968533777 1.5408807812665675 1.4623898749894486 24048910.0
2806 6.053874969482422 5.325381042796799 6.951519530448568 4.013787923984744 3.3693329894908226 1.493736649605502 24070298.0
2809 6.6539740562438965 5.340102853327167 2.0509223435945554 3.976236033973197 1.9284678245988116 1.3483107324061268 24093888.0
2812 4.289184093475342 5.188352977632157 3.970631061775153 3.997009938269445 1.4742085816880328 1.3356304339998424 24115854.0
2815 5.674582958221436 5.136453623061315 4.223314779892085 4.17700471458592 2.894387539625988 1.42877793990241 24143190.0
2818 4.473958015441895 5.113733722817423 3.70663917621784 4.18225372326218 0.8583967023168263 1.3837126079880475 24169462.0
2821 2.5232319831848145 4.965912323529445 2.3120077241593733 4.246876965851834 0.8102383687866644 1.334239242532179 24194672.0
2824 4.398571014404297 4.9135788616707226 1.7879345758841496 4.154902594389556 0.44347218286106016 1.299616374127275 24218358.0
2827 5.724942207336426 4.956627838758766 5.8803291298546645 4.150916003538035 0.7472066942083821 1.2658211165984774 24241972.0
2830 4.606939077377319 5.03559616179656 3.759226709019638 4.201860103946178 0.5555030951092943 1.319076717871725 24264664.0
2833 5.15730619430542 5.015863993650639 3.2561285115973275 4.227470068928588 -0.38567278028452895 1.149019094506455 24287398.0
2836 3.9698429107666016 5.0258481636070735 1.8842470006338483 4.161788822805926 0.8789067278780984 1.1051693215920984 24315784.0
2839 4.202759981155396 5.056675657188035 6.002762803342713 4.32783822583141 -0.8720028071825642 1.0605471339606898 24340948.0
2842 6.292150020599365 5.179981308805903 6.446855761636913 4.468438402833266 2.118107597438134 1.2413941100523729 24361458.0
2845 4.71650505065918 5.136888992087316 4.033254001751406 4.553683068358963 -0.19497596611418655 1.2177620366548756 24391526.0
2848 4.732172966003418 5.252442520762624 3.667215454684507 4.411326601988433 1.7584596804796844 1.333058751395778 24412614.0
2851 4.789905071258545 5.283967770073236 5.719091084780791 4.5028299945844505 0.2241827415048009 1.2151228705847603 24434852.0
2854 4.737682104110718 5.194022177622509 6.012312340713624 4.60936466648848 0.012651823000058217 1.0894830452749655 24464326.0
2857 5.393115043640137 5.266662635697222 3.717467372234954 4.582024178907291 0.24392274113701778 1.1154376839618514 24488056.0
2860 7.9453511238098145 5.471624334644988 5.139295284912222 4.601940154828711 2.115793132526641 1.335134873897563 24510134.0
2863 4.468707084655762 5.48275560082783 3.0133258970780936 4.650773047710172 0.47925650453089214 1.3247949915199695 24534354.0
2866 3.107377052307129 5.33746966590327 3.843173006236413 4.679105023258527 -1.1583897160191015 1.2113061512296626 24558712.0
2869 6.284434795379639 5.373207521227805 2.3355046594846867 4.703156895875901 2.445793894111458 1.3004397508726322 24581286.0
2872 5.641323089599609 5.262334843550196 2.3612896069243394 4.693397729535293 2.838029823131953 1.269673563139718 24605716.0
2875 4.73051905632019 5.165181863984472 5.392426906671161 4.680136487101122 0.6586144977372252 1.1765118244987742 24631362.0
2878 5.53741979598999 5.1924873988483125 5.86642354074603 4.681006323370545 -0.171827195236765 1.1270688249355827 24654932.0
2881 4.888933897018433 5.159511971012805 4.69633290654267 4.699302894164125 -0.6739496619831334 1.0992626308359346 24680026.0
2884 5.025325775146484 5.167512962074303 6.79770458751479 4.722826232520704 1.2092123252060438 1.1698283560013008 24705582.0
2887 5.860527992248535 5.267935443690734 2.9063673753833346 4.613378017326051 2.1612201447643686 1.2997785120105505 24734644.0
2890 3.915947914123535 5.305100033561695 1.6049249110950845 4.469576588633917 1.3793642013285092 1.2941141695343443 24758868.0
2893 5.895260810852051 5.326996682677298 5.02610433223486 4.498669141101011 1.2224516298005637 1.3225638310295034 24782388.0
2896 3.8573110103607178 5.213261382588955 5.089474246918778 4.430215355447454 1.8329425875544847 1.3372333265400114 24807334.0
2899 4.407632112503052 5.110607712071934 5.3550093302940365 4.446661574865933 1.8050240824980806 1.3299679949086562 24829312.0
2902 4.633683919906616 5.117521576945948 3.565415148657208 4.425442129357274 0.3658947787560398 1.2830853002651972 24859242.0
2905 3.699753999710083 4.909998738313815 2.946190475891125 4.475954898561874 -0.8089783538564423 1.0625228593886844 24883714.0
2908 5.702181816101074 4.926927354325335 4.901095626389725 4.498893275456799 2.024896876826457 1.1507245436956406 24907702.0
2911 4.524343967437744 4.921214554702919 3.7624882358861775 4.471522058097063 0.11261029581119181 1.1400568503876514 24931504.0
2914 4.813065052032471 4.874233464325018 3.012752214096226 4.423699664084733 -0.044065508478479294 1.004430394422314 24957180.0
2917 5.1939377784729 4.872453276969798 1.7767704082600853 4.291388238883915 2.3970546525615273 0.9780946030065538 24980524.0
2920 5.2881760597229 4.885413422014304 6.091212512545841 4.270612365401828 0.16553510043671693 1.0225090919074444 25005400.0
2923 6.0388288497924805 4.979799394969202 7.200497311913615 4.39178842423236 2.6820325548018205 1.049035363110362 25027338.0
2926 6.279002189636231 5.086187157991065 4.651763534454094 4.38685273691415 1.2675197158826057 0.9895574792418004 25051192.0
2929 5.156504154205322 5.02457007710996 3.818323298843746 4.460235020381719 2.5232669191087584 0.9675643434802214 25076610.0
2932 4.24249005317688 4.927886498134352 4.317136893216448 4.388251469158497 1.9457283921589394 1.0529171348202817 25098622.0
2935 3.898380041122437 4.861051742242329 3.23651163002815 4.444326228493132 1.2534043586684422 1.053041562262114 25120956.0
2938 5.577016830444336 4.893797995232163 4.618145535363806 4.5063160151819375 -0.04894785075008984 0.94864480285301 25145496.0
2941 4.705442905426025 4.891187877468166 3.423883838808237 4.379200266185826 -0.6496916554777352 0.8245151118526071 25171282.0
2944 6.253374099731445 4.889219464377885 2.8468854668676844 4.308352537565893 0.43194828872871416 0.8112000978856411 25194142.0
2947 4.586432933807373 4.902136507379572 5.0081774734402575 4.410982159348354 -0.9132255356883087 0.6983994596993307 25216514.0
2950 4.739219903945923 4.890393845432191 1.90848655933017 4.19887834372474 -0.692436055622084 0.5892674513048394 25242034.0
2953 4.553069114685059 4.837774877678985 1.5138501728535103 4.185177477704002 -0.7531920357242435 0.5644827835590872 25267548.0
2956 4.221122980117798 4.787334757609427 4.392946944339235 4.191727630738119 -1.0582566761770458 0.5886542476100987 25289714.0
2959 3.357624053955078 4.682672739824454 3.435033710208239 4.16072149726536 0.2776313763366216 0.5367748066974009 25314930.0
2962 5.749200820922852 4.817857657846398 5.524350670337247 4.236155847022871 0.9119017701721738 0.6648455629391337 25339356.0
2965 4.921413898468018 4.756286894264868 6.454818902005543 4.340725297097242 0.6677913461872094 0.6505786341393908 25362560.0
2968 4.9787070751190186 4.762909585409952 3.696328865050241 4.167723690486051 -0.6002521825460649 0.6194345229998829 25388216.0
2971 4.329819917678833 4.746509958318953 2.0265187212150773 4.087161111628889 -1.3423032806152135 0.5749695666213874 25413172.0
2974 5.822951793670654 4.881987134433524 6.673958137366122 4.149762806986326 2.0398761166186845 0.6620870302147102 25434924.0
2977 4.976718902587891 4.993458956537518 3.4230879781815435 4.072273190786179 0.6716720478470823 0.6487724320218152 25464664.0
2980 4.252811908721924 4.952430525281399 2.149525195434597 3.969655155240301 -0.5572824328318158 0.6063737795146406 25487518.0
2983 5.637986183166504 4.887921313719148 2.4439507049568023 3.8103756872324537 1.5647682480968919 0.5628663216536813 25512162.0
2986 3.919388055801392 4.947345448682013 1.981749242965708 3.716122846893533 -0.18076101817224638 0.6031241009843837 25536410.0
2989 4.362955093383789 4.894237063856307 1.7560450374207377 3.80476717935722 -0.8483350193628122 0.5294126331510266 25561542.0
2992 6.250449180603027 4.890936875907426 2.686330437924737 3.9415761983340944 -0.22727263871558318 0.5051644666231829 25585644.0
2995 4.109782934188843 4.821414833787934 2.967948153123095 3.860432846718672 -0.31138685239338876 0.4895772126171929 25616426.0
2998 5.993197917938232 4.867347955923295 4.230135730247152 4.0381019764064 2.3946265236729998 0.6163968097994399 25640054.0
3001 4.665251970291138 4.883650669971599 4.095973980381411 4.191139061380392 0.380837645808005 0.5468552744279567 25665164.0
3004 5.452241897583008 5.0348868869113685 2.67619144663987 4.090638751188614 -0.788505038945702 0.6611595113170915 25686938.0
3007 4.896075963973999 4.984007950536167 5.140952434147216 4.088418930152296 -1.3299033164379868 0.6704092882327478 25710444.0
3010 3.417646884918213 4.914013244887036 6.565498912682678 4.096568939940134 -2.8191580246525927 0.684096540342946 25736604.0
3013 3.778848886489868 4.873466611590923 2.2106318473884854 4.041940570892873 -2.437056025112363 0.4451583690139908 25759740.0
3016 4.584913969039917 4.948617845062381 2.624043835995281 4.092482028341195 -1.7324741707048321 0.4399421122789773 25784122.0
3019 4.571512937545776 4.903737870616059 6.51532714231016 4.140961435896932 0.9555661057910105 0.4647452269304685 25806496.0
3022 4.840246915817261 4.91434968826695 4.706148107232911 4.292832893625826 1.6460538192252612 0.6078260695688145 25831920.0
3025 4.112410068511963 4.880474540175119 5.682726007035281 4.447735224551023 1.4676652260909144 0.7417407563232414 25855068.0
3028 5.559186935424805 4.958848995756842 2.278815078924445 4.395362415027314 2.434969399054561 0.8326394600171187 25880678.0
3031 4.384637117385864 4.897555901198154 2.9326218030688587 4.369597817124578 2.6229243825128825 0.8620627641517782 25903846.0
3034 5.860119819641113 5.039103214892741 2.6988447389357413 4.1842089609287125 -0.32385904612748295 0.8244896928165258 25926880.0
3037 5.446610450744629 4.9862223703206325 3.4538972499439984 4.13969141359526 2.5114549704715587 0.9779869640724131 25956382.0
3040 3.83630895614624 4.875455386670319 5.496395550049785 4.145030990355701 2.2471525749807473 0.9424051805984808 25981898.0
3043 5.847784042358398 4.87326452841405 2.256913595893185 4.257810802579577 -0.2950388337559564 0.7932780003633635 26006694.0
3046 3.880518913269043 4.701118313448121 6.446894887695155 4.276684065118588 0.7958408787168623 0.8491397439770643 26030208.0
3049 4.2028889656066895 4.646112558249079 1.7002500267009926 4.240724356172332 1.9254268542028021 0.8393769205044822 26056822.0
3052 5.590709209442139 4.733075584228661 5.666028140371218 4.235695893851789 2.278390962736503 0.7944716645255079 26080312.0
3055 6.431678771972656 4.818122878373876 3.2939415028854557 4.189498327968392 3.679508875225058 0.8617790739588435 26100946.0
3058 4.457874059677124 4.758088033173933 5.454512696350241 4.399265532184812 0.10385220160831166 0.6243902329928246 26127124.0
3061 3.2786450386047363 4.726127476119993 3.007359057713092 4.344877755586157 1.1397037116559467 0.7673839467217191 26149762.0
3064 4.98065710067749 4.591658218412349 3.1888523059282727 4.337289672485316 2.5320246491015364 0.8714577684873968 26176042.0
3067 5.207611083984375 4.768568511185338 6.635804679727761 4.438297498057204 2.282301103098823 0.8437103098179892 26197412.0
3070 3.620383024215698 4.690820795830691 1.9091908276644876 4.272446452229525 1.7524070657091309 0.735414426539368 26221376.0
3073 4.968985080718994 4.774161110115369 6.2657970271366485 4.433260378732692 -0.8143119730855584 0.6444059777477636 26242052.0
3076 4.292162895202637 4.779987199928056 4.61135032564159 4.508465107725847 0.7524368983876942 0.6627787768044575 26267304.0
3079 5.879814147949219 4.855239062883011 2.539729478095713 4.483925242449663 2.9192707761733265 0.738006104405919 26287986.0
3082 3.559530973434448 4.806157639535843 5.791234049839323 4.570714722602152 -1.950289342127403 0.61970615288338 26310418.0
3085 4.751866102218628 4.809993927211734 3.222147187522892 4.675629082991736 -1.730929934028929 0.5636339588319261 26334360.0
3088 5.22388219833374 4.862419841639612 5.4524058988435895 4.657775187275233 -0.6958498523786376 0.5473329441878949 26359320.0
3091 4.580550909042358 4.853225705846599 1.724060638968341 4.533533346782212 -2.0174370360979483 0.4354284316231608 26381114.0
3094 5.840373992919922 4.906377621943492 4.918828954464102 4.479966421515218 -1.112080982618204 0.3653752657049195 26405032.0
3097 5.933351993560791 4.96415623388825 5.549389400021052 4.418136910423936 2.369890086996648 0.3581282200706716 26427650.0
3100 3.5153439044952397 4.975703237349672 4.3872169386877 4.539176437569999 -1.7556379918479579 0.3160587786944762 26450356.0
3103 5.2936201095581055 4.922889969731495 3.463001267817278 4.39847967235456 1.205242211913271 0.2187592683773254 26473254.0
3106 5.530677795410156 5.101606045583383 2.9757108318514254 4.297845346792356 2.533424675201703 0.5301401798146654 26495620.0
3109 4.16798996925354 4.964492444520608 6.048891673869688 4.444137280812515 -1.3082372833461817 0.379330786264686 26519626.0
3112 4.470102071762085 4.94199158180108 6.994120075866646 4.477372173015551 -1.5558027741864224 0.3531308191044867 26549488.0
3115 4.590575933456421 5.036210037744362 3.0488013349570413 4.359615723232375 -1.8894110324018103 0.4864433627133869 26573324.0
3118 5.462072849273682 5.057297856876014 4.055387525536636 4.323020348441425 -0.617647131497605 0.3796557497633726 26594712.0
3121 5.108249187469482 5.01926406333253 2.180928142502018 4.144773689789638 2.121207579599225 0.4573948461869334 26617844.0
3124 5.19416093826294 4.907306000638021 2.9029558481103117 3.989785673210442 -0.5982130716309015 0.1955801329317794 26642530.0
3127 5.296889781951904 5.018242970121941 7.542156882507735 4.080302098815835 1.4140161160319145 0.4069853996880838 26666130.0
3130 4.956311941146851 5.090166457371717 5.17616171114481 4.194734953713326 2.2320031803511187 0.406608095931431 26688770.0
3133 4.795144081115723 5.086615175235646 6.826153351170724 4.339163016927402 -0.28685774085201354 0.3722421141354489 26711582.0
3136 4.056040048599243 5.092674976070279 4.68651600476268 4.288680976161665 1.447981438557822 0.5085150626123222 26733496.0
3139 5.619933128356934 5.188695930290255 4.622581207948855 4.35140398490726 0.37974057132309125 0.4627833855245831 26756628.0
3142 6.70090913772583 5.290474985509447 2.45259271507136 4.3266179916613785 -0.10204970848413371 0.4762130039764866 26779666.0
3145 4.923794984817505 5.276365135307752 7.013928538138208 4.434986011814068 2.1977602383139003 0.4651735081721833 26802060.0
3148 5.112316131591797 5.160239314527303 6.023528593981933 4.433005525232269 -0.5047902095983575 0.4833158651037964 26828236.0
3151 5.353048801422119 5.2083189567641295 3.2816213538122607 4.376613338678966 -1.276803723177525 0.451998813877212 26852278.0
3154 5.364513874053955 5.265786001970746 4.2971721773001175 4.336110440721269 1.5500480988163021 0.6034749033902079 26876052.0
3157 6.219240188598633 5.245645262551568 5.268846246367611 4.354514452408941 0.8400513075046587 0.5790444426229875 26900600.0
3160 3.856421947479248 5.2787617209904845 5.170281109383277 4.358664205020453 1.3087045153244585 0.7179513593744901 26924584.0
3163 4.221663951873779 5.050530239021298 5.688314492369791 4.3833807374208185 -0.5637644047201271 0.699288844379756 26951770.0
3166 5.515031814575195 5.042239487339304 6.611546240529057 4.492810982409264 -0.49123036587681823 0.6639286957834958 26975674.0
3169 5.789255142211914 5.081320465939847 1.9578668927662772 4.53744477097531 0.14305063827907774 0.5602135301620613 26997406.0
3172 3.8610990047454834 5.091847603514126 2.410864808360451 4.567440779959432 -2.1012002450054608 0.4713155583983244 27022820.0
3175 4.946224927902222 5.079555499106164 6.994842774164364 4.606021104060895 0.8119179593010027 0.4647222905619022 27046296.0
3178 4.2403669357299805 5.011397918438181 4.954412205688788 4.771440337555465 -1.575642225026054 0.3564677926276562 27071166.0
3181 4.645132064819336 5.056818232687059 2.834916906448946 4.7856983939389055 -2.1278079020148133 0.3107683130559388 27094908.0
3184 4.240185976028442 4.909234301918646 6.347746853388583 4.897226204802098 -2.594767448763706 0.170327149108055 27118680.0
3187 5.828587055206299 4.932977354989236 6.395316314421612 4.937295949893574 -1.404912649199633 0.0286377876898222 27141686.0
3190 3.785202980041504 4.850714010049753 4.335494691019927 4.866019963327991 -2.4102395769285425 -0.1616724648624183 27166068.0
3193 4.377140998840332 4.7654595878049655 2.024202775633677 4.821271529006854 0.38495022916377686 0.0037498888137742 27188966.0
3196 7.418415069580078 4.937465371460749 6.076130836453595 4.760382235370223 1.0533684235625884 0.0891776592539055 27211446.0
3199 3.3645389080047607 4.8147454846162985 6.681074950968259 4.703477220912509 -1.2767345193116089 0.1394405934324798 27234790.0
3202 4.47660493850708 4.807900544321427 6.0402437801848095 4.67879995967366 -2.169427148005961 0.0926133485560293 27257422.0
3205 5.26455020904541 4.915984109527207 4.575436979965868 4.632401176374264 -1.9852573761089625 0.1065807222795451 27279678.0
3208 3.953743934631348 4.867742692048448 5.020450148847466 4.583956691761378 -2.143760028835197 -0.0168285119546515 27305184.0
3211 5.551724910736084 4.917961862229426 2.1910841986301244 4.526163706512584 1.8001762531650083 0.1249630999472818 27327050.0
3214 5.204584121704102 4.949913983153707 6.51158241331826 4.6463487906051055 2.072044695822775 0.2151773816678011 27348138.0
3217 5.205923080444336 4.9095123745404425 6.355214548563704 4.732678711427109 -0.16591137959349667 0.1592066631617968 27371926.0
3220 5.59473180770874 4.8472448991542745 4.187627728449836 4.729445995826092 -0.08925657966591768 0.1265839455990738 27398668.0
3223 3.4775021076202397 4.747776835623883 2.487315099313011 4.649424611503045 -2.5138246318576316 -0.0044438685320117 27421740.0
3226 7.772811889648437 4.974488806181918 6.977485320138353 4.707004913300676 -0.22075989768068827 0.0571424759062302 27448822.0
3229 5.030778884887695 4.962982312383926 7.547796595986339 4.858994136646776 -1.5181484822547953 -0.1299385231778155 27472184.0
3232 4.505609035491943 4.935385877004169 7.23410799427891 4.846983076593088 -1.9979709059652395 -0.168369886406744 27495296.0
3235 4.395198106765747 5.012672560034528 2.6540835739990194 4.828517215709616 1.4682135321372831 -0.0611757440644522 27516912.0
3238 6.473991870880127 5.096586489988511 3.080440321819304 4.794490149487618 1.1523084557105827 -0.1155008343033593 27545450.0
3241 4.605777978897095 5.050734018917366 7.515077023303762 4.965976016361678 -0.9702894873247097 -0.1398202167118681 27570322.0
3244 4.21645188331604 5.0171698836291565 2.635833034620405 5.008586501156076 1.3248267044083202 -0.0961139360235848 27593962.0
3247 6.207143783569336 5.224366933696378 5.706400990504628 5.016571178201006 2.525144000202555 0.2415590813471676 27614824.0
3250 3.723676919937134 5.138087185958619 1.9419828913888773 4.9679245602806485 -1.356707874198435 0.3108249933734632 27639610.0
3253 5.794596195220947 5.034667948966334 4.354275903150021 4.99334532298951 -0.9425293778132802 0.1088230259913689 27665718.0
3256 4.058660984039307 5.007223350252182 2.5093577660605173 4.907561578783646 -1.6171402256054341 -0.0322587431473659 27690496.0
3259 5.510443210601807 4.97140105698425 2.016030323891951 4.819132529387185 1.556878464605876 -0.0856686025248042 27715310.0
3262 5.054756164550781 5.012672784137909 4.4175882859814255 4.677460528661783 1.8997659096023998 -0.0526686879460276 27738938.0
3265 6.663893222808838 4.987406318414452 3.836998322784622 4.5533802196479565 0.8638421394206095 -0.0329699285359229 27763444.0
3268 3.915618896484375 5.023711851908355 5.247655120949073 4.547967586235098 -1.7430178372030214 -0.1602858496947928 27786880.0
3271 4.667833089828491 5.051773443528656 3.758900230375675 4.447353471535341 -1.692487788358086 -0.0145804784024379 27811194.0
3274 3.4741110801696777 4.828177908550524 3.2877709019764243 4.395024928948732 -2.6190310220342057 -0.0128040301190093 27835824.0
3277 4.529376983642578 4.786424071248318 5.396462775582158 4.440082045421813 0.8325880011727265 0.0636353812543827 27862162.0
3280 3.910733938217163 4.823608246106546 2.910727683433049 4.310029305847364 1.3081586052557836 0.0863607931751225 27882958.0
3283 6.390049934387207 4.964052373815528 4.149018538300127 4.248508331055361 1.123132269399447 0.0203238467010539 27906442.0
3286 4.541758060455322 5.00264324257736 4.38796586772321 4.139424198327241 1.8748755133539359 0.1633323033697711 27930240.0
3289 5.105339050292969 5.017807335347989 3.5463321843571727 4.209482383637971 -0.11976628008145651 0.0329408868826112 27952942.0
3292 4.370209932327271 4.976288224007931 5.203249553541829 4.299316487277715 1.660469466491642 0.1377153018698822 27976110.0
3295 6.339364051818848 4.944535764000626 5.590833017049955 4.247238333400275 1.0600373390270244 -0.0284554749000216 28001218.0
3298 5.273727893829346 5.008784952726077 2.7721838500507707 4.18583894185493 2.053195123641381 0.0996823563935797 28023326.0
3301 5.445143222808838 5.004913536310761 5.764304757979287 4.288611842319448 -0.04575290628608597 0.0731855514849852 28044994.0
3304 4.641086101531982 4.894240684391596 4.133726279815416 4.33362455251911 -1.719530109241864 -0.0109696884465094 28071168.0
3307 4.88443398475647 4.846231102261974 2.346116471090604 4.18845535001218 -1.4758702377597563 -0.1716250455657244 28096132.0
3310 3.8655810356140137 4.76153101092266 2.238972556276329 4.201907112573153 0.8461660147009533 0.0237851315344079 28124992.0
3313 4.284847974777222 4.754464536755094 4.142134207507329 4.105194971651137 2.143824107767401 0.0399531562691794 28148460.0
3316 5.01289701461792 4.760690501468005 5.620606695783327 4.131359779724656 -0.7529857940488082 0.1412935740856241 28174130.0
3319 5.127483367919922 4.903864382816614 4.105144800970469 4.025161345239983 1.9080719280589116 0.3266757106996364 28205590.0
3322 6.0919189453125 4.996339411159091 2.1754238599391886 4.016148388018732 0.5003156956872112 0.2538488917495738 28228118.0
3325 3.7363569736480713 4.968312610978973 2.5636657751252927 3.9893913751567536 -1.8876385474257644 0.1255655388031016 28252144.0
3328 4.330405950546265 4.953520436669953 2.8800303365604294 3.996337025551015 -2.02375483959434 0.080926633221842 28275798.0
3331 4.519614934921265 4.959269735939479 2.475283149706588 3.942688968464148 -2.517384377983993 -0.0365604812054581 28299248.0
3334 3.1668179035186768 4.821483179066913 3.1621079602608404 3.8765427491212368 -2.499723701473923 -0.225996501706676 28325718.0
3337 6.2585320472717285 4.890709161857444 3.7463253902637024 3.820267105026948 -1.293335095249054 -0.286957930650194 28348188.0
3340 5.300414562225342 4.8784310365870205 2.683035007782017 3.8236660510414233 1.612595375654753 -0.3080762749951282 28374950.0
3343 5.598743915557861 4.880465917798572 4.330163580042431 3.907666589878577 -0.1875495890578482 -0.3150282775589078 28398692.0
3346 6.950607776641846 5.004686473892885 3.2128682314958814 3.955035882094543 0.23920941908778992 -0.2210344933991264 28419406.0
3349 4.265320062637329 4.909892485392103 2.3236720945402696 3.98699779280008 1.9219614411500827 -0.1044716028186858 28441780.0
3352 4.831895112991333 4.932451515105731 4.806065637115188 3.973859267148195 -0.9630882755336193 -0.1079990988091941 28465694.0
3355 6.053096771240234 5.060867242557782 2.30520494945119 3.9095803054343694 0.00500025366921103 -0.0251105583876223 28488366.0
3358 5.002013683319092 5.014049246672824 5.721852710718622 4.015358617688175 -1.5663784338096585 0.049714114862021 28518660.0
3361 5.277553081512451 5.016487047976072 3.572561327390943 4.018562980947085 -0.8311950543681059 0.0170536141816918 28547276.0
3364 6.361493110656738 4.989699754936991 5.720463074224665 4.095532513136713 -0.2979536000328363 -0.0099365572798658 28569768.0
3367 3.8832309246063232 5.018327442084176 2.491990811789279 4.053723317611512 -1.9824410833877697 -0.0280746921384498 28593666.0
3370 4.653172016143799 4.923369435928174 2.2016768947104266 3.9289723723839463 0.6837136476708634 0.0020082809609129 28619222.0
3373 5.166409015655518 4.959887671632099 5.901172552802944 3.955320405980963 -0.5810137944854297 0.1402152741748939 28648826.0
3376 3.916069984436035 5.036475822745111 4.4531591182959085 3.917046874327609 -1.3561097250234173 0.3153172750919983 28672572.0
3379 5.9248948097229 5.007693352804139 3.368934296998722 3.8944454707087073 -0.48111426425977294 0.2973174231338433 28695752.0
3382 6.965210914611816 5.132455752144954 3.180631955052909 3.830249099656121 -0.031120737502269638 0.2062768869596377 28718776.0
3385 3.3803610801696777 4.980868962939823 3.6566441108514423 3.860329621299996 -2.9145482587422356 0.0944308684582244 28742936.0
3388 6.066233158111572 5.009810980095355 4.052803554805219 3.894939253054497 -0.48835023509754016 0.0085080477356718 28767962.0
3391 4.195051908493042 5.011940618948456 5.016814759409764 3.962300095760983 -1.925134234740488 0.0034973247062426 28790948.0
3394 5.235256195068359 4.926207793179916 3.988512412403744 3.971502410468244 -1.1482412857886088 -0.0381397239395617 28814730.0
3397 6.918585777282715 5.047485293479588 3.991207285574165 4.030343392463612 2.5772018655874853 0.1583278581180264 28838562.0
3400 5.988647937774658 5.088888353259216 5.112382269309359 3.967240898987245 0.9499645524819015 0.0575202540756957 28863600.0
3403 6.051264762878418 5.05844101411212 5.482114931494915 3.963463149634346 3.1886325889492264 0.1518485530716591 28889056.0
3406 5.022506237030029 5.044872857848011 3.6593739453865415 3.90503209465291 0.03537798202636122 0.2725712320955571 28912532.0
3409 5.322447776794434 5.141159009478492 4.624389284633319 3.9973481757808313 -1.0004719142398895 0.1928117796961388 28939198.0
3412 4.838141918182373 5.083516184929334 2.622971798857655 3.926360393905633 -1.1226212121759263 0.1763074771585729 28962368.0
3415 6.648643493652344 5.189375096194044 3.922610589000671 3.951447385836232 -0.7005966332791729 0.1142378111409207 28992474.0
3418 4.344995975494385 5.221376953997033 4.240256304938656 3.90401520425727 -1.1256929104909197 0.2603807858754582 29015754.0
3421 6.179855823516846 5.33769362310312 4.897274850379537 3.9616034188326417 0.03704095944651692 0.3821425292163521 29036462.0
3424 4.394341945648193 5.277112302046876 4.8408185810362205 4.065085097758466 -1.312100895287728 0.1885503574567239 29060112.0
3427 4.3661720752716064 5.206992407055635 3.098529650436036 3.999195397215662 -1.50284186928058 0.0451843879699432 29086094.0
3430 5.673215866088867 5.258539158635647 3.0084969622543087 4.018154074216724 2.3810405295913473 0.0900569409195386 29110740.0
3433 4.317809104919434 5.191672044185299 3.2569529443961844 3.996972071490215 -0.6208359965495817 0.0796592579390257 29139500.0
3436 6.278625965118408 5.347904995842409 3.3577500495482537 3.9215725638847463 0.47609939879628327 0.0969812335400105 29160298.0
3439 4.664971113204956 5.320096221633597 2.863174735499515 3.943391852477114 2.3406996684468293 0.0927806729625911 29183210.0
3442 5.589814186096191 5.306787147934033 2.49405019388402 3.837550712206353 -0.04250416759310438 0.0991037402504434 29208204.0
3445 5.679437160491943 5.303252099361851 5.609344037047242 3.907982650939553 2.3838871868973834 0.1107257498889543 29230188.0
3448 5.100683212280273 5.189262712328691 3.3585706952484258 3.95238650208948 3.234854414335996 0.2406290588644457 29255638.0
3451 5.964465141296387 5.2755334844307376 5.487753920659074 3.969864871867228 3.6312755282787688 0.3114942093368184 29278028.0
3454 4.526308059692383 5.266949158714806 5.762092026508247 3.930515458097616 -0.6377711131857471 0.2635260987395827 29302824.0
3457 3.5032858848571777 5.193482726813783 2.5524832012044407 3.932088177822756 -2.6728588078733497 0.0855214419878162 29328030.0
3460 4.434063911437988 5.121529727165873 2.9446663949400524 3.863758756409122 -1.8066762555838363 -0.0061286527036017 29359258.0
3463 5.818575859069824 5.150166961338115 6.086479331388741 3.8356800943582816 -0.4197494053293058 -0.0549954087875473 29388444.0
3466 5.413750171661377 5.180145032651613 2.5021376708829126 3.757826873039428 -1.1874745168102119 -0.1815565335437692 29417628.0
3469 5.976993083953857 5.144319928551918 2.6501548522306924 3.7929037040459006 2.24365022787533 0.0526533729792716 29441700.0
3472 5.74836015701294 5.186937136592772 5.311398746439216 3.8400529028523023 3.1988391937513825 0.2004222595830774 29466064.0
3475 6.153615951538086 5.227943941771125 5.993950179571379 3.9491426992455567 0.7356961546729791 0.2158789503273636 29496946.0
3478 5.405402183532715 5.25985691323559 4.048566511375888 3.931112887715092 -0.30991624365442 0.2572524715840279 29520490.0
3481 5.424009799957275 5.266044435939359 4.246610461083826 3.98697884656553 2.3591994524220636 0.3415645748382991 29541812.0
3484 6.624711990356445 5.263704863690383 4.419840707615771 4.014874825326595 3.9481383711561167 0.4416784714706995 29565438.0
3487 4.16022801399231 5.1390395692218585 3.474986044187071 3.988717751980929 2.3901208593343957 0.4733574301753263 29591742.0
3490 5.597178936004639 5.140741400248078 4.500574289319713 3.9448344301783433 -0.0688078478283215 0.4299706759075506 29616238.0
3493 4.231055021286011 5.163188757939372 3.4579155584929224 3.870048058669957 1.9312243590809166 0.4474477396401557 29639094.0
3496 6.114774227142334 5.283882395195233 4.508160721783242 3.981719818613516 0.8910002806875412 0.4277826899934638 29662588.0
3499 5.107898235321045 5.209969351935844 2.9120358665391413 3.897574521178558 -0.4195181924842876 0.2608940500975648 29689732.0
3502 4.688765525817871 5.102250223625972 4.797835310914024 3.939470280247134 -1.0643455710089975 0.1856831053153465 29719116.0
3505 4.335684061050415 5.13492282903467 6.053709158513685 4.055925193671705 1.6872302598412137 0.4456528484969896 29742472.0
3508 5.349503993988037 5.140686823743787 2.6301518229556424 4.10903978208634 2.4743265925828015 0.5551250688122137 29764744.0
3511 5.52278995513916 5.088958570082869 4.657996172748067 4.19018457613518 2.856961656650824 0.738271971603831 29787374.0
3514 4.3121418952941895 5.071921051232727 3.721722064101364 4.270164981813142 -1.3252772537921589 0.7440930400540491 29809316.0
3517 5.666319847106934 5.1706308947781565 2.3855620738532326 4.245193203612103 -1.1050162317908774 0.7134184308102467 29830340.0
3520 4.605304002761841 5.236927819710012 5.2318609001736505 4.312250211769415 1.9147322977979062 0.8679061764957435 29853746.0
3523 5.827331066131592 5.286789273496748 5.36203000803562 4.3592639725441575 0.8245462956469003 0.9854385355939193 29878282.0
3526 4.329046010971069 5.201536699888608 2.7825408133985614 4.325654600950388 -1.2512627503871505 0.9920232370337572 29905172.0
3529 5.52324104309082 5.246259671066167 2.3849761089842825 4.2492476314719205 2.0196449319295566 1.1861070001255518 29930304.0
3532 3.4836130142211914 5.237241998003196 2.9461737685664366 4.194150353251425 2.1024181659397696 1.2502203411951474 29954004.0
3535 4.729100942611694 5.135814245960755 5.309008470359393 4.211458410292152 2.525800484853997 1.2009151473960349 29976248.0
3538 5.713490962982178 5.018436373635635 3.728484818029624 4.208944421473608 2.831081600973654 1.039768016408454 30000902.0
3541 5.648539066314697 5.055878229983044 2.308763086601208 4.07647979591334 2.7257575816167385 1.067513607030986 30023584.0
3544 5.380595207214356 5.0312144066315225 3.9534508689043895 4.093409783291115 -0.20378396319370418 0.948472984361022 30048550.0
3547 3.676692962646485 4.9044210514709965 3.229336864927029 4.035701869625299 1.648561129893631 1.0999252969027011 30073804.0
3550 5.314838886260986 4.933351626262293 2.345453223054049 3.968928879821266 2.4334137158610676 1.276959212707227 30096260.0
3553 6.704615116119385 5.070039101937064 6.182376271132152 4.100748886998474 4.158124882571968 1.5210719597388078 30119602.0
3556 5.116413116455078 5.223911353070567 3.6006893377674363 4.018085562106205 0.8792386262886083 1.5938818253978355 30141544.0
3559 6.098743915557861 5.231138414465937 4.295186084635197 4.089686010584618 0.5205905662162833 1.6159629577100276 30170640.0
3562 5.0744829177856445 5.255831425695772 4.7351073163454735 4.114965240504697 -0.3418449883772645 1.547681627740166 30201380.0
3565 5.138203144073486 5.35235323446933 3.6834382022824297 4.083794066419444 2.48604621421694 1.6594191662731004 30224958.0
3568 3.943701028823853 5.201701803843622 5.082854600946495 4.113330338184451 2.2806593601482503 1.741309856484376 30250406.0
3571 7.007247924804688 5.251995363844138 5.245768072324967 4.150425982257275 1.7848231832088177 1.6695885061163636 30275394.0
3574 5.598177909851074 5.239361623345331 5.421955080553136 4.209430733004679 2.861071980561695 1.7518580699568278 30299350.0
3577 4.814107894897461 5.183015481957743 4.206931865122539 4.231165460244464 -0.015516448471317723 1.728727798691224 30322598.0
3580 5.906801223754883 5.321227697794669 5.919823050727715 4.229056251287463 2.640247079640281 1.7823885164746067 30344404.0
3583 5.509923934936523 5.2781689623383015 4.480244165888079 4.1566207857221205 3.4558765508743825 1.914138875620264 30369524.0
3586 5.692914009094238 5.3670221233931406 6.245525318932106 4.192184297646319 3.5586380162661575 1.946066352092608 30391868.0
3589 5.4122490882873535 5.350921875055464 5.163643863271776 4.257468225111172 3.447900994343212 1.843040646442505 30415568.0
3592 5.134496212005615 5.240574334240306 4.772947318362507 4.291083823934581 3.394579284602062 1.9218629651084167 30440896.0
3595 5.571603775024414 5.167161178707527 4.253251821310012 4.248059967414879 3.2873757435399815 1.9842429112373976 30464542.0
3598 5.617225170135498 5.197702186900785 5.511851454647802 4.219600588743017 3.458128877612202 1.948145288296936 30487904.0
3601 2.826184034347534 5.113947727976677 4.377210487031483 4.275656154609472 1.2470164724375166 1.719160946048615 30510634.0
3604 5.933053016662598 5.1508940592920505 5.826379856811708 4.338280364935905 3.2175507356851347 1.8383088800715537 30534138.0
3607 6.428279876708984 5.298146638625641 4.759550915324201 4.353527953253552 3.611084517640675 2.014833834335747 30556678.0
3610 5.527966022491455 5.444642182282305 5.244737287906155 4.383167330977609 3.4543099766952854 2.1586779217572203 30580192.0
3613 3.2450969219207764 5.288329089516518 5.89233218792627 4.355636700784054 2.4074703810171156 2.1908535906098443 30605740.0
3616 4.21843409538269 5.249640159785402 5.66147513130541 4.446404618159205 2.3263612738158623 2.2545574570335565 30628792.0
3619 7.329888820648193 5.30992050914807 3.64592551710852 4.456579619635368 3.6544480620714737 2.30909921755256 30651952.0
3622 4.818563938140869 5.336781240201386 4.179167122927499 4.463356606560106 3.2232269203202395 2.422893906461336 30675410.0
3625 5.3379998207092285 5.196137467622826 3.561031985457716 4.374776081211888 3.476830712420351 2.323169253826125 30705018.0
3628 3.931734085083008 5.101963968000918 3.6002509223677026 4.266442993363519 1.9720606075353937 2.2361439925729627 30729428.0
3631 4.14714789390564 5.103359805583302 5.781194477009464 4.270428128744184 2.008460723440513 2.144809915362974 30752400.0
3634 6.959764003753662 5.124375812890984 4.212898618760209 4.32816452090907 3.940181494080019 2.1281892169152683 30775794.0
3637 5.9080491065979 5.1541747961307225 2.49454324332852 4.320414052138606 3.5258390310454653 2.0530801881263843 30798954.0
3640 6.77152681350708 5.083832913095724 4.522239341700673 4.3663329744102 3.9396952211076792 1.9580755534888576 30821252.0
3643 5.592798233032227 5.107359687304453 2.925211008436285 4.362761904575802 3.912084467014358 1.922790241474607 30842860.0
3646 4.174511909484863 5.112026029971446 4.632678896178489 4.388940341498103 -0.1331775459163962 1.905964380116828 30867916.0
3649 5.986372947692871 5.190195991292059 3.0304594509759584 4.397077001339211 2.417293555107012 2.0470457567370346 30891968.0
3652 5.490184783935547 5.260921360988207 3.473886902017518 4.331551007994585 2.5694486288315974 2.153048047042608 30914028.0
3655 3.64953088760376 5.189802924689917 2.9982286352203342 4.204856115486034 -0.6344016644298589 2.1018492319825723 30938078.0
3658 5.258410930633545 5.208718979812582 2.8783419802051395 4.143488435000817 1.7678457434743131 2.1784573902251734 30959004.0
3661 5.349400043487549 5.2634588393929125 5.660730361632275 4.22692286151351 -0.25142448409352625 2.075749861903992 30984460.0
3664 6.36558723449707 5.383391140219488 4.224195750762981 4.295459656168557 -0.3843196884428394 2.082362740990729 31004572.0
3667 5.2182440757751465 5.3609164039462485 3.411374656042192 4.248479286159611 2.062469131500456 2.063789989375247 31034550.0
3670 3.942578077316284 5.29434982257192 5.167443174098973 4.274294119520596 1.8452674054625091 1.9963941304906696 31059412.0
3673 4.602193117141724 5.273357287153628 4.502932025999328 4.272206680898264 2.1940966491978484 2.083233821850237 31082282.0
3676 4.598730087280273 5.155952329492244 4.314066267692996 4.293624890111889 -0.8749755153271341 1.86736360707962 31105130.0
3679 3.702681064605713 5.053880698835709 4.9422175741847525 4.304864823919236 1.3315618172739616 1.7901273971209617 31130844.0
3682 5.434210777282715 5.088932905025015 5.443170310574179 4.389085886290161 2.2561425708741707 1.912193765836048 31152606.0
3685 6.607658863067627 5.200626309985164 4.056777297074797 4.3711272349851935 1.0988749601499594 1.8838914589766813 31174226.0
3688 6.398927211761475 5.2619210793009685 5.443900061035807 4.430623252081489 1.1372023169831507 1.9101827265239208 31196704.0
3691 4.783130884170532 5.079084178679004 2.732195836465732 4.483596415750341 -0.5640493206257693 1.7750731235349797 31220618.0
3694 4.644259929656982 5.087744700298537 3.238811091659422 4.503746472321645 -1.8720813629869182 1.596020839045317 31245092.0
3697 6.476021766662598 5.132610076948926 2.4589475578497417 4.49253688500565 -0.7782152418345638 1.4365453707626228 31269900.0
3700 6.569839954376221 5.131659703006385 2.656085671219567 4.414616840255041 2.599376653962738 1.5296394799313575 31295526.0
3703 4.371335029602051 4.99596878013719 2.794587537111945 4.353722362637709 -0.4826857183817542 1.2902528830634543 31321086.0
3706 5.700333118438721 5.122874351311228 2.9825992269369146 4.396070988816309 -0.13854907428123134 1.38667234712366 31343786.0
3709 4.399324893951416 5.107675819587204 4.850453343422876 4.471468707081675 -2.128954370610589 1.2016028551047508 31368584.0
3712 5.3386077880859375 5.101666058139584 3.76450038109355 4.484376573501924 -1.3993533453483742 0.9893729694378188 31391692.0
3715 5.655828952789307 5.1244478315196815 4.437269075225246 4.507288221679672 -1.194379132830575 0.7962856099332593 31416344.0
3718 5.558248996734619 5.1408879927828295 5.776271700805648 4.52698577731371 2.494206902058196 0.9921288778765472 31447944.0
3721 4.731791973114014 5.232551029284594 4.697098330867595 4.5303840177674495 2.1732763282517613 1.211266223577298 31469190.0
3724 5.266648769378662 5.260920181837337 2.90679177800886 4.507127444599 2.8594311554458085 1.153665206816973 31490572.0
3727 5.428255081176758 5.240459387458402 4.583710058900012 4.525671015212197 3.3368339971591987 1.181192736543676 31514384.0
3730 6.440032005310059 5.377780384389104 5.764177324864448 4.552764277761095 3.788996941560038 1.2690629305626695 31544762.0
3733 3.870290994644165 5.228231002209928 4.432925807105281 4.637709838543668 -0.03016601383570716 1.117101710512464 31568894.0
3736 5.385284900665283 5.200432117625393 3.2087490626450537 4.556845346676877 2.521195315468808 1.0627527949134228 31593102.0
3739 6.267180919647217 5.127761898576738 6.357433425499737 4.577925499850829 1.1387905824729012 0.9843232212530956 31615546.0
3742 4.655256032943726 5.119756272005412 2.776005532092019 4.6254445440592615 2.6100498254762647 1.0767400886788565 31638224.0
3745 4.196887969970703 5.093408368622463 6.422660623415565 4.711928023165461 -0.5771858788323964 0.8871927555471324 31665204.0
3748 6.0990519523620605 5.1354601211175925 5.909933554893755 4.665180401615438 -0.5164594831970422 0.8731883929563418 31686984.0
3751 4.8607330322265625 5.024894634964526 2.856863720612045 4.515626955411716 -1.8868404373059264 0.5697706329612053 31710266.0
3754 6.493451118469238 5.139215525508622 4.308626993107293 4.499394201243839 2.9265498525085696 0.5852668972331079 31731260.0
3757 6.653199195861816 5.231845479050711 3.467665877111612 4.522214800446951 1.327997235259564 0.5805793187308977 31752488.0
3760 4.980287075042725 5.222186645624251 6.131943614139458 4.553313791840116 2.3490755851086744 0.6715780228749241 31775316.0
3763 5.368179798126221 5.259267538099699 4.000114563996712 4.621409907534909 3.1656098607699032 0.8350038019385865 31798628.0
3766 6.481691837310791 5.280036179717865 3.379712132150034 4.550578428529886 4.084888728123154 0.9656390501466776 31822508.0
3769 4.444346904754639 5.197506144364353 3.742444301007756 4.510385093025256 2.783755565152403 0.9589744572916444 31845266.0
3772 5.044137001037598 5.21117456897873 4.644654093125333 4.498827958826346 -0.11372977422708164 0.7476689976533991 31866780.0
3775 5.411480903625488 5.309416933706694 3.053878371572988 4.405702677417812 -0.35223802872960047 0.6384692087500258 31890474.0
3778 8.3297758102417 5.481507001123828 5.562954265688772 4.357294226137583 3.8874865144201376 0.8218688886617628 31913708.0
3781 6.693305015563965 5.522591445786746 5.973696823525602 4.458787358783768 1.9890529795526453 0.979648246965094 31936542.0
3784 5.232929229736328 5.410748179489745 2.82454125400764 4.421321469738633 2.2653902544149926 0.9943479874711376 31961942.0
3787 5.724748134613037 5.314551665137467 4.597974118023689 4.443000382688366 3.1392744614842965 1.0198615034541725 31990374.0
3790 4.619527101516724 5.229854944101598 3.408857965397159 4.399496129907723 2.896403100606492 0.879072304001822 32026616.0
3793 6.753807067871094 5.417702556226827 5.694132879253338 4.453559369037208 3.664641396030669 1.047513953259227 32050364.0
3796 4.76171088218689 5.425897830573006 6.093956138487813 4.491496766344596 -0.18195042492342495 0.8809476722642432 32072078.0
3799 4.580450057983398 5.312601405059114 3.4337710622165747 4.5034960476152825 -1.4253980101197958 0.8034881317182423 32095882.0
3802 4.496584892272949 5.273794379558607 5.678182117687863 4.561540479170577 -2.3494636704107172 0.7187778963454223 32120804.0
3805 4.736555099487305 5.319777551533863 6.16631097461711 4.6207902465539785 -1.35184669372307 0.7161299384316795 32146742.0
3808 4.537100076675415 5.346825605851594 4.331810949082385 4.614277289184026 -1.8001237122452145 0.6884572022100499 32170398.0
3811 5.55224609375 5.345146815235163 4.420598087946707 4.654608556621041 -0.5173079053896068 0.5821927604515755 32193532.0
3814 4.835036993026733 5.39449643057427 6.696798224807106 4.736656136527377 -0.8828199146328102 0.5362729537000643 32215578.0
3817 4.883569955825806 5.316598421105828 3.469856983087132 4.696411632262064 -1.0435023086678992 0.5036490026369425 32240516.0
3820 6.404829978942871 5.368202838685383 6.572837991458963 4.768082481672761 0.3670281279701422 0.5550484084937287 32271050.0
3823 7.539146900177002 5.489147435416333 4.248059457376222 4.7521054624872185 3.3238156552972513 0.8494362983269002 32292478.0
3826 5.548035144805908 5.613615321557416 3.247128737390207 4.738203313807278 0.5274059695542991 0.9257416206368038 32313730.0
3829 4.293935060501099 5.567557091200812 5.685919585843308 4.775795633754804 -1.112619982228928 0.8911103156324099 32340000.0
3832 4.601223945617676 5.482979628893328 5.061788355178028 4.8217661228742354 -1.7318032683876265 0.8075498387197361 32363182.0
3835 6.325811862945557 5.528946954542315 3.532797113568156 4.702658532529541 -0.4173971268088756 0.813939846196903 32387530.0
3838 5.127658843994141 5.4356233134101 5.276654820976351 4.648616807750903 -0.8623375762144257 0.5994829700160542 32411286.0
3841 6.407887935638428 5.529450473370214 3.1924493340486664 4.593987217801553 -0.7008753792488114 0.615535668777334 32433910.0
3844 5.380589008331299 5.47911531797694 4.376904495563491 4.600185033186752 -0.3330921475492337 0.4802789768700801 32456080.0
3847 5.687562942504883 5.441424814403585 4.851763246960976 4.680584984268033 -0.35391464534684647 0.3222321933037502 32478550.0
3850 6.6928229331970215 5.497577654759152 4.5264928324297244 4.600421487460968 0.08039084802511012 0.3350649005134229 32501540.0
3853 4.713395118713379 5.453425571234449 3.946725035430943 4.643263890572586 2.4249231019602067 0.3574272313760449 32523380.0
3856 3.661915063858032 5.421756885380479 4.6948698979417465 4.69558473603422 2.273048044937834 0.5359095740813242 32552780.0
3859 5.018796920776367 5.414653078176611 3.974776617671093 4.651285234310796 2.411011553423636 0.727096383103068 32576910.0
3862 5.366137027740479 5.385163988464407 6.392238595204847 4.654386466976778 3.074375783491239 0.6904910156818619 32599442.0
3865 5.493974208831787 5.430533476096449 2.79328331955207 4.611543841911149 -0.27438526068638025 0.5605725416883469 32622470.0
3868 5.958277225494385 5.568021645989008 6.680563563020618 4.666811058550184 0.4237981662851148 0.558623111958998 32644698.0
3871 5.407400131225586 5.5009909702803474 6.694847092200181 4.759764922701999 2.21166350099739 0.5408483516029962 32666098.0
3874 6.646631717681885 5.574102880405159 4.117998383075783 4.741291094555535 1.0973890092386318 0.5953634332569401 32694812.0
3877 5.531620979309082 5.50167905946908 4.4494135886432815 4.742189081434304 0.23522860421684832 0.4785842933578853 32722626.0
3880 4.42098593711853 5.474154062075236 3.88998778756633 4.749662188370732 2.2893891998023808 0.5216236689371514 32750868.0
3883 5.6235032081604 5.573087902989529 5.081484094632062 4.813940067137894 -0.011123639055006573 0.583751366419499 32781866.0
3886 5.805259704589844 5.579779276382918 6.076919428637439 4.880999549372955 0.39058456318704493 0.770420306984733 32809140.0
3889 6.019331455230713 5.593603362336301 4.929985072161095 4.8673084154699175 -0.17402916169560445 0.7479775556138628 32835852.0
3892 5.798174858093262 5.683888864889104 3.4457077185077294 4.844189952844011 -0.9807388208207366 0.6341533677578921 32862988.0
3895 5.918866157531738 5.603748764064873 6.041945136798031 4.847298914275912 -0.39858136946606615 0.5781450263422533 32886316.0
3898 3.7506299018859854 5.45330557662471 4.047287323540661 4.862333551742491 -2.4446119710120815 0.3545944423134447 32910640.0
3901 5.535758972167969 5.379918129186802 4.563769550594282 4.885014688694188 -0.5116373050874168 0.35799337611852 32933094.0
3904 5.835676193237305 5.435260305770255 4.710883904903267 4.895491740150282 -0.3693920724848755 0.4015459737005022 32957410.0
3907 5.075146198272705 5.503328584160734 5.943557765194723 4.940544473649913 -1.1131650460096818 0.3370697402564545 32979748.0
3910 4.744065046310425 5.437434079640618 2.240820650794581 4.856626447750816 1.6825110325777812 0.5585311195825956 33005050.0
3913 3.627563953399658 5.244999939647453 4.772317696218104 4.825780247778688 -1.5098086681134513 0.4183522883844938 33027962.0
3916 6.267122268676758 5.363674858392889 6.348605006584999 4.867020092087513 -0.5518274610607823 0.4517510742220725 33053890.0
3919 5.388518810272217 5.391157199115392 5.215259004191025 4.799461458383485 2.4292562517562604 0.6239155808422554 33077332.0
3922 6.602069854736328 5.498334370829509 6.611379459437626 4.852271588362095 1.4276570438178977 0.5713737495433123 33105540.0
3925 3.039175033569336 5.338582150644715 3.0709458334984703 4.829289623389774 -2.109373910408908 0.3507989796708732 33129350.0
3928 4.830590009689331 5.32432297984798 3.4751057828181957 4.734332761322019 1.1523377316274037 0.561736114857437 33151938.0
3931 5.517876148223877 5.258633605375079 5.7490106775408405 4.712541452768368 -0.8211505043067926 0.3559892070165011 33175322.0
3934 5.96226978302002 5.266107964270412 5.014091481250667 4.65741100413963 0.15156751501627194 0.4084062236698536 33204956.0
3937 4.763446092605591 5.384658563114518 4.431357397905175 4.806042023411626 1.8106261298246478 0.5712156504942266 33232434.0
3940 3.994386911392212 5.267458652776528 1.8017929092593248 4.742136724301597 2.1617655539804503 0.7619170323844515 33254684.0
3943 6.68414306640625 5.346600557557485 5.213351567354159 4.775819759206141 3.547415984492798 0.7324928541414595 33276662.0
3946 4.605484008789063 5.319689991294116 2.0678548736095177 4.702705260174607 2.4313096030989767 0.7307438880792017 33305122.0
3949 4.3947060108184814 5.269674146336633 1.8079548129957124 4.6012652505526646 -0.4768184825596491 0.6943472576325568 33328126.0
3952 5.060274124145508 5.293017399200466 3.1087341829978703 4.578181583980959 -0.3992234894423969 0.8517612777918574 33354974.0
3955 5.573581218719482 5.341221076600795 4.534193067559083 4.498535800464312 2.3735248790181336 1.0872339891115848 33376856.0
3958 5.287355899810791 5.307284961720249 5.380417848173524 4.598260734931728 0.5002460098574573 1.1637988244050703 33403218.0
3961 4.956623077392578 5.401096024449644 3.341674683858341 4.617715010240659 1.8066969430934274 1.1011917380576255 33424854.0
3964 5.414873123168945 5.492870053384015 4.481161843279457 4.736344776837363 -0.1674087474974686 1.2016976578720833 33445732.0
3967 5.903318881988525 5.441796233349761 6.01865121339238 4.719355283543012 -0.28110489356847346 1.041155136889638 33467670.0
3970 5.712049961090088 5.447962973181509 4.000901764118474 4.696952717950635 -0.054461239239316034 1.0590530645138965 33489438.0
3973 6.451852798461914 5.512116428147019 5.226372822631554 4.670691223882884 0.3957202786966986 0.9009699981871336 33511948.0
3976 5.342164993286133 5.537255723824806 4.588626195738965 4.611984039003122 -0.7239472496850492 0.7673984225219055 33537218.0
3979 4.268837928771973 5.5261035748122005 1.680423414617014 4.511895976199808 -1.9069754226479956 0.8254130253701281 33559424.0
3982 4.732882022857666 5.469312322064062 3.880666314749745 4.507423502946763 -1.7677176476045213 0.5997031463959619 33581760.0
3985 6.362478733062744 5.519667960860516 4.349800758625143 4.486055939773953 -0.8818151397672563 0.4952922190828311 33611308.0
3988 6.481008052825928 5.50220305725901 4.52309098475565 4.5306337542918405 2.502513400692443 0.4545496751922381 33639176.0
3991 5.006722927093506 5.4932918615925805 4.975503674737004 4.5663411491972425 -0.12717021036286658 0.6052974907316749 33662492.0
3994 5.161368846893311 5.5690482879201735 2.6103911642497426 4.571199825390645 -1.4421105855344205 0.5979670278851414 33684820.0
3997 6.901947021484375 5.693583362119693 5.987980656029594 4.680513025699468 -0.03366001183671502 0.7033530855583086 33706416.0
4000 5.276946067810059 5.608667881733905 4.62506167332272 4.609672009217796 -0.6671737446813539 0.6679247599293243 33729732.0
4003 6.30805778503418 5.627400893352074 6.16634186644058 4.619167638326653 2.2361579187089347 0.8805798665818823 33754292.0
4006 4.997265100479126 5.559664688507676 4.205228852348903 4.652010906928114 0.25452068957668744 0.856394876188877 33777988.0
4009 4.846914052963257 5.52453241419764 5.71854973902672 4.707874885275666 -0.8209640817393004 0.7064370141354616 33801592.0


==> exp/L1_cannon_F16.dat <==
iter rew_spo smoothed_spo rew_ppo smoothed_ppo rew_sac smoothed_sac samples
1 -3.999729633331299 -3.999729633331299 -2.3282552736348063 -2.3282552736348063 -4.917902538873095 -4.917902538873095 9129.0
4 -3.990776538848877 -3.935140515382756 -3.4942084474057484 -2.735408790129198 -4.200460010366676 -4.5588672657757705 31456.0
7 -3.986045837402344 -3.921611049701767 -2.8934392125207067 -3.269185134113796 -6.501343098114734 -5.304467605943265 52251.0
10 -3.996317386627197 -3.8579926695695543 -5.401859335590714 -3.2901947105843066 -5.95026751064464 -5.094501463428 76518.0
13 -3.985701560974121 -3.826244620795671 -2.0106450783801453 -3.1268012890324366 -5.906107123358108 -4.886817940499934 104018.0
16 -2.995369911193848 -3.667883024657109 -5.660734555167449 -3.1918195923213046 -6.578547172126346 -5.30644174125871 128829.0
19 -2.968601942062378 -3.641109470840513 -3.825019589778357 -3.480983433882307 -3.798165927008713 -5.118678907079177 154047.0
22 -3.0690741539001465 -3.4709391257381217 -1.8287120444095717 -3.496701213626661 -4.2645855875026735 -4.935652087136111 179527.0
25 -2.990041971206665 -3.440702411814641 -3.858818893863603 -3.388412483416575 -6.0720617091108124 -4.920829336655583 199706.0
28 -3.4825639724731445 -3.4209377893748147 -3.591772570864787 -3.537028688326997 -4.478084924265016 -4.767000410034102 220497.0
31 -2.994262456893921 -3.305678086095853 -4.257799133583518 -3.517446119483525 -4.692454853838316 -4.798954528814413 246330.0
34 -3.0 -3.22293839145378 -4.9994886025654885 -3.5612971711264327 -4.821980513079236 -4.693978439416076 266602.0
37 -2.499896049499512 -3.183159351174921 -3.392244432549937 -3.558375392880575 -2.142067535893829 -4.6291726379109095 290977.0
40 -3.986547946929932 -3.20651697775571 -4.330804721666727 -3.5278533366229894 -5.8645255560662815 -4.855169075898219 312290.0
43 -2.995378971099853 -3.147222172535626 -4.098696014229022 -3.5421099306600743 -6.113770567621407 -4.915027519271679 333339.0
46 -2.4473469257354736 -2.987541011442693 -3.134191312802475 -3.509417122504444 -2.69339099359457 -4.802662942058306 356694.0
49 -2.5 -2.833316977479019 -1.924846917589304 -3.429257598452428 -5.259337626397771 -4.815139778309271 380361.0
52 -3.7384653091430655 -2.870890496960894 -2.435264132491778 -3.280507635840565 -6.205944224532035 -5.015004965964133 406639.0
55 -2.940876007080078 -2.8376851713324456 -3.0144572919961723 -3.3393773386448267 -3.9376099513111598 -5.034186507500007 427193.0
58 -1.9911890029907229 -2.7821102303300727 -3.430651731553775 -3.2999263542194326 -2.3560844263870537 -4.741056639703857 450204.0
61 -1.34934401512146 -2.679073589226111 -3.291157650874238 -3.3321913436575006 -3.0556183890734188 -4.734007457668471 474560.0
64 -1.980017900466919 -2.648732925151016 -4.404602058035234 -3.405126882271764 -4.868304382835765 -4.691703709250038 498015.0
67 -2.464211940765381 -2.575421962256212 -4.52284164830032 -3.3245581560619213 -3.9791701374239468 -4.646466656155327 521920.0
70 -1.3655591011047363 -2.4500606954221937 -3.865529542071622 -3.3444929602699096 -3.86628259107039 -4.616665125996644 546096.0
73 -1.98225998878479 -2.2873919213696574 -3.375449649138841 -3.3012627713050757 -5.201650560562528 -4.40354222436 571168.0
76 -1.4953279495239258 -2.070530317931476 -4.604203472953566 -3.324248083163228 -4.640855335250542 -4.292116317131526 598219.0
79 -1.4852280616760254 -1.940891902915331 -4.326526569367314 -3.3239530558009163 -2.6865092113692235 -4.1441691736535 623304.0
82 -1.48313307762146 -1.874470812824093 -4.333394935655749 -3.274768465811957 -4.636811437359733 -4.114738496485703 649584.0
85 0.5691629946231842 -1.5927002862732502 -1.1343954191718293 -3.095764323514576 -0.9066793080575717 -3.753360174134603 677765.0
88 -0.9815200567245485 -1.5972921294676985 -2.5853593108338253 -3.012223019479472 -2.259376270261807 -3.660622972607506 702640.0
91 -1.9629089832305908 -1.4796675539554327 -0.6633322847159349 -2.9215762435149317 -3.430141191303072 -3.546403951745934 729123.0
94 -1.9142510890960691 -1.47323887682156 -0.5913385844073713 -2.841311747467188 -3.639963042802627 -3.460702490731062 752808.0
97 -1.9609079360961916 -1.4919000959385578 -1.8545087666532811 -2.8418435878018973 -4.99307182929406 -3.565693167955036 778531.0
100 0.5001389980316162 -1.411136259000791 -4.23963987678532 -2.902964374540153 -3.6621329771198283 -3.5971172557261197 804629.0
103 -0.957705020904541 -1.395590096384259 -3.254391889456153 -2.879803018499215 -4.0028889972074015 -3.514104837740944 828741.0
106 -0.4884309768676758 -1.3155123469477736 -1.723223473262343 -2.7689898135240103 -4.438978475817082 -3.4536070076350565 854642.0
109 -0.9863300323486328 -1.1737643342732285 -3.379481321923519 -2.7514873393522685 -3.9374261172737626 -3.3427123036344466 881793.0
112 0.002174973487854 -1.0025312912421709 -3.7352350824080727 -2.7157917661643154 -0.5169970785214114 -3.117747481531589 909617.0
115 0.0001569986343383 -0.8319921696739785 -2.0877346897082787 -2.556482622634605 -0.28183215168921394 -2.928130060923522 937873.0
118 0.5599539875984192 -0.6348778728768096 -2.8617787360758524 -2.479601381408539 0.8420715854264909 -2.623507815189428 966584.0
121 0.5293459892272949 -0.4678298082043599 -1.4489681568456914 -2.4733615514854583 -0.6396869366240947 -2.474755488965444 994538.0
124 1.027394000440836 -0.2732877560979097 -1.1479319530844436 -2.485719952762388 1.1849669944574135 -2.2343939142790914 1022753.0
127 1.049371000379324 -0.1057770813324594 -3.5075905818952577 -2.501005391426681 1.0322827324318198 -2.0736892574791863 1052137.0
130 0.0278279781341552 -0.0646320364595498 -3.0927993328227013 -2.485708091606349 -1.542918881704973 -2.0704724367016394 1080305.0
133 0.0496860146522522 -0.0734576383368963 -2.326764517608512 -2.486686149589153 -3.165267268116098 -1.9974594972592192 1107219.0
136 0.0354200005531311 -0.009937877482149 -0.5637714642992173 -2.385980921250165 -3.4615798755743645 -2.147076124201225 1133482.0
139 -0.9639480113983154 -0.0536375006897098 0.0665130043632942 -2.3034723775927284 -0.6065991241694006 -2.0496176614571664 1160900.0
142 0.0191850066184997 -0.0202763199559508 -2.7943099613639246 -2.351709653422746 -2.891936487133619 -2.1697475721934176 1188721.0
145 0.0220720171928405 0.0774699251927422 -3.4116868889999727 -2.4308121698753187 -3.087151745477879 -2.1109531469371867 1218304.0
148 0.0165759921073913 0.0441447908316526 -0.9890665353882198 -2.3486245395184984 -2.740347051954682 -2.137588313467416 1246288.0
151 0.5112600028514862 0.1597491704918369 0.1162253586250172 -2.290778757695915 -2.2410106019669436 -2.183613542571557 1275724.0
154 0.5125559866428375 0.2612215599655575 -1.4323473768994064 -2.110173247277783 -3.2270813782478234 -2.1561131588880835 1305334.0
157 1.022154999896884 0.349616329036531 0.0524310459442731 -2.0502295838922544 -2.1625355665413566 -1.979482081821016 1334395.0
160 1.065039001405239 0.4273239692023481 -0.8385492361269948 -1.951336263182165 0.660130760763131 -1.8714460934656307 1364283.0
163 0.5224030017852783 0.4418548555997014 0.3604620857101039 -1.7785505108106356 -2.142310233376873 -1.9006235463438537 1393198.0
166 0.0255650281906127 0.3802828591590252 -1.928668315165865 -1.7501535139905693 -0.9600385045551667 -1.979765229626516 1421047.0
169 -0.9923930168151855 0.3205031585626134 -1.6542355959133963 -1.7542620622208074 -1.9675079192463236 -2.023525290151494 1446743.0
172 -0.4937139749526977 0.1359212622221997 -3.3410972675678297 -1.8085303071629972 -3.6074038040141634 -2.0591134856700912 1473114.0
175 0.5516450107097626 0.2038104992119096 -2.190886171087373 -1.8183827471997875 0.2314789052643953 -1.9401537906891668 1500945.0
178 0.017516016960144 0.2228413990276314 -0.4880966435866125 -1.749802209595102 1.048300780896286 -1.7226483692260903 1529680.0
181 0.5164909958839417 0.2442210589213217 -1.8260525025099263 -1.72269354629822 0.22222219208662644 -1.5792887454044735 1557781.0
184 0.9363029971718788 0.3301870757316288 -2.7464055058214014 -1.6565520982181168 -1.8695525955386585 -1.6613933165106145 1586489.0
187 0.5276170074939728 0.4048702590808005 -1.9574075132159647 -1.590754443806087 0.30301678749108074 -1.4619586064742336 1615662.0
190 0.5314030051231384 0.4448635246582401 -1.5095673476931628 -1.5473986480545443 1.115979574347558 -1.3394583227733168 1644418.0
193 0.531673014163971 0.4360449177303195 -0.3351916585802206 -1.5051453803355042 -0.42658333323022757 -1.3739475388596554 1673286.0
196 1.022919999435544 0.5258822473543197 0.7949233540157685 -1.4073082952342002 0.11537086677306457 -1.3049861575807886 1702815.0
199 1.074123002588749 0.5809318736444156 -1.043959792371374 -1.3943332831331672 -0.0004368293748137145 -1.2972559193281663 1730878.0
202 1.022061999887228 0.5738327348084731 0.6911895468554463 -1.3341409824008346 -1.7014965111165268 -1.385634400162432 1759165.0
205 1.0428199991583824 0.6187724836320365 -0.3345217817722679 -1.2290637989376183 -0.21516619670774445 -1.1968445036837163 1788234.0
208 1.05120699852705 0.682548767662166 -2.2249699287690827 -1.3298825409013597 0.976676434756496 -1.0265212741732306 1818234.0
211 0.0716680288314819 0.6407335760721149 -1.9512514069866804 -1.3347174650483344 -1.706015204199654 -1.1191783258262455 1846772.0
214 1.133211001753807 0.6817270265054467 -1.806080547885406 -1.3569812438311255 -2.968788718027789 -1.2102916162871746 1876490.0
217 1.0835139974951744 0.690451337170155 -2.3406994622216017 -1.3241056072496455 -2.110437009070761 -1.2212876295387902 1905184.0
220 0.0273680090904235 0.6442442287160028 -0.740708196485965 -1.242043192842436 -3.198410278375679 -1.4338103843277206 1933255.0
223 0.0468950271606445 0.4854205540375615 -0.3772923247735242 -1.2400373638832556 -2.0346248487919154 -1.3716073032536535 1959634.0
226 1.070941001176834 0.4961862716086358 -2.9437425208472865 -1.2661796032795487 -0.28048915688591486 -1.3169820944751716 1988720.0
229 0.5833849906921387 0.5523729940386457 -1.5661907618632165 -1.27489615265698 -2.1896817924040985 -1.4228055777443045 2016592.0
232 1.0183559991419315 0.5523238281557937 -1.4759415528998754 -1.209819854183846 -1.7143637434044954 -1.255150678289442 2045541.0
235 0.5120280086994171 0.5245021141082704 -2.58736973879085 -1.2459373558518203 0.11312342049488483 -1.2592481166594536 2073711.0
238 0.6121810078620911 0.5525182025706894 0.4130448187929163 -1.219302394611934 -0.7048450870096027 -1.1840678652786678 2102471.0
241 0.284745991230011 0.4699005938743561 -0.9598209693071929 -1.2331185001897418 -0.843957150357117 -1.3094301830370307 2130143.0
244 1.0959559977054596 0.4387639106344451 -0.8020557638962829 -1.20518771105393 -0.6653079294450739 -1.3107090115582176 2157804.0
247 1.647949993610382 0.4870721300517031 -2.87223459943118 -1.3043335229262754 -0.384579820661511 -1.2827300224292908 2186246.0
250 1.1337170004844666 0.527494482913357 -1.6231522375567635 -1.235056221522309 1.0293071449114846 -1.0494225727577884 2215631.0
253 1.098970003426075 0.5562484991336192 -0.4665584711139647 -1.2905926059242971 1.4772630171256271 -1.0787992162454636 2244639.0
256 0.5836479961872101 0.5836572245740148 -0.1293956784952774 -1.3007773669862308 -1.4303447951609631 -0.9923629340523634 2273130.0
259 1.1136609986424446 0.6082995599553376 0.2619428361738078 -1.2541242765443026 -1.7426530554918878 -1.0010819615360222 2301808.0
262 0.6326639950275421 0.6273444104597075 -0.1814557463659443 -1.2292907187527486 -1.4737426819526958 -0.9801614744948378 2331519.0
265 0.0104029774665832 0.6424183804455649 -0.3383067705413638 -1.1837038551714008 -1.306628986920769 -0.9775688924193504 2360598.0
268 1.0510509982705116 0.6989323429538572 -1.160516608297602 -1.1920866089326072 0.6490454112625536 -1.0254565709260854 2390004.0
271 1.390067994594574 0.750049479473041 -0.7021197287037477 -1.1483638574429271 1.852276579263712 -0.9919222539095148 2418895.0
274 1.1466030031442642 0.7776292874744595 0.4282571237041261 -1.1789663395681034 -0.43770707571193734 -1.0006228470953311 2448335.0
277 1.1539430022239685 0.8715542475006564 -1.2407121529565073 -1.1726049490277988 -0.5235971811577556 -0.949760661305914 2476851.0
280 1.099472001194954 0.8928274032924968 0.6520454298530269 -1.1092355768242843 1.0862283680589084 -0.8140642272863874 2505412.0
283 0.6308090090751648 0.9181650865423666 0.7224989715798147 -1.0643025705242346 1.358034966574521 -0.8306129985218168 2534128.0
286 1.1014849990606308 0.9445944094124916 -1.2436976395140735 -1.0627593451531243 -0.850436719111515 -0.8108501411759766 2564128.0
289 1.0872159972786903 0.9201658994336268 -1.4780573285818717 -1.144044690146337 1.205145686452928 -0.827108837974599 2592929.0
292 1.9366090297698972 1.0107947664515204 -2.0360505427530446 -1.0852798035939712 -0.9201924052607289 -0.7974275851640358 2622134.0
295 1.1104490011930466 1.0480909505594642 -0.0792708388919649 -1.1142622483458982 -0.3390722338674347 -0.8557688925387489 2650633.0
298 2.14980697631836 1.1129439188146215 0.4331609325891294 -1.041019100328635 -0.5994088071679412 -0.911455579059226 2679752.0
301 0.618571013212204 1.092148385353494 -2.4521409937977765 -1.0407883762874517 -1.7323280545517228 -1.037636987657402 2708934.0
304 0.5856789946556091 1.0453479304918742 -2.376787775142776 -1.081065545748369 -0.7568338680616873 -1.070456905302394 2738389.0
307 2.3100810050964355 1.1135789761247947 -1.0435582659663387 -1.0386853415670796 1.765996075413032 -0.8083122723416789 2766933.0
310 0.7225649952888489 1.1761868133580649 0.4284997297916149 -1.0322100702091903 -0.6759932486648607 -0.7396117528905927 2795613.0
313 2.197484970092773 1.2020837942706184 0.0747083784140683 -1.0389594246941352 -1.531733055966901 -0.7252841559924946 2824634.0
316 1.196484997868538 1.156151338544878 -1.6332294104057483 -1.0674376647296988 -0.6160687392471442 -0.7830698335505215 2852947.0
319 2.063737988471985 1.2496066841542453 -2.086748547116543 -1.0351805833396537 -2.2637191096588776 -0.8510470663932086 2880080.0
322 1.232005998492241 1.308328177093813 -0.3461698720958857 -1.023970139715744 -1.7489925818950112 -0.8566350463375769 2908450.0
325 1.2219330072402954 1.3930922733454971 -1.858813742071248 -1.026313265295129 -0.27634755725412313 -0.7801050427199303 2936248.0
328 1.8153619766235352 1.3761769312285408 -0.414673054740408 -0.9719478792884886 0.5546376541509049 -0.7731709102430315 2965301.0
331 1.4509940147399902 1.4344966067638578 1.336798634123954 -0.8908104963943089 2.073152770666712 -0.5191983402857009 2994613.0
334 2.1720240116119385 1.4732106080651062 0.6851885697480147 -0.8262944145485036 -0.46469390251518805 -0.4940015099465631 3023900.0
337 1.649124026298523 1.466507699066976 -2.005255042028788 -0.8221691884014433 1.70432946217436 -0.4797433205097576 3053510.0
340 2.327623963356018 1.4737516793572003 -1.9331862941224864 -0.7513870905924693 2.1227349286490464 -0.3081239602226415 3083049.0
343 1.5873259902000427 1.447526803979741 -2.32788976042386 -0.8056136633390083 -1.7507967062243543 -0.3339441395738535 3113005.0
346 1.4422920048236847 1.4402251145405542 -1.641603833532744 -0.8727565272854036 -2.6611967897406705 -0.5399203936248024 3142340.0
349 1.5463669896125791 1.4309674931819916 -1.2886666322735048 -0.8349416235457083 -0.28680593474364247 -0.482305417470814 3172112.0
352 1.2734520137310028 1.4402780703890603 -1.1886199073716268 -0.8550799851095325 -2.4087549005912137 -0.5707468958304626 3201095.0
355 1.3853740096092224 1.5190806987664511 -2.236226717361454 -0.8331460027592839 -1.68869431751218 -0.5830447136051933 3230533.0
358 0.8979230001568794 1.4571374056358035 0.5118509979490615 -0.7835513203044342 -1.0771859151589513 -0.5998019459373714 3259416.0
361 1.444357991218567 1.474277587985063 -0.3338908912944787 -0.6978561804188927 -0.1971345800174779 -0.4128176985626828 3287408.0
364 1.7025650143623352 1.4557704009344623 1.3206822101763769 -0.6466675740837005 -2.1732566433635223 -0.4858547502683329 3316170.0
367 1.7367460131645205 1.50208604791706 -0.1722022128075082 -0.6600701685079886 -2.031731113157057 -0.51578867818193 3345306.0
370 1.5881029963493347 1.4947500572950725 0.3819809162729164 -0.6160687264746441 -3.2754012566998787 -0.4900832777646748 3375306.0
373 1.4496960043907166 1.5256768964062848 -1.752969778287154 -0.6187042260160838 -2.413939454051267 -0.5720845970046805 3404091.0
376 2.675045967102051 1.6523905345316503 0.9954663941456144 -0.5449577422907155 -0.6073481623615677 -0.463113131091407 3432473.0
379 1.3835070133209229 1.5870072979389775 -0.6999599630317512 -0.5383208627866807 -1.7640924689159179 -0.5465708811592439 3462113.0
382 1.4109419882297516 1.5874277885577062 -1.7324739470712291 -0.5277107813968185 -0.152588416524988 -0.6043470805900469 3492036.0
385 3.132612943649292 1.728650155109137 -0.4689690697386541 -0.5156092708947677 -1.2891446821059325 -0.510567226047143 3519573.0
388 1.4393399953842163 1.7492894485179835 -0.295520249221167 -0.5116791979081898 0.23903598037816381 -0.5280090881146577 3548976.0
391 2.106379985809326 1.7528005878533504 0.4492251301715662 -0.3909342625003316 -0.6264139754786884 -0.6383169943983757 3578141.0
394 1.8216729760169983 1.7296780295611605 1.2966109976941962 -0.3967474362318819 0.9304814296734877 -0.5864251294260392 3607265.0
397 1.5834699869155884 1.7647097215496248 -1.3107195986368678 -0.4649095479481204 -0.9263447182211908 -0.5959444423798524 3636581.0
400 1.5225059986114502 1.7764169966304078 1.6067887505249356 -0.3971488756878762 1.6411124337385194 -0.3503516921861577 3664905.0
403 2.144304037094116 1.8402862504046695 -0.7083624539053952 -0.3883037660734778 -1.616752295013598 -0.3894658878306195 3693136.0
406 1.885788977146149 1.916710674643089 0.3495324871245355 -0.3956608681081199 0.3921888897887145 -0.3037880896113524 3720169.0
409 2.515388965606689 2.0324925662671527 1.1010114685318693 -0.3152851182224194 -0.16042207768187744 -0.2510840006500107 3747670.0
412 1.4988330006599426 2.0292216831754297 -0.3911380747305137 -0.3559907207047841 -1.5279391175476449 -0.4105680662903805 3775721.0
415 1.5851269960403442 2.106812340813796 1.546665050644073 -0.2957109074969026 -1.448339677749345 -0.2488285890430425 3804622.0
418 2.771944046020508 2.209419527189709 1.366009349197109 -0.1916822642251816 -2.066768068960032 -0.3214119748647091 3833826.0
421 1.7953060269355774 2.2753672216914573 -0.7876261544235241 -0.2388688721996188 1.5354034099892004 -0.3116650326525101 3861760.0
424 2.04659903049469 2.19861523822948 -0.187355994087051 -0.2073658347795479 -1.5662394396810821 -0.4162918201401355 3891076.0
427 2.7508820295333862 2.2378608907622564 0.4196238523158373 -0.1323570175000092 1.4949050649857543 -0.410137136051504 3919305.0
430 1.939836025238037 2.139161537758571 -0.8353090933757259 -0.1515872587745272 0.3037486399172231 -0.4541101001789104 3948926.0
433 2.7800790071487427 2.27376461889654 1.9267318621983611 -0.0813766645549898 -0.2701757422457353 -0.359797290912815 3977428.0
436 3.67232608795166 2.329706556795477 -1.1189838159843983 -0.1222489860341402 2.3000395997783545 -0.3235439914781787 4005066.0
439 4.039973974227905 2.5197749237801266 1.4898711572258765 0.0046166170419398 -0.47601919840690676 -0.2940250612400128 4031795.0
442 1.8107990026474 2.55075829471986 -0.0751627058981661 -0.0395695139547862 0.9925519843898889 -0.2088609627392435 4060381.0
445 2.32559597492218 2.6863207091770547 1.4822522712295512 0.0507973341792089 -1.6430250816174232 -0.2463306450869571 4088236.0
448 1.847904980182648 2.712174212589097 1.4403035943215925 0.1446672246877124 -2.7806687801330825 -0.3113338701840996 4115627.0
451 4.745843887329102 2.798751264951502 -0.392134130773542 0.1002669351491744 -1.0536596677029997 -0.3794175398043596 4142939.0
454 4.09250807762146 2.895974570398953 -0.7595195750926349 0.1112084173445638 0.43752266627214464 -0.4275339858014908 4172110.0
457 2.7731200456619263 2.834661533932828 2.209981039993931 0.1897137745477597 0.8027701532624097 -0.4135317950488269 4200782.0
460 3.39712905883789 2.840781039335921 -1.2480003282587795 0.1432024435547084 -0.7433783744406536 -0.4292124160815007 4229338.0
463 2.874297022819519 2.8124047034637787 0.3482847164769694 0.1713019096429606 2.0817188492478422 -0.3413551909279413 4256692.0
466 3.82314395904541 2.811749768363546 2.155136481055928 0.3073417844089404 0.7991000641449673 -0.4275597620625447 4285464.0
469 3.536405086517334 2.8561760552172157 -0.4192221605047141 0.3079719399874353 -0.863506549624536 -0.4121458993483432 4311298.0
472 2.621780037879944 2.9099470167958845 1.6054530310609716 0.4402841339899597 2.0281901165918694 -0.1616388270283301 4339406.0
475 3.4376120567321777 2.970122445516558 0.6173319661727519 0.427296624989071 -0.5580271514439541 -0.079444689043088 4364975.0
478 3.946031093597412 3.094330364708852 -0.9258179601428878 0.384241281474472 -0.9883008759416376 0.1159546566114151 4390123.0
481 2.6617339849472046 3.0504960129034946 -0.9156069368183036 0.3348973677334397 -2.118844970900927 0.1856667309211241 4417627.0
484 2.708253026008606 2.9768923861569103 -1.377096063537368 0.3770656782397741 -0.03873089722913814 0.0218002368603633 4446767.0
487 4.050465106964111 3.1611044146192446 -0.4521713858496918 0.3259950932594979 0.5694357056963945 0.0070399752564306 4474768.0
490 2.0316150188446045 3.057334050505203 0.9521057518318048 0.2870063398134501 -0.6050200964304818 -0.1128159323477885 4504304.0
493 3.088334083557129 3.055129996267595 0.0417348072531915 0.2825643864176936 -1.8862188513866596 -0.2926535614004775 4529346.0
496 3.3808510303497314 3.086362056513442 1.069059319157445 0.2895951535208798 -0.007881064629774004 -0.3650260797396505 4556361.0
499 2.0398329496383667 2.929101130519713 -1.015869451722082 0.3036874369586333 1.3557725457721017 -0.4376121124860639 4585664.0
502 3.8971590995788574 2.9551634154492925 2.3733002036693414 0.4212617071232655 -0.48602090590091457 -0.5825612574279626 4612348.0
505 3.053926944732666 3.087548387289917 2.5902214350303794 0.5065419268494193 2.4683651027446665 -0.4329886148158321 4639366.0
508 4.234102010726929 3.1229196974140327 2.503908974214196 0.5207919160415261 0.39352020041255537 -0.4839006076664646 4666855.0
511 2.6150230169296265 3.069332918560962 -0.4747075544882477 0.4399299010045343 -1.909660149596238 -0.6217366915531529 4694198.0
514 4.141438007354736 3.0857663881765744 1.6601763057599488 0.5461928015027993 -0.010113982491123608 -0.608782198193187 4720378.0
517 2.21383798122406 3.159157967357789 2.420537264349249 0.6373832564399295 -0.770016373307494 -0.6399915253229863 4746078.0
520 2.626474976539612 3.0807553316820155 1.9134395164743865 0.7553930858226524 -0.8039967174544053 -0.5881403501517867 4774260.0
523 3.3393490314483643 3.1261603720474787 0.2458276625870981 0.7374573486327394 1.2316870875750652 -0.5165916338194582 4799527.0
526 3.475507974624634 3.0824272316977037 2.391817179048471 0.7357005972093001 -1.1723769198248886 -0.539626070647906 4825741.0
529 2.2859259843826294 3.043592324286516 0.2974488712855816 0.673731645450925 -2.511570330664724 -0.6041180875933485 4853048.0
532 5.021499156951904 3.1371583189367214 2.542583246039648 0.6680458099242057 -1.070647216428187 -0.6568672994677244 4876939.0
535 3.0748729705810547 3.1275544744001587 2.4022888748533173 0.7349815959278212 -1.8612045721187127 -0.500847054991726 4902816.0
538 4.444828033447266 3.3193223748272254 2.4390226769725505 0.783062353877615 1.3312560514023728 -0.4161020572983885 4928240.0
541 6.323407173156738 3.562012056264898 0.6014976500094253 0.7785517143938036 1.3224145909814273 -0.3393643645333148 4952296.0
544 2.982728958129883 3.58062689512598 2.014351322170043 0.9127109319238764 0.019350951011396944 -0.2736488533115157 4978370.0
547 2.645761013031006 3.5571751914980783 0.0491518922279928 0.889472145176484 -1.8853704822550186 -0.3024302950666048 5004337.0
550 4.748852968215942 3.691408261801602 1.910746734430001 0.920611220057266 0.4991933580901208 -0.2238340619399188 5035087.0
553 4.214432001113892 3.677038546859596 -0.4951026290975941 0.8925055615955958 0.5131398008360276 -0.1928884401291198 5061152.0
556 3.3145790100097656 3.619551658684345 2.0906645580306527 0.9848887301603608 -1.4052320449041262 -0.2867928335384274 5087554.0
559 1.3586719930171969 3.477322764055463 0.9244306499425364 0.9868575909688976 -3.205613273095452 -0.450912629458138 5113174.0
562 3.956618070602417 3.4838292545140987 2.099075424145708 0.9887980816946398 -0.3167982447540426 -0.3848952127940412 5138378.0
565 4.380527973175049 3.538684537018774 2.5886875101069524 1.067655838134261 -0.9309550166430582 -0.3172353855332174 5164577.0
568 3.3213610649108887 3.641732353973821 -0.9105103797909804 1.0219791094340736 -1.901938722800704 -0.3831603972144191 5189168.0
571 4.1874680519104 3.725202368758493 1.315198394025372 1.038212989595119 -0.9886542549003565 -0.2996045053159732 5215663.0
574 6.504532814025879 3.88589167666448 0.4920772435449072 1.0819807194955058 0.4291634931006702 -0.1618282739416651 5240098.0
577 5.281530857086182 3.973702021854553 2.3499857299892275 1.0548878114225375 -0.19218045927479147 -0.1896409497187449 5265106.0
580 4.712131023406982 3.98115376464466 1.3531372904607504 1.0121439529250031 0.8534712401171007 -0.216456526816418 5290953.0
583 3.34860897064209 3.9891639471094735 2.836896505959389 1.0835190224086868 -0.7244864318112207 -0.2808196426335043 5315858.0
586 3.043848991394043 3.9989271300380542 1.1996273614435933 1.1159795309005287 -1.6000482321218603 -0.3617201765146031 5341197.0
589 2.512631058692932 3.887552629635352 1.0702750201922269 1.186953088366953 -2.085919689728737 -0.4585002519359175 5368720.0
592 4.643404006958008 3.845128938377772 -0.5527341425248116 1.1088702443793834 -1.2572300832023862 -0.5710657530140286 5393245.0
595 4.503248929977417 3.8763762731386215 0.5873340077358233 1.0216133936572545 -1.0344915366610807 -0.6182722725084001 5418244.0
598 3.60829496383667 3.931855387177908 1.5232188115985008 1.117272441314784 -1.677049287381312 -0.6643136633858897 5442674.0
601 4.602247953414917 3.927307053263617 2.80519386115194 1.1988916869024762 0.2793905938819775 -0.665739795989039 5468472.0
604 4.575048923492432 3.963042333777472 0.6287350108142126 1.129840319073918 0.7393647168701096 -0.5499114823480871 5492718.0
607 4.201258897781372 4.10119485476703 2.6516104825668982 1.1340657524599074 0.8383810368242584 -0.4682717931683599 5517126.0
610 3.81688404083252 4.22923164943276 -0.3489044133406991 1.0480056953230876 0.1844961221839553 -0.3730754752282912 5539525.0
613 5.98455286026001 4.440306017231734 0.3409591946510641 1.000818216556794 1.8440504651001617 -0.1596808108139194 5562297.0
616 2.9372299909591675 4.250092394182165 2.988048399870566 1.0950251882300404 -1.1103914878404981 -0.2714139794896096 5586447.0
619 4.832443952560425 4.266031798255002 3.1420766772096766 1.1283332392122647 -0.4734885750236217 -0.315507559252565 5609090.0
622 5.536678791046143 4.30857472436502 1.165752635443427 1.098649947843593 1.0707915715374006 -0.209861469796061 5633210.0
625 3.842432975769043 4.318828225333171 1.7197133877915158 1.19186533239643 0.2801613883624703 -0.1782473671365506 5656375.0
628 4.279732942581177 4.334796791290582 0.3950103618681656 1.212184214042974 0.47674292017934694 -0.1927555591779732 5681592.0
631 5.404767990112305 4.399937679643461 -0.1976316759230854 1.2888248613284414 0.9898037777824638 -0.1727360584033583 5704266.0
634 3.5802481174468994 4.320768733257603 1.6334631425840511 1.2634860327149204 0.37552385857378934 -0.1539794231383716 5728705.0
637 4.914582967758179 4.401573065695861 1.2917776261987308 1.2671962531122412 1.0930604048676185 -0.0599306782541738 5751702.0
640 3.726732015609741 4.396942070378765 3.0868449538007243 1.3449705148958089 -0.9877790552647497 -0.0822545891633041 5773011.0
643 5.031631946563721 4.432736357995687 -0.103229584639465 1.3492918242259997 0.3435499208136399 -0.0012158771065025 5793484.0
646 3.30260705947876 4.322368945150069 1.86038910357986 1.4345837964819832 0.29733994464035685 0.0513830092070442 5816863.0
649 3.580475091934204 4.254518089074439 0.2425534036641757 1.40093732208567 0.2922901373640798 -0.013115530870217 5841716.0
652 4.801215887069702 4.174146715993614 1.8542845188335904 1.422319556844584 0.73305895688463 -0.0529975863577738 5868253.0
655 4.27209997177124 4.297920147020747 3.255938891939648 1.48953355346504 -0.2670608595054099 0.0423276036353126 5893909.0
658 3.226694107055664 4.406427050102873 2.835703578547821 1.5360517681955372 -0.3227765882412002 0.0857110880484011 5916490.0
661 6.530669212341309 4.671464127266621 2.518191623901109 1.499734847927139 1.5244907728298247 0.2340210981966939 5941296.0
664 3.902589082717896 4.621866260254452 1.2487560047090267 1.4555776313827646 -0.5942044984609105 0.1553610079121098 5965096.0
667 4.331068992614746 4.637295505041186 0.4215884439211695 1.4096901732412743 0.7015817477625939 0.2197391757921412 5988061.0
670 3.3121678829193115 4.416408460548853 2.143461232991344 1.3547548629147803 -1.0522382430606445 0.0634087772681633 6012320.0
673 5.487296104431152 4.394329969712663 1.5074252513960205 1.3814323483118631 -0.4233211927408152 -0.0166374244017744 6038315.0
676 2.746423959732056 4.366643176064808 2.372762220417389 1.3801053964506742 -1.7587698367249978 -0.1200091055757355 6063182.0
679 6.456699848175049 4.422975652413296 2.3993651767316813 1.4344316959179495 0.37180768164709055 -0.1489497729257637 6087691.0
682 2.890413999557495 4.31204054353691 2.8450417680259794 1.4841109149566225 -1.5697280571141743 -0.2731149473698044 6113788.0
685 4.733248472213745 4.309454817966959 0.8144319306867733 1.4559477043112126 -0.8204659731198212 -0.3435493002715215 6143645.0
688 4.198818922042847 4.243220177496411 1.5432204018066664 1.4839764325107967 -0.8678670560008652 -0.4254106683672249 6168257.0
691 4.01813006401062 4.3019636340512175 1.0200667903709868 1.430567782142444 -0.8915689727142816 -0.4215259063571099 6190703.0
694 4.873029947280884 4.216816438015369 1.5169281846742284 1.4111265963648645 -0.7891874546267755 -0.5115574497307748 6215615.0
697 3.4840590953826904 4.266982599351687 2.0553011913873283 1.4340268874230229 -1.2859586385526345 -0.4953560288241434 6239949.0
700 5.63075590133667 4.360130680821511 0.6562791589783435 1.419169066579048 -0.12153246284869279 -0.4694183615387286 6264283.0
703 4.580938100814819 4.3985491491371 3.5964730743604605 1.487373279156759 -0.2954054230877496 -0.4131507359356978 6291027.0
706 5.45433521270752 4.527301531315053 3.217982910561327 1.4872431438491591 0.8967518575163071 -0.2276183429752479 6315574.0
709 3.504757881164551 4.345766282901282 3.4771152085258024 1.6245707863440169 -0.5681488430969868 -0.2529146667628113 6341540.0
712 4.552934885025024 4.349703505059513 0.951651643106736 1.6033266665133088 -0.3211087635787761 -0.3120946906244349 6365526.0
715 4.249466896057129 4.328208205293832 3.5166900433319883 1.7546205735184603 0.08443210441140533 -0.3070357996078964 6390759.0
718 3.382559061050415 4.204932493440131 3.3526876511690946 1.7273598018618366 0.2884156990283068 -0.2989566571230339 6416067.0
721 3.1622519493103027 4.1677166972103485 2.5097079771951005 1.723338502307643 -1.3403174792505124 -0.3116977085205409 6441532.0
724 4.681693077087402 4.250672907145692 3.1926914706337737 1.845467023629431 0.2890305987911462 -0.2857645267905029 6466319.0
727 5.584121227264404 4.362094020120916 3.2889508146983992 1.9251005717976968 1.7324458202597344 -0.1651032190664682 6489288.0
730 4.615387916564941 4.330323537612319 0.4277434985284799 1.813753244460139 0.1503533359462088 -0.199320353486526 6516315.0
733 5.190629959106445 4.323249447478687 0.4517386809157868 1.7204675986418083 0.24770633744530235 -0.1796729216114938 6542979.0
736 4.957227945327759 4.428813460122791 0.1624312132361911 1.6736784392184854 1.1026911811888875 -0.0782581714473714 6565207.0
739 4.73671293258667 4.457640504621578 1.4145962563215992 1.6855968676216857 -0.047506931413504594 -0.118736287344411 6589793.0
742 3.4349939823150635 4.44949097473626 0.0106587052211836 1.6420604666485514 -1.3773441400892719 -0.1337079677643304 6615085.0
745 4.808461904525757 4.38766601831454 0.7263877909293444 1.514388837740983 0.7133244543479016 -0.1025722717624768 6641000.0
748 3.9955430030822754 4.392135283453902 2.781600024059017 1.6221185507992095 0.3679506240019784 -0.0688515526081818 6667470.0
751 4.803977966308594 4.4180103162117135 3.204746596981547 1.6516153179377044 -0.18118616597052514 -0.0702034883753536 6692370.0
754 5.3099751472473145 4.467957162564073 3.154230476570897 1.6472472086961143 -0.2091161494037874 -0.0634956016762407 6716760.0
757 4.861310958862305 4.586896769433357 1.1086224384889949 1.6578250642423922 0.7707136576076601 0.0369335569850318 6739828.0
760 3.747075080871582 4.604714992982603 3.1322858739192654 1.7688126068597856 -0.5658174219455663 -0.0284471384359503 6762753.0
763 3.713174104690552 4.550029757619639 0.6089171739328111 1.8022563772932307 -1.3908954989143476 -0.0743278608690959 6785484.0
766 4.246035099029541 4.561843692474325 0.6714486414459039 1.728338346707812 -0.9680890269442519 -0.0499621941195924 6808582.0
769 3.6777539253234863 4.572428872086147 3.4409444493010937 1.853706294155768 -1.2189982383355304 0.0206613920775141 6830681.0
772 4.488435983657837 4.576773502931895 1.1426273922340309 1.8985636958870336 -0.5310406224925688 0.0280313355760211 6855553.0
775 6.636704921722412 4.647027089423435 1.0012172214874036 1.8693634797850216 1.9767376159940955 0.0466298238718341 6883192.0
778 6.955138206481934 4.771291800151213 3.772258429591 1.877876411332848 1.4614381362155255 0.0643374724049278 6906643.0
781 5.50635290145874 4.774849426983347 1.2609062893374423 1.932569054177156 0.7405011382738542 0.0200458946991001 6928905.0
784 5.392632961273193 4.930064647429216 1.909972305032536 1.905481183931891 0.6106082521874145 0.1186193438406777 6953027.0
787 3.5041189193725586 4.811104642301492 3.5072221553427605 1.957408084282716 -1.2573899863674676 -0.0119913714448271 6976937.0
790 5.097537040710449 4.9592317069033705 1.6522084219815736 2.0031649836545835 -0.6883277484434273 0.0181536854145998 6998804.0
793 3.91919207572937 5.033411381632966 3.3577325722547684 2.003786368044125 0.3134045691114242 0.0713283167796273 7026907.0
796 6.472990036010742 5.064192566069397 1.208143886175319 2.072429328952358 1.083351134414281 0.0644707867079426 7052635.0
799 3.0094339847564697 4.876643541311633 0.821378896030075 2.0546213564331706 -0.7658320347894214 -0.0494214183959875 7076329.0
802 4.207585096359253 4.78282420659379 1.838718860329137 2.067336525980541 -0.8764182392357198 -0.1343803223625677 7100892.0
805 2.9008359909057617 4.770328453935661 1.1990136646288228 2.04840333901724 -0.586819880148703 -0.1052715893838244 7126044.0
808 5.569928169250488 4.640512245954889 2.5226780996943874 2.0774854640704 1.082400519256062 -0.1675136035942596 7150097.0
811 4.893424987792969 4.750076002782336 0.574775511035382 2.052641717512361 -0.027487442352089664 -0.0806588157155649 7170710.0
814 4.884054899215698 4.735328022498209 1.7261710167776394 1.967922093593243 -0.14080863461324866 -0.0708161117677097 7197722.0
817 4.3350510597229 4.811587142468021 0.5994518600314347 1.9234265809958515 -0.7377266192581302 -0.0621214751892297 7222560.0
820 5.495225429534912 4.794814553889543 1.03816992633136 1.8657379547436956 1.2083428084415604 0.0058865996716988 7252904.0
823 6.420697212219238 4.874794609362724 1.1024996862713976 1.8498348348036944 2.2995507628157874 0.0853292573215901 7282806.0
826 3.926202058792114 4.874548259615253 3.420018171525801 1.850271362117569 1.0077533683896251 0.1299501370108319 7307235.0
829 3.872411012649536 4.9373793739774205 1.221571094130267 1.917215926395524 -0.4378524319855083 0.1576034732877516 7331611.0
832 7.134722232818604 4.989340883475197 0.4129089240746249 1.8772500187853929 1.225914142277326 0.2005342756605204 7355014.0
835 4.066318035125732 4.952578251229246 1.4768484053746884 1.9128299460415448 0.7174415910492777 0.2332876004753304 7378467.0
838 4.418643951416016 5.063393825817562 3.967358392022532 1.9961056475891736 0.7903421394499763 0.2916420055327659 7399553.0
841 5.447021961212158 5.068887673754331 2.076527498575179 1.9488540412898887 0.6103775760239323 0.3708367384799466 7422012.0
844 5.619091033935547 4.9701830030030845 2.235921653986645 1.8689786651529832 1.3211514053062485 0.3747226117536799 7450441.0
847 6.250448226928711 5.0965715610418565 3.6892898355064103 1.8928332864264328 0.9380012120666408 0.4141964761914352 7472319.0
850 4.0251429080963135 5.144794846743256 0.6549560105660099 1.8864333231068209 0.97663441467636 0.5053020668006366 7495068.0
853 5.693374156951904 5.0055651371131855 0.9205980744813596 1.8228084538378395 0.5323743308005477 0.4443991258746242 7520177.0
856 3.2196779251098637 4.952116099159248 3.0469025177418487 1.8638755712848187 -0.8218135125055903 0.4225990164125606 7541914.0
859 4.538511991500855 5.05157553151159 2.341926715345439 1.9095104909727816 -0.7031768120364265 0.4191838583446471 7573193.0
862 5.393650054931641 5.111013876356281 3.10703580901314 1.9950316123612424 1.1521111843426115 0.4675318921090204 7594440.0
865 6.471105098724365 5.187525095857948 3.916132418033234 2.0773512203713373 1.2725476119736623 0.4446962739026395 7616941.0
868 5.464885234832764 5.154611909448801 1.6833404958436755 2.043635647725589 0.5944656271894836 0.4010088498555325 7641110.0
871 4.025854110717773 5.062751421968821 0.8889365422417466 2.025519301506051 -0.7211620134303026 0.3207301105361018 7665403.0
874 5.879170894622803 5.100072118432006 2.6820489763337454 1.98536230114528 0.4033916720704377 0.3115547641496832 7690903.0
877 5.647727966308594 5.156707992535243 0.4562880376924352 1.9876014830315327 0.25390085203307494 0.2968168009310635 7713323.0
880 5.205243110656738 5.2382185708912825 2.6754753432720397 1.9999365355660248 0.26702295792902486 0.3627502840109755 7735438.0
883 4.900298118591309 5.232544560598536 3.224569240416156 2.0993215012055737 0.20544724480164617 0.3624867446640091 7757650.0
886 4.997179985046387 5.295743140906051 3.688118601916407 2.180453870559949 -0.36539950435434976 0.3560185315823062 7781170.0
889 2.722208023071289 5.115045011223624 2.576643540078451 2.1891108388969283 -1.3783447674012959 0.2449942209614531 7805228.0
892 4.118319988250732 5.102415817690805 4.180138263046606 2.1801331883206467 -1.4466309105374944 0.1898029538890414 7835078.0
895 4.644855976104736 5.129561078584802 3.5619400388908486 2.1942577533188588 -0.6984062068379638 0.1959587720273298 7860225.0
898 3.261007070541382 5.036519144758472 0.5124673042640462 2.231650501020071 -1.1819607742369136 0.1355300647087066 7884047.0
901 3.6434459686279297 4.975374551143441 1.98461466811637 2.188894464395682 -1.1745737855401346 0.0650666973065426 7906161.0
904 4.401209115982056 4.929345358632276 2.781013162033509 2.2138989201581127 0.3839310182974854 0.07110185895081 7934099.0
907 4.980614900588989 4.9189889906043245 2.052121120238533 2.1671056939200226 1.318990642259651 0.2004323054434749 7956786.0
910 5.8555779457092285 4.936399770249124 0.2828403449763865 2.182764176264614 1.6348924336939323 0.2629079218612095 7979711.0
913 4.209181070327759 4.830846701863683 1.3505637320260149 2.1502780316498784 0.8155959537892399 0.3087796491748942 8005116.0
916 5.924502849578857 4.872255125705857 2.6430414852494284 2.174558116567032 1.8385283421271459 0.4269577745466156 8027630.0
919 3.805644989013672 4.806201718492201 2.932432593024496 2.1675445262623967 0.8757224939630618 0.387877719073598 8049510.0
922 4.814894914627075 4.85027409528742 2.883256226558828 2.280643584977989 0.11461814176185181 0.4441838751352074 8072201.0
925 5.733461856842041 4.8452124553987215 0.6413106620185165 2.253476922364579 1.7029936334497575 0.5294094689896786 8102043.0
928 4.098140001296997 4.772225450967676 2.3442827865301155 2.318814808564476 0.6955888478652628 0.5657715301320924 8127092.0
931 3.8489830493927 4.630633173563045 2.8728546690613683 2.2646435567467664 -0.8131455300874415 0.4884543061098945 8149754.0
934 2.806175947189331 4.623774457981517 3.035544385057253 2.2978312355378634 -1.7903997274393713 0.5055005320876955 8175535.0
937 5.676941871643066 4.709117912118863 3.130020867677885 2.3131395729563 -0.46517205809555184 0.5456035660146913 8196612.0
940 3.4227519035339355 4.723119324906744 2.7912173202606203 2.30669995733713 -1.1312292509595374 0.5125198673309641 8217847.0
943 4.077545881271362 4.5905543505694855 2.756907676669453 2.338566091270192 -0.7768277942185569 0.4919768679342888 8241888.0
946 5.662186145782471 4.665240814975757 3.894668224539913 2.2970978874208665 -0.2362112185220279 0.4434483886479411 8267074.0
949 3.6378350257873535 4.614318971476885 3.448798618332135 2.262825237112474 0.3129560180316131 0.4444247821424589 8289338.0
952 4.341763973236084 4.7186515181113045 0.3788209662718056 2.148866511824557 -0.6082690362738093 0.4340534242419187 8312515.0
955 4.721390008926392 4.794068821937513 2.443692313201284 2.0707341480011747 0.9900915360267706 0.5053185776113344 8336340.0
958 6.6422038078308105 4.953658833438174 4.185302787584806 2.116126709955908 1.9715061561738758 0.6389336765008481 8359353.0
961 5.638002872467041 4.856661886502929 0.4502125334708793 1.977998145890249 1.1302509512467933 0.532182709530331 8385461.0
964 5.674600124359131 4.967308568723837 2.1020077721171 1.982775057978036 0.5467028087383229 0.5425240302308248 8408119.0
967 6.235763072967529 5.027535443370492 2.0422374860977834 1.9868941054868376 1.8390363150109084 0.6640318537896764 8431430.0
970 5.472180843353272 5.092454359264261 0.9511745882414826 2.0768701525202165 0.6353779866472017 0.6682999972160514 8453606.0
973 4.977834939956665 5.12862878543212 3.3196122347523183 2.1025677937358545 -0.06922177026945803 0.6462129452032174 8477919.0
976 5.681245803833008 5.153477554990259 1.735373572267055 2.05467235269144 1.3258365797215992 0.7292633500186783 8500457.0
979 4.833025932312012 5.220938112286491 3.994344088581758 2.1276721463595014 0.35582573996178657 0.7138092620362508 8523232.0
982 5.623064041137695 5.17523478448586 1.1954124132352115 2.188645796494477 0.19490928601745006 0.6685708583267507 8546591.0
985 7.147951126098633 5.320712844268936 0.9935760676816374 2.171277413085951 2.570923399199568 0.7754570760493571 8567489.0
988 5.04899787902832 5.349637681503142 1.7832405999231802 2.2281477919699286 1.5653521897286964 0.7541003511861976 8588621.0
991 4.902115106582642 5.375129785662243 1.0384361309466512 2.261932381164294 0.5895341218743402 0.7895217500259752 8612119.0
994 5.438075065612793 5.354390366787385 1.7104308525936178 2.264089251484576 0.08697431917358717 0.7092982203930417 8635047.0
997 4.170574903488159 5.211859823801955 0.5879211715017796 2.2641528086572302 -0.6639235469360849 0.6345377988050779 8657872.0
1000 4.9093968868255615 5.201859198912345 2.0328636649466603 2.251287027013996 -0.08768285711172365 0.6552376772764374 8680178.0
1003 5.059771060943604 5.317791031862425 2.5358881877116106 2.273669921553271 1.1472781897092974 0.7571316045690636 8702499.0
1006 5.202733039855957 5.341543760510746 1.626152419449501 2.2829167060503632 0.42187595773684083 0.8144500317643978 8724724.0
1009 4.9882800579071045 5.269728246489525 1.0710513638829893 2.321384386069876 1.1464136973736014 0.757370503563851 8747858.0
1012 3.683748006820679 5.201071729273852 2.6027833189935032 2.300079819556215 -0.7310613185116044 0.6473990055208169 8776621.0
1015 4.699660062789917 5.221141410545409 1.529915891466876 2.2962995378912554 -0.44598992162458195 0.6565470341809329 8799647.0
1018 5.458955764770508 5.274165748268862 2.1706321843223684 2.380854449136596 0.3627810572024159 0.6795555432146599 8820099.0
1021 5.177931785583496 5.200588376988385 4.4772227444501365 2.4316803481612954 0.09684572353964055 0.6153009613073323 8844020.0
1024 3.543298959732056 5.130661092537208 4.490031019551696 2.43183999708753 -1.2894083733355013 0.4934346045767154 8866686.0
1027 5.264466762542725 5.232883280072776 2.0893152815972758 2.3847365350067387 1.177277906446756 0.5626484469752235 8888220.0
1030 3.0157649517059326 5.232374895587071 2.055712330917628 2.387623339613382 -1.3407991707304463 0.5382420181552054 8912651.0
1033 5.522267818450928 5.231163225707427 1.737581926795004 2.433959618263308 -0.5117287712162903 0.5672174052934634 8937123.0
1036 4.410974025726318 5.190896540490014 1.441326244001708 2.4764938846150866 0.5941025176765639 0.6258042274678214 8960625.0
1039 5.143037796020508 5.229733899836234 2.3661937680206035 2.462200773544432 1.3229401166630768 0.6438927328568912 8982395.0
1042 3.1772189140319824 5.188685174978179 1.9693560143324944 2.44166658397944 -0.9664838091953529 0.6128449671670425 9004772.0
1045 4.492371082305908 5.194979383656274 3.7287711288203895 2.458119024897921 -0.4977260374975987 0.626257188214502 9028307.0
1048 5.253795146942139 5.265045171960304 0.6109863645833464 2.404914795442356 -0.12512602043537627 0.6372789274001277 9052357.0
1051 4.846354961395264 5.304651696831611 3.214829367532237 2.4999373204295887 0.6981818597495103 0.7084012441988626 9073898.0
1054 5.15856409072876 5.351175968118751 0.8668378332526328 2.41893456111586 0.5225718941589299 0.7249308959439713 9097011.0
1057 6.448136806488037 5.2802419103453415 3.393043468135337 2.482142527270124 2.3120916661806388 0.6776405917319377 9120092.0
1060 5.149655818939209 5.226088167481546 2.410452165206346 2.4709166760077803 0.7582505476645096 0.6614272162905193 9144141.0
1063 5.12655782699585 5.34166285733305 0.9638903808298912 2.4112130546753123 0.1756983159832301 0.6674289849558503 9164936.0
1066 4.4087769985198975 5.389147505574586 3.319137136281076 2.408559687051452 -0.7494727344520233 0.6128271710285236 9187499.0
1069 5.81897497177124 5.469941430989514 3.899021613167977 2.4595624281264525 0.2954084165964883 0.6048138246943209 9210467.0
1072 5.871665954589844 5.424924569124117 3.853499962267062 2.463616451884267 0.332569322829068 0.5408518520086771 9232642.0
1075 7.37769603729248 5.566149374133717 1.932607399452949 2.4018616793501995 1.4013404262288027 0.5798908995101006 9253590.0
1078 8.723147869110107 5.705773714282143 2.1214565626748136 2.3820093652988863 2.4017086495775226 0.6177464134736435 9274389.0
1081 4.49343204498291 5.695312968642684 3.811194056740343 2.449288426868759 0.3498784135320693 0.5882635123055789 9303534.0
1084 4.122178077697754 5.50842345354722 2.0339596940312346 2.457248490676504 -0.7811570633336834 0.4643755427141525 9325601.0
1087 4.621789932250977 5.506799516151445 4.672021396043292 2.5904372689560144 -0.5291562042144372 0.4468132197538184 9355185.0
1090 6.744226932525635 5.55416263419437 2.646649070995011 2.578081282816494 0.8077973483896671 0.4600870102267572 9378287.0
1093 6.741217136383057 5.57099295117722 3.367695166540424 2.5502455264689634 1.1943618677543362 0.4396727410702852 9399918.0
1096 5.957245349884033 5.556293996124524 2.4382179426679205 2.502443383077697 0.7291665328391135 0.4251134032644701 9428887.0
1099 5.457149982452393 5.343330593126341 3.1347298853642283 2.4878325942910102 0.6496031012419956 0.3108343346105378 9452285.0
1102 7.170240879058838 5.4186662091736535 2.264693426446022 2.523999491760045 1.3322032808417876 0.3599956675017036 9474750.0
1105 4.441548109054565 5.44093839244381 2.819733921293248 2.490661827330152 -0.2858435987209969 0.3913830163198968 9497758.0
1108 4.96958589553833 5.338561371229768 3.6891778578909538 2.5291703786772453 1.1447746700893042 0.3877452284294 9523434.0
1111 6.05568790435791 5.35417141991689 4.514934979064205 2.6203068916377004 1.2084300199759346 0.5062282753715434 9546044.0
1114 5.839426040649414 5.547136184204947 1.1308401476980217 2.6695323881929496 1.8943459694564018 0.6264917302605073 9569530.0
1117 4.906727075576782 5.601038300936493 3.7874890050579193 2.736199298881466 0.1552061135211879 0.6581578086346532 9591564.0
1120 5.985915184020996 5.571537721338278 2.296507639637552 2.7279255844150367 0.732220882306521 0.5983934306433943 9614217.0
1123 6.166676998138428 5.67217216274926 2.4677388935854268 2.768802947479018 2.3403345941324103 0.7940168525831297 9636851.0
1126 6.317706108093262 5.696294702119741 2.5947366616683807 2.7899562045293704 2.4131949666000168 0.8691738629846312 9657583.0
1129 4.4465179443359375 5.449779768905164 3.41212207227178 2.8121088804310053 0.5757430979751658 0.7670419104979491 9680244.0
1132 4.8248610496521 5.334604740084555 3.743926524870116 2.841799997593625 1.0616269157206832 0.712094730714059 9703007.0
1135 7.085904121398926 5.475999044427983 3.474699917985962 2.921597942685321 1.7971045876687186 0.7786566772614707 9730064.0
1138 4.593938112258911 5.559754433695721 2.848582292209259 2.916249581696267 1.7316050383860642 0.891342784206712 9757878.0
1141 3.425537109375 5.627412779962306 4.545382251861389 2.9865549255037056 -0.48221773188535666 0.9680372468146116 9780975.0
1144 3.832655906677246 5.535294278741654 2.41297649420177 2.9664992922656017 -0.6312774447146461 0.8817720317676618 9803353.0
1147 6.882174015045166 5.572189198099307 3.982756300151276 2.9733472637084564 0.9312481671851875 0.9746764110326704 9825193.0
1150 4.325150012969971 5.430713101120066 2.456918224052899 2.9472651348658383 0.9444781483497766 0.9474691219181156 9849308.0
1153 7.082115173339844 5.480335301842569 3.980919271342452 2.9369269607509123 1.5681721228153092 0.919017686758966 9871954.0
1156 3.923966884613037 5.43802140980477 2.95229958292584 3.026721081613331 -0.29224293141097435 0.8501420958070449 9892985.0
1159 4.980293989181519 5.5474974030996895 3.267543380901566 2.9551425183926865 -0.35911790759564755 0.8950584460661242 9914122.0
1162 4.492060899734497 5.45987929419974 3.8344499119848674 2.9148834838971744 -0.7815692026556151 0.8226395460477371 9943969.0
1165 4.431466102600098 5.440685688014202 2.740067693685594 2.921689979414044 -0.8132110657481075 0.8095212997549247 9965103.0
1168 4.96397590637207 5.407724034993761 1.623262252813241 2.868468712032782 -0.5564068597796351 0.784268853361592 9986856.0
1171 3.97078800201416 5.309015108359473 1.2165885784336112 2.837951959407266 -0.7368369165817101 0.6731764459599127 10011863.0
1174 4.945158958435059 5.215673468332159 1.5683536448065556 2.84830675788539 -0.6055941119924632 0.5719752936807135 10034296.0
1177 4.340344905853272 5.17482718576838 4.409492640366932 2.917647150423522 0.770281710656116 0.5664187833953138 10057481.0
1180 5.822449207305908 5.122954154599729 2.5135825141205217 2.8603613194528816 1.6520379455508507 0.5311038271031954 10079492.0
1183 6.787397861480713 5.273384266845398 2.653394888590995 2.8120021444515024 1.382145153596072 0.5605815614300862 10101025.0
1186 6.230286598205566 5.461746580949061 4.276367381711527 2.8215063223106776 1.3393645176868725 0.6431293130116109 10127255.0
1189 6.393101215362549 5.5593787459817765 2.644277283616301 2.8315516873040854 1.373303662571308 0.6828028825051288 10149990.0
1192 7.738385200500488 5.6367717332346015 1.450051892589573 2.8141109434037395 1.8502434962577805 0.6841610834414316 10170511.0
1195 3.764446020126343 5.556946901453464 2.376191941456532 2.7151295624487046 0.027575751929189818 0.6425642031649064 10197994.0
1198 5.773756980895996 5.559832604078739 3.928750644110127 2.775671887319214 0.6533051571532539 0.6338765634499177 10220494.0
1201 4.846266984939575 5.552900964853405 4.834818143238059 2.875791444381343 0.0678724335318442 0.6194417215644707 10243047.0
1204 5.739736080169678 5.429047298780161 2.978420177272821 2.813541882287086 1.8141089721940624 0.7083985872486639 10265483.0
1207 4.787115097045898 5.3614876360664825 4.782548579451928 2.899485123725749 1.668570915886756 0.7801401858685353 10288114.0
1210 7.083862781524658 5.39291461703136 3.0854530892528502 2.880678561262753 3.0518501566369887 0.9165764323041156 10310975.0
1213 5.658114910125732 5.647516331576694 2.4548012592449813 2.911272903560267 1.4627813736614246 1.0570631797079038 10332037.0
1216 4.915091037750244 5.680292808034984 1.1770523889974125 2.7972313092954635 1.2837647780658512 1.1759129287034464 10353524.0
1219 6.859238147735596 5.780369441870239 1.160525272259231 2.7553469210587167 2.6966464075912118 1.2926528545516636 10376996.0
1222 5.689445018768311 5.684014053252795 3.782557311652453 2.8413038255366647 2.355917508366254 1.2668954242753354 10402897.0
1225 5.236489772796631 5.657176637151101 1.4700548576673045 2.7494062787712457 2.086087862869282 1.3558137952852798 10425105.0
1228 4.953196048736572 5.695645623417516 1.2680221989441551 2.6570590357716304 1.759020068217998 1.4547735761591591 10445547.0
1231 4.9775590896606445 5.769539296687651 5.020997965491582 2.765521254667493 0.4763090056693721 1.5053951212510208 10465267.0
1234 4.011287927627564 5.756828747421312 4.587894914434793 2.8725494335329724 -0.8917191733527239 1.4100846169137562 10487371.0
1237 6.541335105895996 5.882887536363583 3.170357381292242 2.896326376227382 0.8668145109838795 1.4674653247118037 10513511.0
1240 4.904900074005127 5.760572459368984 1.603152806724477 2.9161968389317474 1.2654600993405207 1.4293254322720492 10536009.0
1243 8.410079002380371 5.889263732046861 1.3244014340209325 2.9126758707926403 2.639932542305245 1.483112341706031 10558610.0
1246 4.462548017501831 5.8298687785939 5.095193789212772 3.0367816252468813 1.7211033198856849 1.530601781594254 10582213.0
1249 3.651422023773194 5.753359659121292 2.709731101115433 2.953646296333192 0.5196175444191246 1.5545890090810162 10603927.0
1252 3.612755060195923 5.840847338258298 3.710959971023596 3.0724881999876983 0.6167416942909708 1.5723175883877576 10626776.0
1255 4.949938058853149 5.805404505216307 4.976690420706207 3.1292956574790325 1.242766576465443 1.6168348721705796 10655139.0
1258 5.859313011169434 5.85804062662396 2.796705976238148 3.074558900096064 0.4943066397448031 1.5985997769377396 10678043.0
1261 5.40373420715332 5.777837943825414 3.97096261755815 3.123657929204048 1.2815569934258848 1.5717588496073325 10707251.0
1264 3.9428439140319824 5.72697679791726 3.91424226247902 3.1089556138568586 0.7321861573243205 1.567647587386546 10734630.0
1267 6.13273811340332 5.747433767539019 3.246370710141338 3.110409189895321 1.8975730829040738 1.5544997783520536 10754587.0
1270 5.708017826080322 5.815352698513792 4.371235805982339 3.088857098110274 2.077825078580922 1.6502832988861666 10776887.0
1273 4.117357969284058 5.722503391520839 4.098225751180001 3.1936843494522296 1.2526003268931112 1.6226680282556465 10800424.0
1276 4.330606937408447 5.67176486809585 5.047688196327165 3.28716369665134 0.1777530720448916 1.5679780711111309 10822211.0
1279 5.215602874755859 5.791890087391735 1.7301767758582565 3.232873431967236 0.06201286176083092 1.5391417021735965 10841910.0
1282 7.260659217834473 5.7975843432377685 4.024140060896438 3.287704776212037 1.6389244774273235 1.507238293522075 10863132.0
1285 5.181097030639648 5.755750013556794 1.3447341423478942 3.239896694031618 0.5132079370583328 1.456833925641495 10887311.0
1288 5.17370080947876 5.699673263104073 2.340475727139936 3.1758657992447965 0.32407977426696344 1.3358506140703073 10913558.0
1291 6.405002117156982 5.803240059592988 4.461922108547867 3.226941139796476 1.107523285869978 1.3413247953392236 10939373.0
1294 7.42146110534668 5.908570795896509 2.432123749962857 3.307229177871594 1.7162037496635116 1.3369933922694228 10960725.0
1297 5.892683982849121 5.916747408365255 3.2411820003210874 3.2802541100641616 0.970110535463907 1.2770960341169098 10989700.0
1300 5.611001014709473 5.854543636348391 1.8934993361134584 3.2062163028344948 0.8573809789930433 1.2546002885441856 11011227.0
1303 5.831957817077637 5.845845350029665 3.454723786898916 3.196941051369975 0.895234180355916 1.2450598707074825 11040788.0
1306 5.940131187438965 5.780947111834266 1.6340081424128554 3.068716505139847 0.5696741982483606 1.1589798810879943 11067409.0
1309 5.668549060821533 5.70668905323135 5.0441358115474495 3.180030186442464 0.7385489746130378 1.1483733058246142 11091263.0
1312 5.394020080566406 5.750172189926121 2.016593709330337 3.088261874548095 0.3267965846367634 1.1198827853172872 11113230.0
1315 6.740592956542969 5.70815780966547 4.559720674785437 3.130364788051524 2.2197546871101945 1.1464138102681476 11135426.0
1318 6.1070427894592285 5.835564900342362 4.547723478156636 3.120633659979599 2.727672818374298 1.2587292102783263 11158131.0
1321 6.398058891296387 5.790086985249163 2.068083541813489 3.0450999400105694 1.6900831654461825 1.2527900500350189 11181440.0
1324 3.362946033477783 5.744662768026768 4.213973952016445 3.119282984982737 0.990240379684131 1.2615153047869274 11205265.0
1327 7.3957319259643555 5.804572949479569 3.9304333041132415 3.1777596940183312 1.877918836029107 1.3249453878401212 11232293.0
1330 5.159317970275879 5.775566795017608 4.803369581603851 3.198205506790001 0.44473946232164174 1.293353902092183 11256706.0
1333 6.567730903625488 5.8252262189945805 4.141425904537243 3.27016578665222 0.8200688931872462 1.2517875524778568 11280444.0
1336 5.4338059425354 5.778873491306095 3.4586314806234686 3.251706675096087 0.6758043382369852 1.1841425217383024 11307206.0
1339 5.945044040679932 5.827011500428399 1.5943513567182506 3.2132028439964917 1.0545663607077131 1.1511323650163985 11328263.0
1342 5.038917064666748 5.845534790402787 2.0409416293916034 3.207671912017899 0.265444391735429 1.1600492498921424 11349959.0
1345 6.608709812164307 5.892223581052775 5.053001004915357 3.2890288958261715 0.9032361703415276 1.1985883334265317 11371260.0
1348 4.924637079238892 5.81809148080666 5.172703015274017 3.3130570377607245 1.0651242503239835 1.1494986346610443 11393206.0
1351 3.2007620334625244 5.785309722720948 1.6269112877196603 3.2460007731765232 -0.7613705485982115 1.1536278738436845 11414004.0
1354 6.632552146911621 5.809905616982152 5.112498937818476 3.3183820184091704 0.7279459474753713 1.1274900414256304 11437378.0
1357 5.976386070251465 5.869994688704483 5.3322665995849015 3.2963624586613225 1.059355112022467 1.2120323141034908 11457423.0
1360 4.72196102142334 5.745303937407948 1.906040799570817 3.282423866663412 0.3213387211437653 1.1513893037259535 11478476.0
1363 5.62777853012085 5.7467138585415904 2.045636126697101 3.214117572077751 1.5576665048047256 1.1779995156968122 11506962.0
1366 6.0577712059021 5.757406974759941 1.5782244172437 3.249108288788197 1.0133283639758808 1.155395426585885 11534367.0
1369 5.202349185943604 5.671327246201034 3.444296025104758 3.212639860045367 0.20669764049022493 1.1090250820635932 11558731.0
1372 7.628195762634277 5.541292215413714 4.95517041468112 3.320740497428372 1.9236788810056036 0.992070568922864 11581550.0
1375 4.537576913833618 5.552884222306219 4.538396903161834 3.2915112173114536 0.018246669238810798 0.9184941474276852 11604005.0
1378 5.927412986755371 5.544181709196094 3.2956703609153397 3.2016867876981303 0.6541679013313183 0.8824379846063504 11631908.0
1381 4.745764017105103 5.593108861744147 4.566543076824628 3.248334280974144 0.9322522383000714 0.918486007151616 11651525.0
1384 4.9549400806427 5.527586484011898 3.8317866004379777 3.2969911035938297 0.14093890129634687 0.841115914830828 11679502.0
1387 5.595763206481934 5.568240464673218 2.555484977400773 3.2914522866228126 0.6445509723809754 0.8228452341537431 11705508.0
1390 7.67337703704834 5.758681991063939 2.5198632834894767 3.2949620344557524 1.7074147089568088 0.885938475752166 11732997.0
1393 6.456620216369629 5.720374708075632 4.463196574442639 3.3007101091096054 1.6043173050382011 0.8472071421691841 11757386.0
1396 3.283441066741944 5.642532609933684 4.926895661769894 3.331213804593037 -0.5724384890083583 0.7858279448492899 11779965.0
1399 4.378262996673584 5.542339023986296 3.8696126878804336 3.3294538102640114 -0.572835076153459 0.6931820820018567 11813489.0
1402 5.831615924835205 5.521135616589259 1.2771933883076798 3.263152222078906 0.42689401317930176 0.7365030276524415 11841733.0
1405 8.13944387435913 5.63165610358268 3.197076601744664 3.2485451527549034 3.192020293956201 0.8501104657405927 11864006.0
1408 5.065577983856201 5.543453475486739 4.949762061279499 3.314383019277084 2.303341659430587 0.8850827609325329 11893943.0
1411 5.83696985244751 5.512170563644253 2.609009079809196 3.331161464772413 2.3457348836913536 0.9351764451387012 11918051.0
1414 6.306912899017334 5.442233453877422 1.4423451311722233 3.212496600913521 1.415994615922732 0.9325302723447212 11941041.0
1417 5.453670024871826 5.3878904802484575 2.997915756210366 3.181199186003466 0.4956205477857243 0.8790858536467043 11963875.0
1420 6.251491069793701 5.485888228579813 2.949532924923552 3.16437397002506 2.1219446456822335 0.972750102177601 11988336.0
1423 4.137728929519653 5.399904897634981 1.207222741316366 3.070061639847911 1.411009177242873 0.9625291108664658 12010415.0
1426 5.753841876983643 5.306556089223336 3.988523061813871 3.0985914431151174 1.1486177861029296 0.9639182905623788 12039393.0
1429 6.8876118659973145 5.26908964049726 3.1297474382466763 3.036545540693491 2.7355534744433343 0.9775455730008292 12063483.0
1432 7.1378021240234375 5.366186748413699 2.073048261921221 3.0237962077227043 3.1884936918551032 1.0997341092437916 12086302.0
1435 5.962130069732666 5.485389932593101 2.517369869708634 3.114541763243462 1.699979644911537 1.1505472670503374 12107664.0
1438 5.354246139526367 5.552011686679486 3.848672819666218 3.1337598708238747 0.3377707239558955 1.2150143537824645 12128190.0
1441 6.465130805969238 5.64886818718946 3.874519986615381 3.1897136883616115 2.1451639582885407 1.3438051582292008 12148518.0
1444 5.137560844421387 5.557525627909818 2.2956578170917656 3.1659713648276684 0.8789585233396316 1.2694935826947298 12170120.0
1447 6.43684196472168 5.60051981123588 1.5392313856901674 3.2136083759707983 2.6130164983076236 1.3542974791208473 12196552.0
1450 4.966339111328125 5.582238799729542 3.423351005723247 3.3087852248848737 1.7681070350304218 1.404721437215375 12219227.0
1453 3.807950019836426 5.535501420210794 1.876619366733982 3.327367873978374 -0.4735611347209049 1.3247192250640638 12242332.0
1456 7.736833095550537 5.6825751921829735 3.9331160136009378 3.2610828256530007 2.970509338888049 1.468795315635428 12265388.0
1459 6.6714348793029785 5.728508863568768 3.3017967818461056 3.240367818009168 1.6468088310367737 1.5007477558893898 12293112.0
1462 7.04316520690918 5.746835458135688 4.081510790905928 3.373986431465529 1.7514709621516928 1.472479564767457 12314395.0
1465 4.469264030456543 5.734013841507942 5.1074192893386 3.4308102095421376 0.3013013840399865 1.4483842242019451 12339010.0
1468 3.632337093353272 5.547205134732859 5.130661854148681 3.503075132576781 0.6682426665365845 1.4340954864849145 12362355.0
1471 5.109477043151856 5.423335590313918 3.9616656734829134 3.5200839566248767 0.14678022671493623 1.3055855207975064 12384585.0
1474 5.014388084411621 5.378020344795017 3.1360089228153063 3.5121220152900112 1.4942157875864726 1.268304343374249 12407187.0
1477 4.250261068344116 5.417874231617029 3.981341243106325 3.426828454661575 1.4599730417144845 1.283051961033044 12435080.0
1480 4.776963949203491 5.358224250198988 3.5030961860030674 3.44230213063333 0.5411709998757973 1.1827690788640968 12457333.0
1483 6.177289962768555 5.457575469802913 3.839236277383205 3.414098411741984 0.7268923277930612 1.197749875846846 12485020.0
1486 3.034761905670166 5.455288056230213 1.514995039879607 3.254155102021436 -1.0682877335104002 1.2313776081457732 12507998.0
1489 4.948263883590698 5.391368884298773 5.021697321236368 3.3151735565228577 -0.6996331153309328 1.1080048274466892 12535500.0
1492 4.7916529178619385 5.389801396768919 3.60110441336024 3.270061231425211 -0.1948621574739036 1.0788088371202649 12557255.0
1495 5.375576972961426 5.453109948875971 1.4534014715723336 3.2516519594560216 -0.005075536412448768 1.0300859569255634 12579505.0
1498 6.882421970367432 5.475731194682703 3.297832843438213 3.211893546126753 1.2727656047292266 1.0423077994083807 12602028.0
1501 3.8563969135284415 5.4244788801322805 4.97515960963117 3.2790200789616173 0.5674346484119033 1.0169234209455624 12622694.0
1504 4.516225099563599 5.454617880267977 4.383273112756458 3.336144105348196 1.2584757959593567 1.0792679369739755 12648941.0
1507 4.442738056182861 5.435875156135787 5.145421005510717 3.3646782557267305 1.4068773852799907 1.102936031690023 12676479.0
1510 6.744110107421875 5.490196883670464 2.0335632631022604 3.3638691466739217 1.6390187440506323 1.06495672710193 12698182.0
1513 6.134805202484131 5.520446062803884 2.5598972377694693 3.410109076966729 2.5590685735631435 1.1998963571273904 12721890.0
1516 4.066390037536621 5.517786432730994 5.186916515129623 3.4878624386706334 0.47873488110386025 1.2616394178562331 12743555.0
1519 5.618653774261475 5.63961525175293 4.30752690824162 3.5191832151580886 1.8139093231826484 1.321717591511023 12771268.0
1522 5.863228797912598 5.634633375798612 3.9586708838246873 3.565064614854679 2.0374904113958783 1.3354130784268008 12793652.0
1525 4.144486904144287 5.667997945972751 1.8102537232240377 3.5517533606754603 1.6157716977214522 1.4368098441418755 12816424.0
1528 6.929460048675537 5.790916219564984 2.535959280359781 3.5038996872042243 2.6455561616933494 1.5598964881907873 12837787.0
1531 5.041885852813721 5.949421563677984 3.0603796394000256 3.4836395999551324 2.361708796077187 1.6745625438864076 12859889.0
1534 7.227974891662598 5.947328334992307 3.600760944944124 3.521317537910418 3.3821659863382982 1.7651412902077672 12881366.0
1537 6.452752113342285 5.88796552240575 5.280248380997612 3.5751271745976645 3.342851056208776 1.8199736632703452 12910748.0
1540 4.943429946899414 5.9319788178839925 2.562037842868972 3.509897283251932 2.28222813860756 1.914259188350019 12937393.0
1543 7.176887035369873 6.018951404814473 1.801798790067843 3.469291903854081 2.8420139472779824 1.9381647289559976 12959566.0
1546 5.8363776206970215 6.099759537212762 4.298881978032506 3.5064403974430425 1.431467482238229 1.986476657318037 12992642.0
1549 6.957983016967773 5.986860883007221 2.067715612377587 3.5756109049663687 2.7816171471318034 1.9299552107194005 13016961.0
1552 6.621870994567871 6.0749399185142 2.2121949594523573 3.521931442243204 2.8454791409398696 2.013797229193671 13047065.0
1555 5.640618801116943 6.151941099497341 5.6326983225266165 3.589556605339705 1.2917330548479429 1.9807891541371607 13068514.0
1558 6.478034973144531 6.1319441873415474 4.563250114845012 3.553896245086678 1.4634040510392485 1.9532589398747204 13089236.0
1561 5.850021839141846 6.079573114651053 5.42280757335171 3.5710937838243884 1.070452247497909 1.885255346976061 13112251.0
1564 5.714474201202393 6.096414955230065 3.05379149975285 3.555993554076138 0.449402056125623 1.8524044336235663 13132628.0
1567 6.80633020401001 6.057881913319326 4.749125803789052 3.5952684715012246 1.3737216374889725 1.7550784825485457 13156010.0
1570 6.121640205383301 6.037954362062244 4.181658312918923 3.5561381490919937 0.9827683478131914 1.6642252330174256 13175842.0
1573 5.92885684967041 6.024443395841332 4.995792106633392 3.594632719981381 1.9864681092942622 1.6305962447066935 13197735.0
1576 5.03275203704834 5.959363070279661 2.290963414953883 3.643969172699518 0.2500996476790614 1.5771257574440811 13219271.0
1579 6.766211032867432 6.039268038233609 2.24225619810795 3.579101955079356 1.2072354208948053 1.6199474858485103 13238744.0
1582 5.24955415725708 6.048988210385468 1.92899860479128 3.5342592145438108 1.6143984630385408 1.6141080659831455 13258868.0
1585 4.404200077056885 5.905611486983696 5.265998316157448 3.64348999510554 0.20985549148338817 1.5026114945410836 13288212.0
1588 3.582253932952881 5.721135914316986 3.5131839503233597 3.5488702346026018 -0.49354200508824153 1.4027397526418826 13314267.0
1591 6.398812294006348 5.696954400047628 4.577308268407099 3.4871120952775465 0.9394747919264489 1.3098274048360363 13339356.0
1594 4.43206000328064 5.637715718955469 4.765686013465272 3.571012896959869 -0.4141478592015031 1.2050551462073364 13367503.0
1597 5.654514789581299 5.487888668606605 4.202854028892315 3.5378869026035304 0.21335016688502179 1.043037320230511 13389450.0
1600 5.555400848388672 5.591291751725805 4.471910984551071 3.5340401859901776 0.4715544346329995 1.112217511103483 13411422.0
1603 7.826676845550537 5.811114327023452 4.247255092880908 3.5994570866331026 1.5990400602112333 1.1507290462823383 13433435.0
1606 6.63007402420044 5.842076207956531 2.56338439963344 3.63860207472554 1.844385989543715 1.1438874131580452 13455739.0
1609 5.410432815551758 5.845737725398656 3.207108952046697 3.572379246410721 2.254979086414089 1.1907610738400816 13477202.0
1612 9.08754539489746 6.022860189484541 5.132291517325483 3.6724897306211015 3.1704044552451234 1.296815436524867 13498034.0
1615 7.135305881500244 6.078105153471195 4.532808908764105 3.6483058196788334 2.5839795555730234 1.3935012954087436 13520271.0
1618 3.481412887573242 5.925252093867922 4.155747551235383 3.678732074617293 -0.3935546511654383 1.373715168412459 13539275.0
1621 6.469944953918457 5.95179939703665 3.6265070436801055 3.616173920588654 0.6714815450573454 1.3249924649100635 13561713.0
1624 3.775038957595825 5.839029702745506 2.6635445899773806 3.549962530815956 -0.7154355310486998 1.2069937860465727 13583190.0
1627 5.602776050567627 5.774907148939474 3.6023437100920668 3.559808219036748 -0.03047422486642226 1.1725327094572664 13612775.0
1630 5.612486839294434 5.874131288206698 3.096776502831019 3.518830858833372 0.2749582845073534 1.2209532946877697 13632238.0
1633 6.003077030181885 5.837976221203322 4.570789345494063 3.546798679109686 2.0227652905832314 1.286745000827238 13655666.0
1636 6.926055908203125 5.818264658277023 1.8590174733387397 3.517927064231842 2.9482960865240164 1.321357666298543 13678027.0
1639 3.334507942199707 5.594577004732567 4.014268778404366 3.562590097269396 -0.4041128135576799 1.2237152035185783 13702371.0
1642 8.833383083343506 5.807514614903909 2.325081454395938 3.621752669801928 3.467099247921125 1.3507306547134708 13725125.0
1645 5.417478561401367 5.746054949598348 3.932045902586452 3.601691614725415 2.732843312429709 1.3759497435452694 13752690.0
1648 4.636336088180542 5.681476864745523 2.315062794582772 3.618750106584336 0.7429787049702162 1.2800721555419088 13776384.0
1651 5.78770112991333 5.735766329385883 3.408075664460566 3.5999666586244685 0.8691238503549222 1.2869756144549855 13796715.0
1654 6.657914161682129 5.860254460067275 4.353090591599333 3.6618329310800384 2.44290967247123 1.405238297111965 13822680.0
1657 5.262287139892578 5.763257227367767 3.780127065305664 3.727490353289391 1.8378789233976653 1.3752075230166207 13845713.0
1660 6.704507827758789 5.866573927335504 4.6789558153733335 3.78909117741761 1.4473495832094363 1.3753214536753735 13866824.0
1663 5.589776992797852 5.765838579266749 4.996093096554611 3.855509193499391 0.6097856506568969 1.385577640193019 13888215.0
1666 2.761651039123535 5.655060642018953 5.238474782035086 3.9672429137927465 -1.42681191616026 1.2786161428241212 13909519.0
1669 3.85873293876648 5.507019063473309 2.661321270414297 3.8496771044857305 -1.4540233770943036 1.1311862122692409 13932256.0
1672 5.659838199615479 5.592271334555451 2.807591206611954 3.873320947194872 -0.20783956476541107 1.1641869123374822 13953345.0
1675 6.719481945037842 5.598507216494848 2.1412111887038976 3.819962745620166 0.9048582456697678 1.1719607318035918 13975584.0
1678 6.681746006011963 5.803125779875995 4.716795268025233 3.7500015493160506 1.257120965444475 1.2457283947828608 14001211.0
1681 6.59522008895874 5.948466060866201 4.582167522160691 3.8462914197491207 1.7514048329282108 1.3096811066164928 14023264.0
1684 5.081855773925781 5.93403639258983 5.718230817054852 3.899675685544548 0.5256409339962393 1.380027352550861 14042996.0
1687 4.553091049194336 5.83157653718162 2.0481885501534047 3.767134510791904 0.23785977018592214 1.3652312538462912 14064146.0
1690 3.577728033065796 5.605158558582781 2.067361606007734 3.808157919583683 -0.48220410096006633 1.1971081794854062 14089026.0
1693 5.244656085968018 5.623085232809703 4.1463473398838495 3.752984784014224 -0.29101299784853196 1.1277240605574252 14111303.0
1696 4.57533597946167 5.4858463600431175 3.8322997648793606 3.701603796874634 -0.1619560529686748 1.022468619347965 14132363.0
1699 5.4210309982299805 5.43970460583224 4.499823074804159 3.6785251103467695 0.2552715200077191 0.9566322083667966 14153869.0
1702 4.535660028457642 5.434801498724478 2.203740489606016 3.5539221785353563 -0.04033477813067177 0.9119333990840558 14177813.0
1705 5.214417934417725 5.5201873709659095 2.2394646939342047 3.472646890260012 -0.14104805884832688 0.9608537164839536 14204633.0
1708 2.469184994697571 5.42753099583569 3.8478704876484535 3.4615225982701365 -1.9037335311682584 0.9221992584271133 14225843.0
1711 4.767183065414429 5.391942163750628 5.228757894985979 3.444467823461075 0.2954440654442332 0.9800098008254982 14253059.0
1714 3.59643292427063 5.478794190579769 4.708598840215653 3.3983224245390136 0.7827376964137136 1.0792389452868414 14275755.0
1717 5.236559867858887 5.4045645374139575 3.9914512916759377 3.471688450461208 0.5742161509981295 0.996873991053993 14298307.0
1720 6.510028839111328 5.497517576754759 1.6999200510029486 3.376100246987877 0.8358396739925787 1.0399402479676318 14326004.0
1723 4.568398952484131 5.348430924120303 4.151800618372656 3.409301561191188 0.055149774279144664 1.0157186701626255 14348945.0
1726 5.474942207336426 5.356222116902025 2.385545366496256 3.429396707052821 0.1753066062707154 1.0113252013280285 14371162.0
1729 7.526898860931396 5.542979654158685 3.5491814480687167 3.410072989119603 1.5640821277960166 1.0853003395359564 14391962.0
1732 3.8953590393066406 5.504474929595276 4.050111130954644 3.3977472678642453 -0.41082278427504054 1.0611116759958066 14412660.0
1735 7.89583683013916 5.504642950665326 2.5237801705791685 3.371255585660511 2.7047568916586515 1.0693820163106735 14435905.0
1738 4.910568952560425 5.530990099947704 4.700735239730337 3.490884934605208 0.8249112866263115 1.045148285369832 14456230.0
1741 7.196821212768555 5.531224195712008 2.0287458147292963 3.356726168927655 1.6098097329941596 0.9958631586139756 14479679.0
1744 6.3036298751831055 5.570793166797657 2.4312751233523278 3.337956345476533 1.2234312139258376 1.0713079339464802 14500209.0
1747 4.9638519287109375 5.667347118612164 3.206590162133799 3.377412849953988 0.504442583827201 1.136146768193488 14521638.0
1750 5.754089832305908 5.624942037932207 2.51494638583338 3.417848035088668 0.5586119517733302 1.1066732103610406 14543230.0
1753 4.4444310665130615 5.533714730288254 4.445525632074269 3.475107311142808 0.1289523537065551 1.076179751516838 14565533.0
1756 4.145044088363648 5.545382007211016 4.577497193504642 3.489023042458672 -0.48274051716687516 1.0844213544294738 14587325.0
1759 6.189255237579346 5.483360924508146 3.103992516150602 3.5240605248901637 1.5558203675124318 1.0462920672391167 14610156.0
1762 5.638997077941895 5.548018675053812 2.502552062838508 3.50442134661228 2.2907058760158145 1.138698038304772 14631000.0
1765 4.176486968994141 5.367794361893239 1.7600982822765263 3.460992416724541 0.5224247581552413 1.0591962986132126 14653590.0
1768 7.211697101593018 5.595595475990869 3.771595932992274 3.463005285366686 1.9228297774866157 1.1232949051771497 14674168.0
1771 3.992666959762573 5.688044656473377 2.20581708806344 3.5136161809914053 0.20283659489603573 1.2143331771368495 14696807.0
1774 3.876332998275757 5.62947739761007 4.993593292136733 3.577740156064712 -0.6772740298831624 1.1257025244353898 14723794.0
1777 7.182125091552734 5.70668968403438 3.600459133580539 3.5761006885080606 1.489980652536065 1.1543712978456488 14744226.0
1780 6.175192832946777 5.71247987635642 2.360430973084048 3.576259991961897 2.751750520655945 1.17790773657615 14771670.0
1783 5.671887874603272 5.702287250778328 4.325292768819693 3.5557896556543294 2.6649923349669695 1.1958271409357015 14792475.0
1786 6.7045578956604 5.772381552513907 5.31498579853127 3.689466576036406 2.237859170463961 1.2187255067859832 14820874.0
1789 4.51610803604126 5.702604671677317 2.0917306082505256 3.6280252588339215 0.48362319342217747 1.1568623329722962 14840657.0
1792 6.879178524017334 5.787624850522945 4.246783598684916 3.606663634740446 1.2074931175121109 1.1295842919508787 14869318.0
1795 5.977652072906494 5.868402583680355 4.710590170442348 3.70905723743001 0.9466995463229205 1.1289493385926443 14890394.0
1798 6.493443012237549 5.847190153292056 2.3360345937984004 3.753961998291981 0.9277898970762493 1.0904062668326164 14910817.0
1801 5.0749831199646 5.733629014674597 5.692976339269643 3.8899263881669617 1.6535550900269123 1.077031635826566 14932579.0
1804 3.585951089859009 5.656108328900995 4.413963412968244 3.980106688643869 0.8043867721286329 1.0762843727014049 14958815.0
1807 4.831403017044067 5.650164478845685 2.4437071561373904 3.979085470137741 1.7002634823841767 1.1969499406902284 14982130.0
1810 5.579082012176514 5.698155355813774 1.8331964372665004 3.866069514684448 1.8480389377466953 1.3216276253941723 15003065.0
1813 7.103983879089356 5.76774331863418 3.2189293236922283 3.836923940134082 2.22439087198975 1.377089406736355 15032687.0
1816 5.402729034423828 5.671843594498846 5.196800030262137 3.8147659284850346 2.5549759504496095 1.3892663364368802 15053240.0
1819 4.853338956832886 5.595527009802494 5.255733642436138 3.838176939350832 0.6530319315358148 1.4012908839479363 15075112.0
1822 5.84333086013794 5.571687213815271 5.100401106055779 3.8900293588261463 2.0279221212602634 1.4742273585193024 15096724.0
1825 4.307593107223511 5.736489158038511 5.3368123074996765 3.897430906154668 -0.003495888064458219 1.52842482686488 15117651.0
1828 5.435744762420654 5.662559143578677 2.6322605735091256 3.925897141973366 1.8250262383708753 1.5375366625886937 15140699.0
1831 5.218072891235352 5.562264607230227 5.035079271805108 3.918718004142155 2.1654457419340334 1.5809723037840182 15162548.0
1834 4.282341003417969 5.542018099924774 2.117144527156761 3.8022354500896474 0.13967686700323972 1.6037163162651549 15190351.0
1837 6.460477828979492 5.574543574439925 3.612806149323728 3.847353196030256 2.5062452376862323 1.671225535986565 15212619.0
1840 4.907025098800659 5.54060148689087 3.798537953666587 3.940043835258072 1.6659132715472569 1.7084114427505803 15233603.0
1843 4.56696891784668 5.3435394374455605 5.523297021206005 3.969180189098217 1.3857751920186927 1.5947552472446205 15254310.0
1846 6.531376838684082 5.514316106393457 3.9544816813832298 3.9120084422480472 2.780868112364472 1.6273440655885216 15280416.0
1849 4.781313896179199 5.607887672655216 5.00515188444401 3.918893978446732 0.7273785698609107 1.6476615559442211 15301312.0
1852 8.733455181121826 5.827149664029679 4.521419301338648 3.89805660360343 3.8871452552155126 1.7859684773239548 15323635.0
1855 6.936159133911133 5.844625943175035 5.560047346526858 3.89665921981374 2.665118327858801 1.7678923327036118 15350417.0
1858 6.894694805145264 5.9411730010418 5.833506689943372 3.88724425316505 2.1986364326628576 1.80065986048426 15371107.0
1861 4.968528032302856 5.9634990657399225 2.689013235175989 3.912833575483002 0.6897384867308276 1.8487467834455449 15392760.0
1864 5.988738059997559 5.89477487605986 3.161755561489064 3.9633003021473 0.6450229904188006 1.8427213206945547 15415212.0
1867 5.895658493041992 5.912162312764342 2.028506459512489 3.8457134313631873 1.8644146482658817 1.8687276600868008 15445203.0
1870 7.111692905426025 5.985755439767519 4.256833118585293 3.893388174411668 3.121810820499774 1.873521128853408 15472975.0
1873 4.545780897140503 5.993224208549297 5.515789749819698 3.915864550575655 0.5213758848170671 1.795407824763806 15494322.0
1876 5.482563018798828 5.936814400181802 2.084705455904193 3.818514578525482 0.45849653427570636 1.805155768965252 15516117.0
1879 6.487748146057129 6.027193977807862 5.9425339826366965 3.901096307472352 2.7043720184388804 1.838329496032535 15544910.0
1882 4.409022092819214 6.051832238378307 2.9710959624994038 3.88188201054536 2.081260569077334 1.8756041189054944 15566686.0
1885 7.430511951446533 6.095024300398904 6.112223514043961 3.941723727132048 3.1022364630547754 1.9029363813373272 15588746.0
1888 5.263848781585693 6.084616086410362 3.8947000491457695 3.9727907987005 1.0797460639645438 1.8771694263247656 15611240.0
1891 6.0587239265441895 6.107607661775358 3.5057739514748407 3.909751134649115 0.7867093891989467 1.804868384280257 15639919.0
1894 5.341103076934815 5.945157360964682 5.927358055285252 4.031123346089777 0.6089755482417099 1.6609112001883126 15664613.0
1897 6.575684070587158 5.891482745432979 5.251332346140023 3.9626433401076575 1.3559963525196064 1.5867542487965527 15686481.0
1900 5.946650505065918 5.919664665572181 5.655190391287513 4.053625702707393 0.7633734857251496 1.5393351987808657 15716425.0
1903 7.604447841644287 5.977437306556864 5.282932451619451 4.08438800360442 3.205837386223579 1.632969803237937 15739468.0
1906 3.487004041671753 5.842677224178028 2.6262325006816014 3.982059534851876 -0.18045248325054863 1.4838390573245714 15761060.0
1909 5.10313892364502 5.888038190388932 4.630820672458197 3.97315123962908 -0.1899325057957949 1.4377641469454558 15786707.0
1912 5.181794166564941 5.892627076143001 5.3600796965778725 4.065251063831921 -0.03263159135039908 1.3986483142739248 15808790.0
1915 6.5600361824035645 5.952373922713751 3.463710840011907 4.039683053231828 0.9028360858241001 1.448056512339826 15835806.0
1918 5.944193840026856 5.958176360472726 5.342275303658528 4.01989578988899 2.1138806635055634 1.522437406335949 15856089.0
1921 5.985833168029785 6.08247501997086 6.067652375798195 4.13294715797822 1.5737362521068996 1.5590864555495791 15876663.0
1924 7.690493583679199 6.231572457283077 3.139405333423173 4.06731325894928 2.3865966473996805 1.69249675744323 15901945.0
1927 4.281002044677734 6.055517860414971 5.7255779614403535 4.1650662181117255 1.638220681714937 1.69166076314816 15923483.0
1930 6.639157772064209 6.042995673463473 2.5429038839080977 4.105440276124476 3.1499911729250143 1.693411356575976 15946120.0
1933 5.809810161590576 6.186547778900919 6.073405976102832 4.190979472010432 1.3131490379545667 1.7279650778244091 15967932.0
1936 6.87526798248291 6.077569118118837 2.5016557528020726 4.093787101243583 1.5514340229150883 1.703240782644162 15989085.0
1939 6.686858654022217 6.015606763351485 4.875933939970592 4.119257069766789 2.5713362750622446 1.657135098364784 16020757.0
1942 6.645654201507568 5.878407605730356 4.238136408943523 4.123254764162343 2.8020443981889853 1.6395833538142028 16045077.0
1945 3.1280949115753174 5.711163082065407 2.488152249039695 4.043435098221456 1.3360282887979777 1.617119299502111 16070629.0
1948 2.7116479873657227 5.557718356573248 2.2981133382864947 4.054906901951906 0.12873094602952367 1.547767065826873 16099800.0
1951 7.578468799591064 5.673646804209577 5.615530294425394 4.13935547086318 1.7185870954366038 1.5560720082887611 16119402.0
1954 6.166572093963623 5.655573918847171 3.766987357266751 4.116986538150677 2.331695064519542 1.5706595288125758 16149504.0
1957 6.545639991760254 5.701837054821495 5.768726443694916 4.137706030279137 1.6713449771730675 1.518279553804439 16170639.0
1960 3.7238380908966064 5.577620844973375 3.307069062131842 4.088096018916836 -0.41113450039127547 1.4237639678298284 16192264.0
1963 5.886597156524658 5.632419273185378 2.189074261115428 4.056251769710961 0.4862744094282616 1.4503434755327973 16215210.0
1966 6.230650901794434 5.659493349924524 4.080642834809356 3.9760736603375806 2.3307095097373214 1.460292203185677 16236779.0
1969 6.315571308135986 5.756510821877676 2.333143354295719 3.923459592606484 1.3391499264167326 1.471666166038098 16265024.0
1972 4.687191963195801 5.691099082412517 3.896943014015389 3.9496837962345257 1.7557521025291858 1.436854943875855 16286797.0
1975 7.056506156921387 5.781899483450115 5.813489467636382 4.002384595205989 2.1601483582262104 1.446153182811768 16307859.0
1978 2.530395030975342 5.694798103891421 2.310856205861448 3.953922073483504 -0.728405410272616 1.4239935713197711 16330320.0
1981 4.092247009277344 5.604341013868299 3.1351980457347874 3.912421698186635 -0.6694975341825433 1.2956804173082304 16358006.0
1984 8.704329013824463 5.8782199448476655 5.513007645986932 3.982127704082632 1.9673803733529958 1.3507126053101646 16379060.0
1987 6.268732070922852 5.944987782287456 3.3736063497446245 3.953424200293371 1.4930670571587 1.3532715182563757 16398674.0
1990 6.421638488769531 6.060773890597602 4.067510744478048 3.931785275284523 1.6120861863511082 1.4043647048261023 16430485.0
1993 4.322180986404419 6.029841866036984 5.853850318148191 4.083487761045747 -0.0749296915745572 1.407600604863855 16458443.0
1996 8.368298053741455 6.051878194648459 3.650907411928917 4.04469878833503 2.5221417047323027 1.40002250657242 16485126.0
1999 6.019052028656006 5.99866514383741 3.293826171643784 3.984089037566677 1.426035392401125 1.3433155108058346 16513672.0
2002 6.649878978729248 5.955740183948076 6.228944213796511 4.10328096240653 2.828327830136626 1.3343316779668266 16545870.0
2005 5.699460029602051 5.785271973159115 3.8657485005294663 4.188252216321759 2.2993630201470814 1.2412894623188786 16570717.0
2008 6.564310073852539 5.8911420133844254 5.217643475592121 4.133554393784276 1.8453864037782728 1.3666712048747347 16591058.0
2011 4.526907920837402 5.651968006493157 5.4846184606062405 4.07494927879474 0.595212746230424 1.1853251395861508 16613552.0
2014 7.701491832733154 5.70585341191517 2.430869958784114 4.091913917924776 2.206863679463779 1.1813893747399733 16634930.0
2017 6.81060791015625 5.781756898069851 5.018238373638582 4.100452185552472 3.428295430510377 1.283179578635805 16660598.0
2020 4.688747882843018 5.783809191056635 4.950561721160483 4.128315523345743 1.0988619712169923 1.321715226327876 16686181.0
2023 6.0764360427856445 5.805569603247463 5.810306102616952 4.180576510971402 2.290287397250189 1.3522222914055009 16707805.0
2026 5.56634521484375 5.745156124537004 2.0929439604475144 3.9646269206590503 1.1947044192234848 1.272061410468675 16731295.0
2029 5.166431903839111 5.677270395015144 2.3227094245520625 3.856918871746541 0.7430124867811585 1.2631067083296414 16764546.0
2032 4.094119071960449 5.641784157233333 3.3185816485857376 3.891363618167279 -0.010258923662170794 1.304680170026682 16786506.0
2035 5.929851055145264 5.744196007513705 1.0463723330268344 3.840074917356522 2.0127576838178713 1.370234459778813 16808804.0
2038 5.241990089416504 5.821110150416088 2.246718349815197 3.841749427224894 2.183954086238714 1.4674792074686691 16835758.0
2041 3.94381594657898 5.624018918197183 2.028001375552828 3.809241516241386 1.6088480596450978 1.3778147073825944 16856044.0
2044 6.323996067047119 5.673508097153674 6.383617168803893 3.8331950055718753 1.7173682813763345 1.3415972404098022 16876998.0
2047 4.82898211479187 5.641885196892411 4.535025390193724 3.842971081701007 0.2708590089394449 1.2957014594906249 16899134.0
2050 6.099873065948486 5.682025368201024 1.41274986354899 3.84013246677667 2.0611208404593615 1.2931101502521658 16926674.0
2053 6.051575183868408 5.713953256896336 1.283814812765319 3.671374256170726 1.2776936965148356 1.2648236936310526 16949472.0
2056 7.953661918640137 5.833438505629368 5.739764190730726 3.675462259336104 2.6075292187840464 1.3462941741805183 16969392.0
2059 6.825370788574219 5.922659324313429 3.7771466067419865 3.729683479466252 2.059042223456526 1.3844075968713063 16990094.0
2062 5.075686931610107 5.906097850540176 3.030434591656993 3.645203937362498 0.6852640600040784 1.3372381056921905 17009510.0
2065 5.140089988708496 5.856093483719166 3.3182915959677657 3.532642153658053 0.6477452035782068 1.3430103999613536 17039702.0
2068 7.163341045379639 5.949503157210299 6.08576465378023 3.6335306568887846 3.205368853997677 1.4149385119043305 17063674.0
2071 6.105663776397705 5.822752211796231 6.446983355713453 3.676703068556376 1.8645920132693927 1.3251211019088809 17085854.0
2074 6.271841049194336 5.711992009303422 2.836993511787221 3.519749807136076 1.6445746769211018 1.2808628853383588 17106982.0
2077 5.327431201934815 5.630820513684468 3.131370971858389 3.474181819490848 0.7966089128617564 1.2370790519668042 17128056.0
2080 5.11525297164917 5.646821806408819 4.603132706893272 3.607291766102675 0.7188078138768503 1.2260883538052345 17150232.0
2083 7.197691917419434 5.832071535512124 4.060503949294809 3.751209451136184 1.658812856266359 1.2857783188631935 17171392.0
2086 7.399518966674805 5.800623436035722 4.905495724781401 3.703666601519751 2.434808176806381 1.2505365712868928 17191468.0
2089 7.592782974243164 5.76533064947999 4.07194486249277 3.870188960538442 2.2370016436274276 1.1907377781026172 17212072.0
2092 6.877427101135254 5.900724091024104 1.3294791195651188 3.688834962950202 1.97962673614344 1.2076871140412748 17232928.0
2095 4.754580020904541 5.90283004237385 3.740700433858216 3.7634800529030334 0.25608612611126724 1.1622325891023446 17254952.0
2098 6.13939905166626 5.800935553448104 5.338552703550933 3.8218705651907823 0.6754158666973786 1.0983861997192947 17282626.0
2101 4.8908350467681885 5.692850939345714 4.578097268218501 3.8267346945435703 1.5941791517280737 1.0491925198423382 17304334.0
2104 7.583542823791504 5.656895076464471 6.7032777659566944 3.843929486074705 3.607303818108894 1.1772627678160332 17333642.0
2107 5.670561790466309 5.715796636443392 2.2403173353295296 3.8953912065915897 3.006694492081225 1.341271836091972 17359538.0
2110 5.697605133056641 5.723241007444057 5.265212358455303 3.963429758939231 3.024656063277771 1.4546448840380626 17382062.0
2113 3.770390033721924 5.624142204931017 6.786062449000093 4.01531910524251 1.3596607014476567 1.4943441797763377 17409322.0
2116 6.83341646194458 5.709321646162588 1.156230274083935 3.9898004595697456 2.934372559315085 1.6140799452076129 17436598.0
2119 5.378407955169678 5.848057559174192 1.896131701648964 3.877037870950259 2.2362428766486886 1.7634583264055572 17461760.0
2122 4.4186201095581055 5.71430681507989 5.812189260894206 3.961255315166656 2.032859367321729 1.7844379153295151 17483690.0
2125 6.035563945770264 5.74091007082599 4.684154000606256 3.858790397603607 2.7709905380377577 1.891237312352141 17511948.0
2128 6.362150192260742 5.878447712348331 4.0469188396691855 4.019807421283854 3.3752609527172135 2.030467165666669 17533974.0
2131 6.5819478034973145 5.971183240609866 4.224156007078375 4.129119376485672 3.460595956644264 2.1505148708238044 17555234.0
2134 4.777307987213135 5.903236430015994 4.938958902925185 4.182666923968593 2.258380076469158 2.17632661696841 17576978.0
2137 7.299176216125488 5.94894858745845 3.0946417495240937 4.156563098943819 3.3512842653724446 2.2644510085977734 17598660.0
2140 4.193396091461182 5.738354138239596 4.073287886656219 4.045590079831966 1.6333275071586923 2.2014032129714045 17622918.0
2143 5.113584518432617 5.808940179293392 3.8065680541768505 3.967445293354426 2.264696112500239 2.2886305494894343 17651172.0
2146 7.507782936096191 5.844794491505599 6.2093448600879135 4.02339410174306 3.7083189262194565 2.3550320492901453 17679272.0
2149 5.11298418045044 5.849218879559589 2.4687150590908544 4.055132583012092 2.394318227919385 2.378308352825253 17700042.0
2152 5.500107765197754 5.914400196721107 3.049315330824692 3.9212920544975622 2.7869033485860966 2.4178174287421674 17727220.0
2155 5.724061012268066 5.804449806486816 5.838825600705744 4.035611111001671 2.52010824927664 2.3220041216644844 17750612.0
2158 6.072566032409668 5.8795532126792205 4.278502914374707 4.099045487986134 3.076099440876015 2.3459371150104 17776816.0
2161 3.2493300437927246 5.88045550416033 2.000920925972534 3.9341279437736185 1.355420814753871 2.3747042913237686 17802566.0
2164 5.295896053314209 5.895187184405323 3.96974001166426 4.062125118024202 0.39514534383694583 2.3424292939324927 17836002.0
2167 5.547015190124512 6.00407031639068 2.969928207752804 3.974337671772948 1.9816381605734077 2.401519192104693 17856642.0
2170 6.660414218902588 5.951751545544921 5.540599694113874 4.079293466208016 3.2928200383301993 2.374759929758659 17878562.0
2173 7.243092060089111 6.038930501403042 1.7163347909826228 3.9938944911683834 2.5256461035351627 2.370099187553329 17901160.0
2176 4.2173171043396 5.979807137008125 3.881690783701983 3.938428885188412 0.5224224732735836 2.24299763424313 17922494.0
2179 6.14374303817749 6.0618769816673 1.8782870343166171 3.919832904722656 1.1555318803328873 2.214164202328392 17944208.0
2182 4.314306974411011 5.822741112384014 6.106064696284426 3.905768070836543 1.2971065766373207 2.1101091937868524 17967732.0
2185 7.729903221130371 6.018858931204951 3.845175606856756 3.77203781056509 3.3740046965405615 2.213095811213144 17993612.0
2188 6.434680938720703 5.98747143409692 5.826676910448993 3.791486689186311 1.9169521485738783 2.0818557929378616 18028222.0
2191 4.704516887664795 6.052498018742043 4.764493328368276 3.981976432853956 0.6659083125689463 2.0918541029588376 18053246.0
2194 6.978869915008545 6.205182010065393 3.1208479605301838 3.928752160949185 1.2377038529207764 2.1224046022156577 18074974.0
2197 7.101899147033691 6.273280240521292 1.7230234782802554 3.8849130270720593 1.739284286162606 2.055424711818592 18099838.0
2200 5.7399678230285645 6.31679127682264 3.947683173377929 3.882791199660078 0.9161653076151337 2.010261720080906 18120722.0
2203 7.585897922515869 6.426942359064242 7.377459166539817 3.930188713753866 1.9369816373072228 2.02687584817741 18147486.0
2206 4.867471933364868 6.393500632658267 3.952308062058614 3.871965631872881 0.7541206393540354 2.0671558988520675 18167570.0
2209 7.401915073394775 6.546095212602365 6.936077230481798 4.06032125954725 1.9852778590693125 2.093795506741509 18189902.0
2212 5.707930088043213 6.569566142917102 1.8019243352380472 4.013116332373704 2.3058064361156223 2.092714826280365 18210476.0
2215 7.850613117218018 6.582245791487416 6.368144213957414 4.09848180340296 2.517424583764999 2.126597430992496 18230982.0
2218 6.165442943572998 6.524423479568033 4.548466329029769 4.169776567805673 1.604736733953413 2.067495751884103 18256190.0
2221 6.105196952819824 6.443053279551815 1.5490998818744504 4.097444709720314 1.6376132949396207 2.1107062985438354 18277216.0
2224 4.7836620807647705 6.264426943491374 2.877922487334999 4.080548263501366 0.4611810577685917 1.948165431835335 18304948.0
2227 7.216907024383545 6.284680293989706 6.62297334009812 4.032586515728186 2.790410469071443 1.9353180226759552 18332992.0
2230 5.505421161651611 6.4056183941217455 5.477236514141777 4.17341504913675 1.490689517550699 1.954748571852266 18359764.0
2233 6.459397792816162 6.342465239355104 5.84964321353992 4.112578166921645 1.502975591550262 1.876267403389136 18381204.0
2236 7.517943859100342 6.560280206752803 2.930733559499358 4.0479414428247065 2.2011244162778763 2.0137737433526786 18402678.0
2239 6.182661056518555 6.467817429330763 6.78509261320413 4.214076967024492 2.5734778681031747 1.9779989167829803 18429664.0
2242 6.150608062744141 6.450943857346518 2.333530464701942 4.046414331070684 2.617934768056031 1.949763499900296 18452466.0
2245 5.749874114990234 6.310251189334176 3.8623388176958025 4.031181663058603 1.733441585419027 1.881467739931519 18476270.0
2248 4.834121942520142 6.221843863802527 7.210505180849731 4.167746924971912 1.539613691691407 1.8531303816874924 18500296.0
2251 7.094457149505615 6.151261122223922 4.303504974313648 4.300440021628761 2.9299469980677495 1.826506127323076 18522180.0
2254 6.018950939178467 6.13478689171641 5.010436781553251 4.317049881268769 2.8043802346344338 1.918148221733232 18542800.0
2257 6.672791957855225 6.139137756539778 2.354892961918169 4.414056312359722 1.861296821565511 1.9205608863332704 18568918.0
2260 5.135386943817139 6.015250047616932 6.668927038390017 4.384941810673135 1.092306544319745 1.800046896531209 18590712.0
2263 6.795736789703369 6.07004254745551 4.532681201501833 4.385226812102888 1.7536682175290275 1.7888998622166548 18613720.0
2266 5.685142993927002 6.0219906956204206 1.6133987010727404 4.243400257011123 0.976786658530735 1.6926608091197182 18640158.0
2269 6.230627059936523 5.978965048724339 6.365008405756413 4.1517936646915015 1.0939117874064104 1.6015618920810542 18660282.0
2272 6.954968929290772 6.0958266146269935 2.549889762450035 4.075267261100763 1.9585481264880802 1.6307151836891105 18682022.0
2275 5.601502895355225 6.106673936720999 2.2134145215747805 3.9841504800840863 1.2238800308629625 1.5850911915749506 18704044.0
2278 6.752892017364502 6.234121136925968 4.041373638206373 4.117779266809899 1.6425190580971003 1.6709113091521453 18732216.0
2281 4.675074100494385 6.0126299912177865 3.862270711550288 4.173298319901559 0.20363223412337855 1.513245961170202 18754030.0
2284 6.582218170166016 5.972252003061608 1.4448032924453966 4.173439591761005 1.2097392533405673 1.4359406683941869 18776500.0
2287 7.239987850189209 6.141711200908329 4.817246315971488 4.191151631390609 1.7296687428748285 1.4842359318612024 18798804.0
2290 6.835752964019775 6.175903504904849 6.9940206103954505 4.387810037828864 2.0752481037370796 1.4848027247188158 18821144.0
2293 6.4835591316223145 6.190216227426758 4.512365046470608 4.359173197085376 1.9013291870449645 1.473698461300692 18841574.0
2296 4.875673055648804 6.175073482887287 6.082707453559424 4.425961276438841 0.8533745978345213 1.4609487655247178 18867728.0
2299 8.11813497543335 6.360357509500607 3.2668621178977277 4.429004853917901 2.1648236484850374 1.5263884353778452 18889604.0
2302 7.498730182647705 6.404810245444223 4.69726265262692 4.394880947784984 3.9006429686409234 1.5966482428594762 18914388.0
2305 6.949638843536377 6.443083193549008 2.70704225489434 4.285963596447276 2.6121983203054073 1.6628597689754354 18933830.0
2308 4.676098108291626 6.286167429747929 1.5940104987452743 4.201946836895033 1.0151134349357105 1.5789141814403174 18957940.0
2311 6.779254913330078 6.337522447356531 2.780195019520104 4.242637486431143 2.6486698097746406 1.693337680852154 18980386.0
2314 5.9936628341674805 6.168489941250226 4.095778020287243 4.207391836710789 1.8039199887644584 1.6309121044997488 19003252.0
2317 5.41849422454834 6.018412574051267 3.85757914824416 4.342183185203407 2.248362022876331 1.5565182809267364 19031230.0
2320 7.000969886779785 6.093661592972356 2.8360233481848143 4.310930392090915 2.242589880643989 1.574722055766514 19057060.0
2323 6.284130096435547 6.117701547801232 4.331582820014466 4.387345015756823 2.6674635033890484 1.6189312139772856 19078774.0
2326 8.127728939056396 6.192343984812043 3.9768961674471015 4.252257282347612 4.243950705719529 1.690331075857938 19098936.0
2329 7.000433921813965 6.176640837868586 5.687376504856812 4.23383441943203 2.7658158856635335 1.6882042296222082 19121772.0
2332 4.766387939453125 5.95499963159201 2.887898185426671 4.1855980483549775 0.731742883929275 1.583459283736428 19144174.0
2335 6.842889785766602 6.0492068930938725 1.4964552761793342 4.037564647311377 2.7613167552080546 1.7091355777925117 19171714.0
2338 7.177868843078613 6.234196786149011 3.614811107860583 4.117583762743289 3.5112431186216964 1.79343784483309 19192974.0
2341 7.3013200759887695 6.125856307555323 1.975148665978787 3.953299921900577 2.495272226373375 1.6823468925326843 19214318.0
2344 4.225545883178711 6.03480597823348 4.369598742017704 3.988342077682784 0.47821891957297513 1.5991600393892311 19247158.0
2347 5.658874988555908 5.99881000392808 6.436225606485301 4.117660938532271 1.8261881050610895 1.6521849892663345 19269150.0
2350 5.398108005523682 5.916902912168325 4.558630910626663 4.0868476402628575 2.55998655646221 1.706171201247364 19290678.0
2353 6.180424213409424 5.97500222527939 3.141350071778588 4.091579950716122 1.8354574710172482 1.6921000643249375 19316942.0
2356 8.069456100463867 6.064275917710796 2.6638247769999044 4.129942827794929 2.9000838912913496 1.7915222553226378 19337024.0
2359 6.859828948974609 6.080382347528383 5.607824466398448 4.244776885846475 2.108492290671652 1.7223051917063936 19359094.0
2362 5.849481105804443 5.956787981126445 3.1057216795686085 4.22224378925258 1.3786514193806954 1.612795461091217 19380466.0
2365 6.788346767425537 6.066315415596455 2.934628914666407 4.154957230431897 1.6216222769928827 1.6024017117256573 19402548.0
2368 6.292112827301025 6.134860355659321 2.6125265002515707 4.228795766269201 1.631520200211823 1.657900638187106 19431126.0
2371 4.458967924118042 6.053189480330597 3.4784666056197486 4.157053120227716 0.24094161978709314 1.5942604966180516 19451284.0
2374 5.508155822753906 5.938402983811334 1.6608269571788266 4.070871970742123 0.7224805778189507 1.578105189940251 19474354.0
2377 6.935033798217773 6.029579622938884 7.470751700038788 4.107639584683605 1.5800582611542513 1.6084601087314792 19495944.0
2380 7.355578899383545 5.951718579662829 5.960664833001429 4.137053491171844 2.383856087073021 1.532439072155172 19518238.0
2383 4.443501949310303 6.002207298918239 1.9995076124702669 4.071488695268589 0.45997666129255527 1.5238914659966638 19539718.0
2386 5.14728593826294 5.968765123996604 2.173853807379172 4.113440084308047 0.4162726584202236 1.4798191847663982 19562326.0
2389 6.131316184997559 5.871777720099449 6.616473551142134 4.138266947018697 1.2169460024277885 1.4300652527620297 19589086.0
2392 5.792809963226318 5.883853913959745 4.075085447745435 4.066502855277302 0.6965482223275168 1.38467208311971 19623918.0
2395 4.91131591796875 5.912903705901182 7.082019830738363 4.32489226360732 0.03859107599693484 1.3596243266642358 19644906.0
2398 3.7572309970855713 5.783869750086341 2.923599539157554 4.238040431342073 -0.3320156445192305 1.2628951188189266 19666312.0
2401 6.4274678230285645 5.921793934937639 6.8280273067547945 4.396790647354452 2.3731448054686406 1.372067032430454 19691932.0
2404 3.9855918884277344 5.707459769517673 2.0427405568612613 4.4463839897465895 1.8272351211632394 1.343551207917265 19715302.0
2407 5.632984161376953 5.690162242972566 6.130177715698078 4.534438078864006 2.6314994501167277 1.407128878315828 19735696.0
2410 7.193246841430664 5.73367760843922 4.581752088529607 4.412420429382697 2.451292638640277 1.5064414349754316 19755566.0
2413 8.020530223846436 5.743358883312089 4.994060872128777 4.476471945725102 4.291842168785844 1.57180470903232 19775710.0
2416 4.859582901000977 5.762496470259507 4.096776359814802 4.525123288331775 2.917806283051913 1.645363645570892 19796018.0
2419 5.206181049346924 5.800287420900011 1.6349788455289789 4.30956697991734 2.7110355786652947 1.7288049287309752 19816408.0
2422 5.036905288696289 5.687065412801364 1.3787821582199813 4.116246238173803 2.1991598896487496 1.7706210328425742 19844938.0
2425 7.488947868347168 5.720419387749651 3.7914019141976727 4.157597008750247 2.5023689069826305 1.7921614545665656 19865506.0
2428 5.28232479095459 5.616368636886223 5.27242995534294 4.218487313823607 2.425262316851531 1.8319132400284592 19887416.0
2431 6.319517135620117 5.641090397692994 6.18627935577505 4.256343076476769 1.6198193692259344 1.795747339643918 19909964.0
2434 4.790472030639648 5.589142557117375 6.502824722331233 4.427144988500629 2.137733101680938 1.7356327894444692 19931674.0
2437 4.746614933013916 5.564357756509938 6.892250153476963 4.458273904904798 0.53302068375634 1.624422290900562 19959988.0
2440 6.994862079620361 5.666058930800871 6.117652876518156 4.514281164837387 1.4242196466710353 1.7011067273552247 19981158.0
2443 7.03551197052002 5.869188817469533 7.225210006808572 4.597176039925336 2.984087669041023 1.7951274166708788 20012164.0
2446 5.233580112457275 5.855817025607788 1.7272180197576712 4.5303619567301805 2.3461317799501193 1.872928327218251 20044226.0
2449 6.97481632232666 5.890116077700903 3.202852413494977 4.579617177385374 3.3381477811911187 1.9758212661607728 20071120.0
2452 6.295158863067627 6.000292767262702 3.158522065670692 4.587407456813253 2.2154518186795684 1.9581758603216677 20101718.0
2455 6.450404167175293 6.059658915777985 4.209940227421554 4.619237942377983 3.1333223348186148 2.0753778100187814 20135880.0
2458 6.057147979736328 6.179171371396842 1.9882040989908123 4.604085106704009 1.6423112334633525 2.064548280803422 20158594.0
2461 6.240627288818359 6.197653384059194 3.3924938230466277 4.575921750003808 2.4566490393302685 2.166069835179609 20184652.0
2464 6.272548675537109 6.186535392764792 4.617843284617557 4.73845650701181 1.65863310494455 2.1362840610691936 20211584.0
2467 4.915548086166382 6.1624678454935085 7.666415954990587 4.80721839648354 1.8227158531675993 2.090718488784436 20233656.0
2470 4.806024074554443 6.095423530377387 3.610568135638544 4.810428613881125 0.8353365607343811 2.0388371859115737 20258404.0
2473 5.647082805633545 6.129512881859392 2.830166362302645 4.623422065450777 0.7012971638544425 2.0243421532659203 20278436.0
2476 6.354660987854004 6.123078203763407 5.716395690005634 4.6470278654384085 2.7048270750874925 2.026934225626306 20298764.0
2479 6.38921594619751 6.128608596049883 4.9928643143550815 4.582204257998505 2.1592509452461934 2.001368047023944 20319874.0
2482 4.923501014709473 6.162707231865451 6.840880946406656 4.713017430204385 0.7389209498352577 1.9630638358424743 20342090.0
2485 5.460636138916016 6.1492047999328365 2.368037768425857 4.723449532856628 1.9391552321333987 1.9613277372061864 20363764.0
2488 6.359839916229248 6.089130051835431 3.2754089010614744 4.722875825290435 1.5649354243421956 1.8598683264216895 20385944.0
2491 6.009483814239502 6.049722015541532 2.782566735031392 4.510866594238854 1.4487273674068044 1.807722120147373 20407804.0
2494 5.275767803192139 6.065231142301987 1.9099590961877329 4.489499425412732 0.5001958062756686 1.761070200645099 20436206.0
2497 7.573166847229004 6.098784633087515 4.033047452125533 4.466354140134862 2.014932390449246 1.729918658498791 20457192.0
2500 4.85103702545166 6.014818763544057 3.3069743678545542 4.360213233559319 0.4856584608401436 1.6445612936156773 20480790.0
2503 6.746070861816406 6.0542028340747045 6.116319818158162 4.434308671222604 2.5744393557420624 1.6819433738819447 20507994.0
2506 6.649779796600342 5.939976511666311 3.871575825491416 4.470934021996792 2.0738751879307045 1.6093612176118883 20527710.0
2509 5.989786148071289 6.021311108359194 2.8657581032247608 4.4280613225904775 1.3523152943260035 1.655198726860021 20555392.0
2512 7.472325801849365 6.201307106691474 5.044866456315363 4.391964517782533 3.7636062925100244 1.7696974561261274 20575884.0
2515 6.402551174163818 6.30458447409192 5.171682083138914 4.436259396109032 1.9317875786054852 1.7694865053224411 20602236.0
2518 4.6128249168396 6.243894613663864 4.198493535591458 4.4679699350414905 2.005034181134023 1.781668351123026 20628952.0
2521 6.749698162078857 6.26442037338061 2.729259865752536 4.437807083747426 3.3347158679446576 1.810033543850264 20660144.0
2524 4.159094095230103 6.165772151072845 2.559393493428488 4.410163930008395 1.8092162553376925 1.7544249565156658 20686130.0
2527 8.021853923797607 6.352155067147346 5.57804642534756 4.439176351359031 2.8039100741113985 1.831709032161944 20706148.0
2530 4.316421031951904 6.130174057332934 3.9205349436806376 4.522180592795406 0.3994846025748513 1.7245349502466885 20739976.0
2533 5.896210193634033 6.207104450592203 1.9039289659906191 4.491824142443289 1.254929931994363 1.7293985230509858 20761788.0
2536 5.864189624786377 6.161373231356027 6.8991053043751815 4.5581098582012425 2.5322622377201918 1.7512838099835064 20787890.0
2539 5.439828872680664 6.057913569403561 4.2106538776109055 4.610687698826754 1.2652256966005906 1.6755466001259918 20808554.0
2542 5.793698787689209 6.053484787741216 2.8231593646677533 4.640736860835354 2.2762116634584832 1.760348207972018 20831566.0
2545 6.411927700042725 5.896325506341251 4.247175899067479 4.631514857955024 2.0060547941305775 1.7098201910052402 20858452.0
2548 6.474308013916016 5.843727229901269 5.878653205825069 4.635880249914134 1.8823011049292868 1.6212665017449768 20878506.0
2551 7.853630065917969 5.929899736557951 7.670854353476117 4.664266614025324 2.6172313161806553 1.7173673684745252 20898502.0
2554 5.113195896148682 5.897731331481723 6.758736577401827 4.788914809820552 1.0326554842352214 1.7027808818910253 20923480.0
2557 4.664378881454468 5.840795631938009 7.087234010971831 4.8298134475480765 1.3484966031511803 1.6628395435494894 20944220.0
2560 6.200256824493408 5.783457119958037 3.2223746963573205 4.709903787897436 1.478612773984791 1.577745804147639 20966846.0
2563 7.261832237243652 5.8583762706714175 2.908802029924482 4.711684855409176 3.096045463607198 1.6907171402343162 20987380.0
2566 7.171697616577148 5.899990133478295 2.48823605526996 4.599652318457107 2.374659463771698 1.662527997103087 21019556.0
2569 5.603381156921387 5.956837349328095 3.364688322333669 4.496814111044922 1.1501035134579607 1.6844191975429186 21041442.0
2572 6.542191982269287 6.047520047834602 3.920422623792635 4.4797265586813015 1.210616098569772 1.7328553762117571 21062408.0
2575 8.092842102050781 6.07894732671152 4.043934386634913 4.485224562802545 2.727834654069614 1.7324256883579183 21084698.0
2578 6.533215999603272 6.143759592386177 2.786147311721917 4.375053705458255 2.1502883871755074 1.739301504337767 21105168.0
2581 4.726167917251587 5.993508524345721 4.147628117397515 4.458422377056011 0.6256342560732436 1.6308511581591267 21127370.0
2584 4.921515941619873 5.984947156614845 5.700982920879905 4.532959083467143 0.3466889086682392 1.6590421964914177 21152882.0
2587 7.749691009521484 5.986250604326134 5.521315387905162 4.505564516173676 1.746111046987767 1.6688346002858665 21175334.0
2590 6.365678787231445 6.111195130782607 3.248322466594865 4.50074702993668 1.6614578890108238 1.6988219155261628 21202238.0
2593 4.774877071380615 6.007859398398314 3.821281551478353 4.454517187426983 1.730509482711204 1.6639601969932238 21230524.0
2596 6.91221809387207 6.01533380238449 5.583133101680456 4.446915998980871 1.8616981424276489 1.6197081590496671 21250044.0
2599 5.100669860839844 5.922707344653962 2.7897388329577 4.349378418033835 0.6556740615683215 1.538805166168355 21278040.0
2602 5.754919052124023 6.077518164562057 3.110724198593771 4.228938887495509 1.9565896275882326 1.6256108047398052 21298648.0
2605 5.749992847442627 6.055660562051594 7.667736055033613 4.301965113903855 2.800922557901413 1.7368036562878597 21320704.0
2608 5.234549045562744 5.841833720580965 5.252760038618824 4.31345594576905 2.3889075719003943 1.6323318497550512 21342382.0
2611 6.1355695724487305 5.889433749038349 6.415745149803404 4.455211764637603 1.4132260005035908 1.662912859949115 21368340.0
2614 4.13007402420044 5.892701749127173 2.645556570362824 4.386788115880664 0.45992095570583724 1.6424257436499818 21392978.0
2617 4.353761911392212 5.8462591333769724 4.611050078004811 4.393854149886238 -0.24751020304349933 1.568283666439481 21416492.0
2620 8.909039974212646 5.890724752560451 7.21401771464347 4.567526600541068 2.5400581770122614 1.6065880766001477 21442298.0
2623 6.03093957901001 5.896306662159911 2.0593201136388326 4.42691075325183 1.8633278296726785 1.5884479302740615 21469926.0
2626 6.704611778259277 5.932758517059209 4.436246039305381 4.441818714270438 3.126858781364686 1.698113889722981 21491356.0
2629 7.003486156463623 6.074841906013801 5.167940796812169 4.423286760140865 3.98562057863871 1.7879926779271609 21512066.0
2632 7.53973913192749 6.038208282465245 4.296420530662991 4.469191830675817 3.0991490639213684 1.7980036231877097 21533920.0
2635 5.935287952423096 6.0362139270130095 3.6503394763498873 4.371717765010163 1.3937529520398813 1.7424558561161227 21555730.0
2638 7.50053071975708 6.040852179843664 4.320070207686984 4.349826600537526 2.2000308328934732 1.7464021155349678 21584610.0
2641 5.791609764099121 6.083399704165514 5.641908162872426 4.419416307524905 2.480364807823712 1.8356293796795449 21606440.0
2644 7.691987037658691 6.2860700696098695 2.7417208281609784 4.488572134672578 2.9204130777845503 1.97983910207642 21625926.0
2647 5.609682083129883 6.09093750896046 5.336201374906333 4.448403600076137 1.7905594928630513 1.9043244526146743 21649568.0
2650 6.252114772796631 6.173997699423465 4.698494056332565 4.405367009390902 1.2378050650157424 1.8992656714186456 21675850.0
2653 4.445878028869629 6.012328595071917 5.445009063265048 4.43815594038435 0.5134015290390445 1.787701753621035 21705074.0
2656 2.977610945701599 5.849192043331521 1.891032795795669 4.3515285685631255 0.5458554372023535 1.7190188765815233 21726406.0
2659 6.018413066864014 5.865472735745757 6.653205742457097 4.286134018946798 1.2044016686164354 1.6942685729954012 21750870.0
2662 6.52978515625 5.905308273500444 7.090676589356272 4.459053191515007 1.3765011870598118 1.7069880435672034 21777708.0
2665 6.698616027832031 5.932146051512081 3.3609030522980072 4.362484101540433 3.3550642908891617 1.7347489574613146 21799146.0
2668 4.571299076080322 5.878891653580518 7.05205199770605 4.3762092468107845 0.9104114428746533 1.6708352330139518 21820748.0
2671 7.431626319885254 5.952801207051647 6.929179185801891 4.613312794854305 2.266924089040426 1.660514643732371 21846432.0
2674 7.2258100509643555 6.105365491680059 4.885423440422816 4.68640878862674 2.030867239827068 1.698673538678707 21872392.0
2677 5.082508087158203 6.204308802817943 7.415316276156778 4.864722030126545 0.9352484693063137 1.8045608482233229 21894716.0
2680 7.111596584320068 6.275675596683843 3.036127052856788 4.955697822813455 1.8487347535765541 1.817625943596924 21921406.0
2683 5.333800792694092 6.226078839413938 5.4720966268355 5.034751655855001 1.1930196448630652 1.7890381180742478 21941992.0
2686 5.955916881561279 6.207342936892465 7.851680079217687 5.092305768284359 1.3271941323536223 1.7288425881399552 21962994.0
2689 5.775236129760742 6.133034673106907 4.001455507640364 4.982348407616833 1.2659543013837005 1.680942270852972 21984962.0
2692 3.9351611137390137 5.86836769075329 4.356786759519752 5.081232774856541 -0.012320605417886377 1.4908639790940543 22009572.0
2695 5.078097820281982 5.988236097051817 6.504224498900193 5.15975088292506 0.49872498557157496 1.529533361554268 22031114.0
2698 5.782422065734863 6.04269051775258 2.2556242418594805 5.070792012674686 0.578922644468848 1.5269614492509225 22059272.0
2701 7.305828094482422 6.117625075438041 3.589884391690473 4.971630580706886 3.1463487754796 1.6025449017491236 22086550.0
2704 7.989848136901855 6.244652960423491 6.992443067608213 5.098398746741584 4.455100825034845 1.74657762309281 22107450.0
2707 5.208313941955566 6.184183730901775 6.668850351785061 5.076514425920255 2.9741082604332556 1.8521952071035928 22127246.0
2710 6.174110889434815 6.213355678556517 7.411214420736654 5.18888855524531 3.0324437091984766 1.93986124454242 22149136.0
2713 6.807732105255127 6.269343557796814 2.8365218468442834 4.987432810972697 3.4694911827501604 2.0705572239467838 22175598.0
2716 5.83037805557251 6.214062982662624 4.678725041412793 5.042088982548683 1.863027476321248 2.1091169559066185 22195850.0
2719 5.836980819702148 6.196242455345133 7.447473788166593 4.996634886502898 2.3767585930163637 2.200030805806449 22221054.0
2722 6.116830825805664 6.105774279632944 4.624600991972735 4.993077896185139 2.9594595815809637 2.2576527909686708 22241398.0
2725 4.13948392868042 5.942079677518136 7.690342923682726 5.164966655005957 0.42627117979364526 2.083429862146202 22262640.0
2728 6.608367443084717 6.024294306075838 4.595720721734626 5.204303472104422 3.0064060691028853 2.1860113015398333 22290438.0
2731 6.566686153411865 6.11200595949982 2.201714985598481 5.174067150505621 2.48020158369242 2.297963860369177 22323522.0
2734 5.981454849243164 6.129238727345467 6.528172649266548 5.124606505336667 1.3843157566417932 2.2996969072432205 22343118.0
2737 5.347200393676758 6.1507767049479645 5.730678546530439 5.082976663992005 0.7267871209611607 2.325278770268357 22370036.0
2740 4.840033054351807 6.126776556081174 4.358767387077632 5.022533045841081 1.586748035851353 2.336629521830391 22391686.0
2743 6.890503883361816 6.131046306319455 3.821408151749592 5.012195008091934 3.572302888494191 2.327001017831036 22411640.0
2746 5.235791206359863 6.164280549492546 6.284939400248772 4.91898349223303 2.652117397285278 2.400722906594804 22433916.0
2749 5.731912136077881 6.232636099494261 5.504489240544133 4.926767745931395 1.4379708814186842 2.3998503948097523 22456496.0
2752 4.478533029556274 6.152383297737782 4.64244931139146 4.98475952327982 1.8958419192423535 2.413646572346099 22478406.0
2755 4.006460905075073 5.988533506936888 2.8653110928639456 4.889970507369161 -0.04835478710456176 2.226736373508502 22509078.0
2758 6.396233081817627 6.105768511891202 5.4064293782575525 4.948816606760083 2.223198666794406 2.247477545369876 22534706.0
2761 7.194718837738037 6.219574166335249 5.905766409092855 5.116398537512548 3.339294171819914 2.3827822280577573 22561928.0
2764 4.528615951538086 6.120722294023936 6.09272718042852 5.224977301651717 2.319569894703835 2.374918895345068 22586758.0
2767 5.490850925445557 6.162797387686244 4.937817235749513 5.329818703974911 1.1730918397280183 2.3166148457803675 22607650.0
2770 6.653566360473633 6.200458236097953 2.506770347259629 5.1765168792080045 2.6711485141558953 2.3039192208181887 22634688.0
2773 4.500555038452148 5.991264390715922 5.955685480263703 5.0716805800007805 0.7660928732867215 2.0977253266317395 22656646.0
2776 4.931613922119141 5.931356616830743 4.4562343666325885 4.983712621478139 1.6457729596749018 2.025309343902869 22677416.0
2779 5.903773784637451 6.001563955287285 7.838810686192432 5.143333828480179 1.0005230784557186 2.0060619833280207 22704434.0
2782 7.639235019683838 6.04402057871725 5.174938446495636 5.018746969199191 2.3846364267260682 1.993009467792948 22731510.0
2785 5.281467914581299 6.009416988538733 3.208784601029233 5.055745020033725 0.8885694958917525 1.9182950278606776 22753094.0
2788 5.770260810852051 5.801380707632947 7.229466670902047 5.136757569909137 0.8148537730569259 1.7439169028627295 22773554.0
2791 6.645295143127441 5.888302909060409 4.953207404896228 5.160074975620616 1.6220194620035981 1.7725933846052158 22794074.0
2794 6.119266033172607 5.9404755448724496 3.086879462278131 5.005801173351638 2.767961530180895 1.799670658948875 22815568.0
2797 5.098573207855225 5.948333777380545 5.286600991560973 5.010745071811486 0.9391255026865307 1.7532633297648397 22844810.0
2800 5.752274990081787 6.038088680763488 3.915180501537451 4.917990350224367 0.7658666359152744 1.7805451490574975 22867866.0
2803 5.158806800842285 6.055743024057438 7.83942562074845 4.949084352188175 2.3346908070985934 1.9207771313239048 22891332.0
2806 8.551279067993164 6.258443937176943 2.2276550777865163 4.817466590566951 4.340798173859007 2.1312381719126314 22917140.0
2809 5.85407018661499 6.238432658564232 3.1910003928174646 4.863339394193321 3.5064770501366747 2.25060405835948 22938176.0
2812 7.442154407501221 6.333967246123436 6.465905142668281 4.891565854195012 2.634941261348197 2.3278471272456898 22975576.0
2815 7.600681781768799 6.4679030536995965 7.125418689999272 5.026813641676769 2.4722151460438897 2.43957093952929 23001200.0
2818 7.456934928894043 6.497183099496277 8.066316944291032 5.100638479219835 3.822108517785224 2.452007340336269 23020810.0
2821 5.372788906097412 6.512855305992708 2.78091489747176 4.9794829727783565 1.5009714718676417 2.5243358513440564 23042404.0
2824 3.657586097717285 6.293642051034426 8.22302838675057 5.09019823899686 1.2410940604819212 2.504117094136848 23064992.0
2827 7.568364143371582 6.376665431035548 4.694541407505606 5.147269760335496 1.983790995438842 2.5845025960553136 23084824.0
2830 7.876792907714844 6.607280345251776 4.257977905893299 5.153013337731863 2.5470251925625496 2.7483088892028262 23104218.0
2833 5.3507280349731445 6.499049062959123 3.1709190244488417 5.088981314635037 2.916202374927262 2.786982308083112 23131826.0
2836 5.952330112457275 6.373070831773989 5.612225245951338 5.113208356343682 3.4073573130019867 2.7962720783847628 23151122.0
2839 4.730994939804077 6.24154387235611 5.856586049864331 5.029237861183944 2.4102585254985893 2.682468001780709 23176916.0
2842 5.472590923309326 6.063005775551833 6.316369412108424 5.012684590392945 2.618806494304513 2.618829780333296 23200442.0
2845 5.045721054077148 5.940635854955489 3.1620873775797964 4.965853704603576 1.2410043974554221 2.488162761291441 23223276.0
2848 6.650959491729736 6.004093056204795 6.591100141273428 5.010752548109577 1.368487845721526 2.400141803598428 23251632.0
2851 7.183456897735596 6.1780675777042 3.8397808001624254 4.960932016951081 3.572756787226034 2.559412478724966 23271606.0
2854 6.967878818511963 6.221183229774562 6.04690761401087 5.161328267887469 2.7896261154815685 2.5368801899062725 23298186.0
2857 7.810851097106934 6.26773294494082 2.8107740419327616 5.029770689010113 4.460104149242527 2.526776057850016 23320148.0
2860 5.125879287719727 6.340911318101046 5.967500055635913 5.037990458783822 2.7156499250319186 2.5325456845617267 23346140.0
2863 5.604931831359863 6.401386142065179 3.993638342936445 4.950153897247215 1.777721363854308 2.4847811916517117 23373084.0
2866 6.044456005096436 6.369427397572679 7.308244521485599 5.167096247008627 2.5550811311505495 2.496631736648122 23394718.0
2869 5.195009231567383 6.210003517599122 5.934922335011798 5.146064282828337 2.503164166326375 2.3837794181564504 23416758.0
2872 7.435059070587158 6.247203127486211 2.396443527449297 5.106475527727404 2.3290051604283195 2.390840581990345 23441914.0
2875 6.475761890411377 6.32494837285963 2.373072293586093 4.985761584565639 3.4237913622098297 2.4591370906956618 23462810.0
2878 4.757414102554321 6.269225571449977 5.367425609142432 5.046375135510703 2.206055425067638 2.390182104259508 23484894.0
2881 4.488490104675293 6.240883297681224 7.888320977121634 5.271938283968918 0.3430717201161859 2.3222851018843538 23511000.0
2884 6.788406848907471 6.24027779281569 3.597879202869776 5.151353149964766 1.2365409109687442 2.369913027111725 23544458.0
2887 7.845505237579346 6.3022906094034346 7.031281469873143 5.228457556999617 2.693126676214248 2.335561575364564 23563096.0
2890 6.304883003234863 6.436315014984161 6.335409750840257 5.421180206583237 1.5732550764062236 2.39110921980764 23590440.0
2893 5.356061935424805 6.365020174285148 5.4480552717635 5.516791955801058 1.3383236537157448 2.305667169936106 23611766.0
2896 6.018155574798584 6.389724247521914 3.627846001904456 5.3419608466906725 1.6641087651154656 2.286330494649807 23638936.0
2899 5.938582420349121 6.294946813706692 3.2977460282495388 5.314952646003562 1.578600416681264 2.1743709953021715 23673092.0
2902 7.599380970001221 6.415953386871448 4.558104795854739 5.423620383149688 2.5402614460465998 2.201167219272287 23696394.0
2905 6.473349094390869 6.355867914140619 2.801637074253498 5.439646600157411 3.4796384412568506 2.18343119050351 23723050.0
2908 6.326272010803223 6.462392237837332 6.667094562655964 5.544660265781351 1.8165294030254393 2.213951189897651 23745010.0
2911 5.856534481048584 6.49453028070079 2.8234859447116287 5.5082393274121335 1.7018104072740603 2.246719642122008 23783216.0
2914 8.471603870391846 6.614855755629887 6.27560720831382 5.492125456115406 3.0000102610086397 2.3214525782411357 23808854.0
2917 6.204645156860352 6.632077879045556 3.050973380290718 5.442667185201897 2.02779224287121 2.2975537484047663 23834158.0
2920 7.734428882598877 6.751124599196754 5.63863655161297 5.469107382153728 2.429757101112568 2.338918458264556 23853230.0
2923 7.756072044372559 6.908475496528363 5.388036873926703 5.391590531792289 2.8909660938609223 2.4328589522447275 23875004.0
2926 6.588144779205322 6.8721600816031865 7.052999766133374 5.419803549291206 3.175371092767061 2.434099094066312 23901674.0
2929 6.015918731689453 6.712237132167634 4.0626469887603935 5.355360550374091 2.8991295983336505 2.47070264539597 23928112.0
2932 5.537625789642334 6.5416525492789255 8.064484437085921 5.541064199219066 1.7286547344331264 2.348018995400589 23957040.0
2935 6.709795475006104 6.501822654823495 7.245424824584822 5.5778771074109486 1.898496950484852 2.3246342246998184 23981716.0
2938 7.433308124542236 6.5892852037123095 5.963052956012657 5.631007831433295 2.6927505297639276 2.4494887177285456 24001726.0
2941 6.940732955932617 6.461121541143132 4.255438586014854 5.500961599163705 2.1913578563087333 2.3231929744753894 24027014.0
2944 6.817498207092285 6.324215019350193 5.564188164213464 5.503200395764919 1.9191228042474666 2.26064748067623 24049906.0
2947 6.677957057952881 6.306627445338331 3.394886882799161 5.322814034271903 2.2257557480375434 2.1882821132887416 24075672.0
2950 6.450489044189453 6.282620655115157 3.5316755090346144 5.305844211596376 3.412438282297733 2.2607270854147146 24101648.0
2953 5.832362174987793 6.337796511843448 4.500539766894852 5.313115342466059 1.680833192186565 2.278972565710073 24129588.0
2956 6.045840263366699 6.333980804559672 2.649965359806958 5.248969741904923 1.307197471652882 2.2191118678110406 24157152.0
2959 7.473550796508789 6.349037563054625 4.202752351590875 5.294945163065931 1.9815332144016753 2.2014217984320923 24180138.0
2962 6.198481559753418 6.42158516102681 3.190863414331747 5.352466863212534 2.7117988984754575 2.2390332087646527 24205882.0
2965 7.118176937103272 6.41075541426264 7.151050930918311 5.5037958035695045 2.171470968712297 2.2251080978526496 24226634.0
2968 4.699657917022705 6.214835525440519 5.394906901094808 5.538207058311119 0.5013687751253427 2.125941585201615 24248516.0
2971 8.070330142974854 6.321669077213394 3.7545717895905737 5.539827449014947 2.1712662120438035 2.174023284356421 24276438.0
2974 6.756128787994385 6.361409226033608 4.078101499133719 5.496509982519818 1.9798425710108747 2.1972197856622877 24296312.0
2977 7.592383861541748 6.416818251843175 5.519550507440974 5.570905826307208 2.8875452130332757 2.198355923507134 24316360.0
2980 5.924465656280518 6.402549000735696 7.34142172397228 5.782644242330749 1.9850242204205966 2.272102457979117 24350646.0
2983 6.197690963745117 6.457564178026637 5.2649388720347 5.690947479144074 1.9897251940414507 2.2701855786602256 24372398.0
2986 4.006314992904663 6.305796229991708 6.222181369462188 5.691878965257676 0.40540237111475846 2.138766055819768 24393224.0
2989 7.297630786895752 6.383599366040047 4.352122959629364 5.606644865580354 1.642954927330469 2.160752961530305 24412896.0
2992 7.372097969055176 6.424595402525251 6.412960559647886 5.665750966074406 1.9746720039967458 2.12364711489832 24432348.0
2995 6.578925132751465 6.477544594551047 2.7698726665491504 5.690715139150588 1.7711381120988468 2.1075161712676587 24457086.0
2998 5.874534130096436 6.422176102164066 2.879182684871787 5.568844746827468 1.23329466427747 2.03873884316138 24490328.0
3001 6.14263391494751 6.527716215288713 3.53957308568322 5.429701931947666 1.6002729439807806 2.082315958147275 24514874.0
3004 6.118052959442139 6.425653200738086 2.881771444276118 5.26568410949668 2.8511749938657642 2.123941666409243 24540568.0
3007 5.469851016998291 6.414379756188745 6.207329945492065 5.342907086619351 2.777125768203414 2.2686150785307904 24562200.0
3010 4.518059492111206 6.288161929786063 4.820216892597172 5.345827147617888 2.067605010208627 2.295028205057579 24592464.0
3013 7.753471851348877 6.481902346660083 6.656812314156697 5.440226791194504 3.7718297950837516 2.43173630661253 24619624.0
3016 5.997428894042969 6.537888830091697 6.596046673736647 5.494287110500912 2.3851802321758546 2.514912177371892 24640098.0
3019 6.403569221496582 6.468556180416513 6.238608542021697 5.467394998184297 3.5650572359879416 2.607765155088752 24667540.0
3022 5.928899765014648 6.407070577696375 3.916208355919868 5.438954498958309 2.979651067840424 2.604878023920488 24694456.0
3025 5.909772872924805 6.364682923529244 6.349373193098111 5.3517009246927225 3.404498478794813 2.6135340162375598 24721560.0
3028 5.85389518737793 6.328793537047603 3.2379794723362614 5.265176054158739 3.5744731754166983 2.652117688080009 24749856.0
3031 6.634860992431641 6.300122542875318 5.508940469432319 5.266750871289464 2.5209335669370496 2.543114550494228 24771548.0
3034 5.54297399520874 6.3142471018979744 2.851718186436494 5.137887210935482 1.4932993726605104 2.588969803311433 24791894.0
3037 7.457443237304687 6.437510990106167 5.542137574122364 5.12568456757598 3.4926706142158936 2.6761147882594383 24814930.0
3040 7.289903163909912 6.473660083157106 6.229650770065456 5.090635869892317 4.072423900846874 2.719171460212953 24837296.0
3043 6.869793891906738 6.494015118247335 5.860235768775322 4.996408143710134 4.3190061786926055 2.777032918196712 24864094.0
3046 3.751660108566284 6.281746392010951 3.377461649280463 4.917862254769574 0.6314654575020561 2.618978577795154 24897198.0
3049 7.860870838165283 6.421763343045147 4.770647634681793 4.8525141063694015 3.4733941161163395 2.750201727862616 24917470.0
3052 5.044596195220947 6.497159485491704 3.5673667765955046 4.8934066101965605 1.6388735016179974 2.721633319297569 24937286.0
3055 5.412337779998779 6.476603149587599 5.615910276757484 4.891309316109616 1.1086770028873003 2.629915100971193 24958104.0
3058 7.8010101318359375 6.452068266602053 6.338786871642549 4.950020908208544 3.6907755629111634 2.6575131336254856 24979642.0
3061 5.979575157165527 6.4738495294747365 5.034864577224994 4.999804249699219 1.769677064561265 2.6395501628792437 25001476.0
3064 5.879374027252197 6.403857606839501 3.942056261123108 4.955891737526049 2.875212157096745 2.587326969873162 25021996.0
3067 3.965262889862061 6.1236335780439966 5.226799796868328 4.927313484815594 0.29150745349956686 2.4245895196842344 25045112.0
3070 7.849065780639648 6.223135008994621 4.25974222236454 4.951326400925553 2.324875786733466 2.4781209061682765 25073424.0
3073 6.820796012878418 6.254466224932528 5.3602263620378094 4.931354201341 2.455083851384448 2.456827833747002 25094074.0
3076 6.978302955627441 6.288314081736707 4.469507258687873 4.9640557726543175 2.2515245040140175 2.44534646491211 25115874.0
3079 5.998873233795166 6.246810520237864 4.467334924370157 4.926482736601231 1.7946244851598074 2.365917359313793 25136562.0
3082 6.669920444488525 6.240497507281881 5.487579469024267 4.957898166472024 3.5263596961152555 2.375669061489923 25170608.0
3085 8.162167072296143 6.440379029329736 5.52752566889059 5.003757676071568 3.701308819784323 2.4429582111046133 25191822.0
3088 5.954020977020264 6.354333869091267 5.890376433363855 5.057113926184394 2.0843427825828424 2.4367991050428084 25217456.0
3091 5.756866931915283 6.316279410906592 3.697751702642482 4.974767656964328 1.35768910909111 2.411810348577908 25243390.0
3094 7.264479160308838 6.339333628184324 4.045645909794702 4.937761926761295 2.347776284587084 2.372566005566936 25262914.0
3097 6.229248046875 6.392046341736263 4.175768137804512 4.882324386315428 1.7521470513287831 2.34984117421588 25291870.0
3100 5.849486827850342 6.42251984185764 5.27484682241534 4.833487435549984 1.2058965697379618 2.305267110743312 25313354.0
3103 6.5231451988220215 6.483700946331849 6.051684137134472 4.855101826693995 1.4684097283773125 2.2808470158148864 25338192.0
3106 6.573001384735107 6.470811305083326 6.382255512070186 4.979438548087826 2.9109143360535015 2.330906602929603 25368216.0
3109 7.194480895996094 6.56306759279166 6.093505890911029 5.0250318040999336 2.90301305809362 2.343278635666966 25395370.0
3112 5.352336883544922 6.426544565868914 4.878057558769156 5.038590241181123 1.0951336872580484 2.346541976788364 25419058.0
3115 5.684513092041016 6.33565885645165 4.423999396956717 4.949225068755813 2.6270816982120455 2.3155307415398685 25440218.0
3118 6.768095970153809 6.479014183302961 6.719896987117645 5.026028487406792 2.4574245584909016 2.4069063421383787 25460568.0
3121 4.917488098144531 6.176284052216217 3.101672331890735 4.953878439912028 2.671937102032437 2.329263445135161 25490706.0
3124 7.24162483215332 6.289062814646153 5.502603347762537 4.92930707214113 2.291004380063674 2.376952201314056 25515558.0
3127 6.409646987915039 6.219341927527504 6.650762835821428 5.00139567421111 2.1326323604074404 2.3451743980112214 25541664.0
3130 7.789799213409424 6.246005512591921 3.597667107136908 4.881597433741703 2.7880046165885064 2.289447074189832 25568742.0
3133 6.503914833068848 6.173811753443803 5.881327578320116 4.943556380561558 1.877038963421604 2.2900005622815303 25587782.0
3136 6.491622924804688 6.164075083646223 3.0227957466528483 4.8511579298369 1.8744709883196267 2.237448967418798 25614242.0
3139 7.219706058502197 6.10259149967238 3.2291547678505195 4.740659771786593 2.1878833266405824 2.134891443665709 25636282.0
3142 6.2656331062316895 6.094654162821582 4.534286097516829 4.787433051131254 1.8164113702174416 2.0613904668821097 25658492.0
3145 6.235047817230225 6.195870720539012 4.839782798723618 4.729223044750382 3.1152327106560733 2.1376682212556504 25685274.0
3148 6.060291290283203 6.241339095312399 5.869308372715558 4.707508587982973 3.411249483320044 2.1771658690689444 25715022.0
3151 6.719396114349365 6.302970151473518 3.382682171531659 4.696701099044146 2.347597068228945 2.1510439701031303 25740478.0
3154 6.413059234619141 6.280875970124447 4.456228043100222 4.752624379220964 1.7520984213164923 2.135921225104146 25762210.0
3157 6.215170860290527 6.240361140163939 3.673927471337184 4.681818905305506 2.9458616912777504 2.16861965319069 25783228.0
3160 8.214046478271484 6.329540539649688 4.998342220184098 4.754378347700236 2.915909646272982 2.1662993618686444 25808470.0
3163 4.818367958068848 6.21815174167139 3.912106269183162 4.747022577158277 1.3506629800421885 2.1169356146995773 25835660.0
3166 4.934513092041016 6.127264892428944 3.012531437402315 4.7233938516080665 0.4893078071369341 2.1427372375459 25856224.0
3169 8.705907821655273 6.268657625774749 5.967333897447744 4.718020548573751 3.9549574365299596 2.2671736292427966 25882938.0
3172 5.924591064453125 6.244791854368145 4.362403024397766 4.711550162898105 2.449453632414248 2.282152475586296 25903632.0
3175 5.888587951660156 6.191221205312014 4.6636159607820655 4.72178974562784 1.5294652173555878 2.249211091447878 25930510.0
3178 6.413366794586182 6.180200822446442 3.859047420350964 4.7879917673353845 1.6159047776845363 2.184363524300413 25956094.0
3181 5.451310157775879 6.152633174820177 3.9122698873837054 4.719710846533217 0.9788409929339166 2.155392550201579 25982986.0
3184 9.5099458694458 6.463069230223768 4.568410579388184 4.61400034509669 3.6200159592840335 2.326275097572674 26007562.0
3187 8.28972578048706 6.558453526606025 3.953594819914609 4.610218400469663 3.530705632275839 2.391585350930346 26028560.0
3190 6.991178035736084 6.624208684291832 7.045612645955037 4.799353985854213 2.6076520369912313 2.392333392931218 26058622.0
3193 7.406307220458984 6.597737888966442 5.023407706128694 4.853531571991633 2.8693731752064164 2.3642154763270344 26079870.0
3196 7.01631498336792 6.560027743085499 6.85856082084105 4.9158228890355 2.438355074383229 2.3074994147631585 26106114.0
3199 6.031717777252197 6.449988012538182 6.50616427000776 4.903541439888722 2.038138944890183 2.213813945907117 26134012.0
3202 6.305441856384277 6.362257108513534 4.587268287710469 4.933480304356986 1.7459781858775094 2.135873663162179 26164980.0
3205 6.442544937133789 6.390543916133959 6.129129335356188 4.964549574815971 1.8025524399792212 2.110201604991204 26189290.0
3208 6.297817230224609 6.272100131751847 2.994930228130173 4.828166561091352 1.7948781432771708 2.028803841982537 26217046.0
3211 6.119991779327393 6.247637668324681 6.599357949872514 4.860358283008808 1.6295993695778064 2.0335455268135743 26243720.0
3214 6.396207809448242 6.088273006355127 5.737449042030068 4.944822033522458 3.155439422845279 2.058456644722602 26268196.0
3217 4.109832048416138 5.936977516603382 3.013189390234596 4.873130814823066 0.9819636563398981 1.9718869404873844 26289278.0
3220 5.998860836029053 5.993002746690502 4.727506381790377 4.787289702674212 0.973291055391533 2.0293683383831858 26310818.0
3223 6.630253791809082 6.030563224281328 3.143789279786931 4.741751497646229 1.5958601405011352 2.045876190178645 26337970.0
3226 4.40050196647644 5.867358621716463 4.3184831991569625 4.716251184988323 0.3515429499924773 2.0147738589726862 26360208.0
3229 5.525967121124268 5.864153956671132 5.789672422925113 4.713949899589525 2.3589049658862025 2.073555327570955 26381064.0
3232 7.278224468231201 5.983888158189725 5.9241283273182574 4.828677917188453 2.606807386320818 2.192414439252566 26411854.0
3235 7.426163196563721 5.97222718718214 4.887678974707112 4.779624110724246 4.01788400009655 2.2317492771926903 26437618.0
3238 5.907120227813721 6.022268180881516 2.889068481849537 4.696463407295431 2.210572268421277 2.2040278240869715 26455748.0
3241 5.345387935638428 6.143019693930988 4.968172218689965 4.6581310127607605 1.5047294588534044 2.204073837357549 26483258.0
3244 6.511689186096191 6.064779689009595 5.007750951867591 4.70622250671709 3.1504707152320974 2.218741121829793 26506460.0
3247 6.17404317855835 5.953594683742246 3.4868410447629614 4.670837962673017 1.7547843135569732 2.120553817648 26526548.0
3250 7.378307819366455 6.039295549610245 2.990824319321716 4.675986028971281 3.5116576620945983 2.2616124367553225 26547220.0
3253 7.35985803604126 6.16861392943795 4.674564193309635 4.7617287175482526 3.2147618857801534 2.339873885288025 26573724.0
3256 8.979347229003906 6.205789374166276 3.521754576124075 4.641675058851022 4.023060357450914 2.360463440864654 26594076.0
3259 6.220147132873535 6.145989945770362 6.722992955814986 4.756757137245458 2.2421663291257232 2.258500904009773 26615938.0
3262 5.548796653747559 6.051568590117298 3.962759153449785 4.71533005957221 1.5937173630716641 2.224843381191408 26643218.0
3265 6.004238128662109 6.13999617249212 6.167447560565698 4.76387593536627 1.733247239005525 2.2867692509672977 26663240.0
3268 7.142670154571533 6.127431232765165 2.886903654984159 4.763869741478297 2.1528949209053723 2.2234595073903605 26684094.0
3271 4.128312110900879 6.033487862996759 3.1120071619926866 4.714334999888058 0.17711070301941712 2.1465840096230484 26712366.0
3274 5.222542762756348 5.9978555136583145 6.333172949302449 4.834518791044877 0.7172280559033521 2.071775513570422 26733586.0
3277 7.419223785400391 6.139991591245271 4.849147552421357 4.808021984599466 1.9062713264769773 2.0969791391703816 26762020.0
3280 6.590548038482666 6.152415679390312 4.920499508036401 4.814858670668491 1.9484910652009393 2.064529972829153 26788592.0
3283 7.032649040222168 6.186538324096521 3.407219942505628 4.712109014332526 2.385840498952752 2.036126856192511 26810672.0
3286 4.971398115158081 6.011598325565243 4.171817251651781 4.695869947290472 1.3272582578989094 1.9034775774992905 26832090.0
3289 8.389773845672607 6.133688268298337 3.5648144289778068 4.687012242203139 4.017588987072334 1.98016303821768 26851818.0
3292 6.863379955291748 6.264828957698115 5.95052663589968 4.692254876548541 2.739028284680869 2.014754769278834 26871070.0
3295 6.82786226272583 6.398097437710887 4.482719392441252 4.7640046317107165 2.5989866401266646 2.093474046645466 26894572.0
3298 5.582594871520996 6.337055596752017 4.601535733478127 4.8350454599312656 1.5631924403246273 2.039325995661616 26914824.0
3301 6.822297096252441 6.1931193299544685 4.793955514156444 4.848830924276816 3.477069726143468 1.996540490777476 26937672.0
3304 7.543549060821533 6.2896060540266205 3.0725345101424204 4.696328025449096 4.536733109796578 2.1285921750674124 26957880.0
3307 6.442234039306641 6.407910901893668 5.39763900468316 4.794381820716782 4.282746757603404 2.280623816100005 26984422.0
3310 4.926717042922974 6.31223141551084 4.151765700979464 4.744785392554064 3.0773348246152095 2.2431830481448296 27010604.0
3313 8.655831813812256 6.4672010386301295 6.129585651281857 4.8823549210115775 3.259193089298299 2.3237970701253774 27035260.0
3316 5.467237949371338 6.476675506794755 7.016015941769997 4.968417787686787 3.014763267156047 2.3659575732268667 27057206.0
3319 5.817378044128418 6.451712051930871 4.97545857096188 4.986016693785221 3.4236946382768707 2.4398723498949217 27078408.0
3322 7.168774127960205 6.476433310952487 6.015955468612614 4.987725306563111 2.8038771868853174 2.404739537300214 27098992.0
3325 8.47919511795044 6.483981761247706 4.272350278579921 4.943160616243766 3.696652775205802 2.439754661353161 27119074.0
3328 3.9512360095977774 6.254019554318875 5.238626312244724 4.857341177809419 2.157208616572369 2.421659619437304 27139894.0
3331 6.564300060272217 6.2042353727068384 5.158625595776456 4.884736695411426 1.8276641216585046 2.418919366717074 27159124.0
3334 5.869747161865234 6.237109039123768 4.002038229139268 4.929136079284393 1.2494992270058423 2.3776187241176667 27185106.0
3337 7.007424831390381 6.320264766885845 6.913108670499337 5.045118524683824 1.7580415246812207 2.412068319504173 27211954.0
3340 5.754848957061768 6.337470363762158 5.531834843967118 4.979551156110338 1.4637305228069342 2.426925867865514 27232682.0
3343 7.721445083618164 6.406022705717136 3.965056312813621 5.025756812551005 4.0816046688165475 2.5136835664308026 27257648.0
3346 5.6131510734558105 6.291673029479012 3.281310355879024 4.958935212143784 3.595798699458724 2.5867764721831548 27280920.0
3349 6.785069942474365 6.430350940248498 6.779236564936683 5.05391897535729 2.719545125234825 2.651798429621162 27302474.0
3352 6.445925235748291 6.404038309518512 6.943588902842226 5.120346801640708 2.129025246257738 2.574773519726931 27327156.0
3355 6.250569343566895 6.297196171736181 3.8539216171743407 5.088951099515558 3.5766076245017535 2.5385170836338355 27354046.0
3358 8.266554832458496 6.469188803354701 3.233723928365968 5.071136758304519 3.510127458738437 2.6651290871818043 27373310.0
3361 4.848313093185425 6.41620729159513 5.11555811192803 5.054280230619467 2.535489123425269 2.620343393690449 27397962.0
3364 5.224330902099609 6.390587548635693 4.565223431741403 5.0105866670132135 2.9614452329980594 2.6694841461165035 27420198.0
3367 5.734785079956055 6.496558011405754 3.5770636662421325 4.947426460066357 1.5962962804949292 2.643761527619035 27441456.0
3370 5.092562198638916 6.414446466492382 6.420188302803034 4.98135068316423 2.515155526390944 2.643353965182337 27462508.0
3373 7.137296199798584 6.530064072393912 6.310955790255549 5.039235054247922 3.7473544229833733 2.6805148176496734 27488816.0
3376 5.113242149353027 6.460701930867246 6.757471103081484 5.165424547594451 1.413539441019508 2.643448565777557 27516230.0
3379 5.851370811462402 6.377098875491496 4.085425883274459 5.170714390396857 1.339060068791568 2.533330196154246 27541828.0
3382 8.513567924499512 6.538251240274393 4.834632477472592 5.128677537488271 4.185779635434683 2.59000061449511 27567146.0
3385 7.153018951416016 6.5873735013327765 3.828779501574884 5.1897995731692514 2.798067012770293 2.554377898539776 27586806.0
3388 5.394499778747559 6.527028682656694 3.7999152872776074 5.18267841083345 1.1801864456626687 2.5003129945522686 27612080.0
3391 4.479863882064819 6.417839900920114 4.427021444841952 5.180320915219913 0.7724949145984006 2.3955311898683838 27637032.0
3394 6.1354851722717285 6.387520456238497 7.081482085479527 5.322718567307391 2.6339853732062033 2.43393265165542 27664316.0
3397 6.435097217559815 6.326104859478038 3.371061731479843 5.179916333705161 2.1020712576407936 2.344392278240055 27686292.0
3400 6.420566082000732 6.239131828947864 6.625485417949343 5.168728834339347 2.23196236342919 2.267211642273789 27705572.0
3403 7.154571056365967 6.305365545066031 6.77346647606652 5.218577718984052 2.337401336474458 2.317823674963548 27732420.0
3406 6.310090065002441 6.317759293383441 4.26795939097561 5.127595101454343 2.2272900677215968 2.340567843396355 27756440.0
3409 5.831799983978272 6.1896226591859325 6.8570648702380685 5.168648389677657 2.739741464506679 2.246106006095197 27777224.0
3412 5.826032638549805 6.12072628222148 6.838289383039697 5.227472982164819 2.8942161045370813 2.235596565863992 27803316.0
3415 7.53699254989624 6.2035439447843626 6.13447039622464 5.305804443526896 2.7738983228546954 2.338010819051758 27828874.0
3418 5.043188095092773 6.089183450694744 5.624036494576605 5.313808624892229 1.423774358146027 2.3377095843685973 27853800.0
3421 7.411119937896728 6.183291732276016 6.191200601304008 5.309736658316673 2.333067832445182 2.325815639448962 27873340.0
3424 4.252341985702515 6.003949615219248 3.63966724947027 5.139479073877956 0.492190809665349 2.1679261352835923 27895220.0
3427 5.290418148040772 6.048240149567521 6.3896254091095495 5.227902409312147 1.0705322403014708 2.154104006998719 27915554.0
3430 8.829134941101074 6.208697401549471 3.7477308446957793 5.20413748751199 2.986920369359018 2.1657377462817906 27940422.0
3433 4.2942750453948975 6.153536529658989 3.512715016120174 5.117326944622803 1.0570497142466584 2.099078102198971 27974026.0
3436 8.114542007446289 6.225693459490357 4.981970252613093 5.116027382845712 2.8112113819712126 2.105687901610082 27995110.0
3439 4.364501953125 6.15990842644071 4.197154756287175 5.097172461966208 2.286217460211538 2.1624534534278728 28022654.0
3442 7.274816036224365 6.256215203423905 3.319897083950413 5.033357074475942 3.6798303666829453 2.2776094802742577 28042230.0
3445 4.580143928527832 6.227333469577368 5.25850127553557 5.075616600126045 1.1964909530144805 2.252856432565735 28064218.0
3448 5.467623233795166 6.289940495326678 3.281846844885622 5.114791920056081 0.7298203039906471 2.2769693765322923 28084168.0
3451 7.073532104492188 6.322038726642484 5.209477576927858 5.1364631835758034 3.1137585726216526 2.2865839970813364 28104510.0
3454 6.611440181732178 6.3194404492425145 5.223601778213628 5.1216543302059785 2.0506611214038872 2.230100108401611 28131932.0
3457 7.835318088531494 6.389633737511067 7.075888918431544 5.0913396194430725 3.8767952075891463 2.2930357826649943 28151498.0
3460 6.912372589111328 6.392638477682194 4.037379793711205 5.040396105198708 2.5193815079255404 2.257190315735783 28182482.0
3463 6.268959999084473 6.476980132105569 5.296587548249251 5.095992174264831 2.0195293418465488 2.274962410630581 28208572.0
3466 6.599899768829346 6.463206624441114 5.759300835153466 5.169613619005971 2.11117302710005 2.290920121862525 28234754.0
3469 5.185489177703857 6.355632766156212 4.584274661407073 5.177969372221282 1.2606545992731795 2.2037578790785037 28256722.0
3472 7.805635929107666 6.41136776109636 5.22437424063423 5.2066245313939605 2.7416117135322327 2.2145039733875707 28277136.0
3475 6.51040506362915 6.362022268444283 5.01102680492256 5.171977677546438 3.6123619668398783 2.2085523354788057 28295852.0
3478 7.844733715057373 6.310112102035236 6.819118803859961 5.2128599697559865 3.4549615252651082 2.188685987137038 28320996.0
3481 6.373717784881592 6.396684582754121 6.105754808807598 5.24305302118127 2.128994635395321 2.1977617127921665 28344246.0
3484 6.232616901397705 6.39549817881136 4.255865354449967 5.145636071239747 2.1890714492616796 2.1796673755516816 28364664.0
3487 6.65038013458252 6.47500527086859 5.686878043687575 5.257321616990018 2.0777626896373054 2.250074216863504 28389224.0
3490 4.944638013839722 6.36458040356044 6.093214898864871 5.288369035252484 0.7849193331519739 2.1423556074268064 28409616.0
3493 5.629985809326172 6.379447311505219 3.5965862714914176 5.301036689670183 0.8277632742178094 2.1328598592310204 28434796.0
3496 6.312158107757568 6.440397291868082 3.860752246687592 5.22803884600344 1.686103083889434 2.138173933247288 28454496.0
3499 6.336548805236816 6.518981429480773 4.38204035398192 5.20824982436354 1.673117653113164 2.163390439799504 28480264.0
3502 5.959078788757324 6.506618187049309 5.406546935111063 5.269074098998252 1.024150791274275 2.1775421955900294 28504624.0
3505 6.547666072845459 6.463693625385443 4.287272401921674 5.239289096051246 1.7807397722047171 2.152290681224015 28531976.0
3508 7.139398097991943 6.450642214721171 6.999599076052012 5.385208667102907 3.4036546659738445 2.2202208646550146 28557236.0
3511 6.918449878692627 6.607606113011985 7.385947646902148 5.407427904704697 3.7481410627409515 2.375852307120378 28581488.0
3514 7.339766025543213 6.616102251286264 4.459514114053939 5.405290409331844 4.463474519349808 2.4258197324560093 28601678.0
3517 6.11663293838501 6.654188251600827 6.789808155787799 5.4711990751414 2.179234199577283 2.518746350018116 28632550.0
3520 8.272512912750244 6.81539929707748 7.509875111392274 5.499146202547944 4.74633688221369 2.7357696664923394 28651326.0
3523 9.385675430297852 6.832553936782641 7.441591712906921 5.52602520262556 6.128723704349467 2.784205416160969 28671788.0
3526 5.793485641479492 6.748918331966345 7.480239110036969 5.508209054131414 4.487998632134294 2.795351358285032 28697298.0
3529 6.062897205352783 6.473108570133488 6.374652696766244 5.48791818861259 3.6510770238959647 2.681524220825598 28719442.0
3532 5.242848873138428 6.437079292544953 6.904951626974742 5.575727622944 2.8885090873359602 2.704884947561661 28746046.0
3535 7.951773166656494 6.520064808199968 6.822522414222679 5.555538127057992 2.8459176484162008 2.794509272437337 28778722.0
3538 6.682921886444092 6.454504981172093 5.262432087550796 5.537084600289672 1.3632479985038892 2.766409566877588 28799190.0
3541 5.836329936981201 6.396900394657632 5.097271421632396 5.576439600561271 2.4683712327902025 2.7400564490700456 28818962.0
3544 6.598523139953613 6.454871672084263 4.991089282189347 5.561259421208872 3.4118083773253325 2.874127141950999 28838868.0
3547 7.218753814697266 6.631052130150048 4.393278038915907 5.483463564217808 4.508106464275498 2.965904170201365 28864456.0
3550 5.417256832122803 6.474634608777964 6.527885427280966 5.437988614121837 3.5992958325903626 2.917833048901524 28894310.0
3553 5.275629997253418 6.470080323152953 6.018184556063092 5.483100936685477 3.455086692055218 3.02283290852178 28919678.0
3556 4.941334009170532 6.478173199209908 4.64238647527435 5.458286095608599 2.7113523842518807 2.9634791144395995 28945508.0
3559 6.365330696105957 6.512389618233169 6.31641220232064 5.481178254604431 3.3429456134192104 2.9566196461681398 28976764.0
3562 5.940645217895508 6.453933549935452 4.880780576868878 5.539188521201662 3.736707352130191 2.9282695112665853 28996402.0
3565 8.011441230773926 6.506169165065976 4.143358519728846 5.517388805435707 3.8781143867039396 2.94464915572208 29025446.0
3568 7.540741920471191 6.573978871676822 5.571322342637323 5.472226450508424 4.396743954595847 2.945658552354767 29049376.0
3571 6.556800842285156 6.591801710874294 5.589971641986846 5.464613343506245 2.482766054761185 2.887578935404968 29073516.0
3574 5.5275397300720215 6.613030375360471 5.743674761350048 5.509322425575572 1.1080700869997195 2.8171611298950165 29099156.0
3577 7.1702189445495605 6.758568909077244 6.218261357045442 5.488819804786225 1.6731691124883303 2.8482680359848267 29118128.0
3580 7.357914924621582 6.81003268406904 4.9047188932114665 5.378600372865657 2.134993472871137 2.84996862105969 29138078.0
3583 6.123489856719971 6.710112050990899 6.592969889399401 5.435819098538341 3.4472078193754427 2.759195484106572 29164970.0
3586 7.859368801116943 6.818038886111698 6.3154919986272535 5.513923953943094 4.667095832394359 2.858517657384313 29189778.0
3589 7.356098651885986 6.831896131197821 5.277622593146282 5.556628436066432 2.5882849732038116 2.864923882066911 29215338.0
3592 6.20328950881958 6.746549053952357 6.759012569330929 5.577043560786382 1.324756478358191 2.740173838027271 29241000.0
3595 6.808574199676514 6.727106078475431 4.492700874096494 5.635837451680072 1.7753084349418626 2.6683082038140866 29267780.0
3598 4.830995082855225 6.663909413129419 4.1553173649495445 5.671672809206769 0.13044524977010047 2.510857109578104 29287268.0
3601 9.260397911071776 6.786048360317343 6.12598635088318 5.590638247959973 4.24582285207518 2.5904227253156424 29306952.0
3604 7.085249423980713 6.727677241261699 6.691016687271939 5.669970255546205 2.796548283999803 2.5353416059815164 29332958.0
3607 6.107365131378174 6.6914441553844215 4.398355557499571 5.6729224198387 3.4982863471827663 2.582598912336608 29353512.0
3610 6.033834934234619 6.588029067629964 7.487804776257333 5.663923059665777 3.815722870153744 2.51618221211757 29374894.0
3613 7.325302124023437 6.566690380239462 5.91846286108901 5.572894334257901 4.709983153349172 2.677206829081937 29396160.0
3616 6.185228824615479 6.537558314516148 4.278816687616259 5.553824841853759 4.020937620604283 2.786895658495816 29417176.0
3619 7.100640773773193 6.553688391513717 4.104409956409613 5.519830685526575 4.294351933711454 2.8011590655342555 29449142.0
3622 6.865073204040527 6.627339685040188 7.479828687069133 5.589533332368863 2.60098738348404 2.8893800952199418 29468890.0
3625 7.610404014587402 6.608645679529431 4.1752887272557455 5.532406045264614 4.1524221438118545 2.886911682769501 29494846.0
3628 5.284688949584961 6.570494082554288 7.378105903595796 5.596856502207441 3.116437569846194 2.9736647697331016 29516212.0
3631 7.752477169036865 6.70452224903355 5.92925542894471 5.6224524751128495 4.663953669708941 3.099541777671787 29540584.0
3634 7.771458148956299 6.67122601401139 7.340616019878624 5.698035745387622 3.2095458695915937 3.0469317063408883 29566194.0
3637 6.735089302062988 6.733747450667103 4.968359628892695 5.7159887934815625 2.2242582837110834 2.943666331215669 29590402.0
3640 7.252964973449707 6.74300643944643 5.930583273584697 5.75189982027684 4.1786734039399684 3.052519661758973 29615672.0
3643 7.422572135925293 6.86045400276038 4.3529767581741545 5.721944949063171 2.905072702081345 3.0492060049826257 29641026.0
3646 7.40543794631958 6.901800838956486 4.551379092876086 5.7639002573397216 2.7624666237937743 3.1249631192623584 29661386.0
3649 7.201467990875244 6.991217902009439 7.248892444183853 5.780589842106393 4.154512421273921 3.180648437093799 29689012.0
3652 5.928597927093506 6.884154232266531 7.015704351418597 5.838597407170857 1.753078421024838 3.143712577887798 29708934.0
3655 7.144707202911377 6.942855350698004 7.010672667318463 5.877279585300514 1.709125861465016 3.031444914684996 29734644.0
3658 6.234442234039307 6.922726845215853 6.246831502440457 5.866418943008735 3.408764868025566 3.0023524710099063 29759470.0
3661 8.501574039459229 7.026759127079974 5.035801562239755 5.845493520596243 2.7821097732080715 3.0399317206177714 29779232.0
3664 6.935422897338867 6.974262137305672 5.1118121714098965 5.823048988359691 1.7297596616062922 2.8644987020380297 29799730.0
3667 6.914700508117676 6.893348291639435 4.290002083743295 5.844798889090603 1.838413928779226 2.800640280240243 29826066.0
3670 7.590798854827881 6.939999029307957 4.293084458557015 5.83296545482307 3.904340188666545 2.8514805692724776 29846116.0
3673 7.982296943664551 6.90036230910604 4.747006740209315 5.77515901138064 4.768893362351898 2.7849275869784083 29866554.0
3676 6.755580902099609 6.81994233941018 3.954361603841691 5.6378274089113525 2.477579221209357 2.7991726179223915 29896562.0
3679 7.5778069496154785 6.738432897732089 7.034917956660944 5.759289861266551 2.4211621693875 2.6773335911816027 29928960.0
3682 6.006775856018066 6.736429031814093 4.880566329288666 5.667654879299424 1.2696003983075188 2.560943043638395 29955276.0
3685 7.158682823181152 6.693945851534737 6.146142802481954 5.73385987819392 2.3108773446091515 2.5500457510797747 29975956.0
3688 6.866082191467285 6.706021703950925 6.043262966134751 5.721034730693254 1.539827889407389 2.468908579928281 30001260.0
3691 5.655998229980469 6.508161915515208 6.1483781161114095 5.787034840458138 0.06285659288417178 2.3171869727833787 30027116.0
3694 7.27306318283081 6.563846228510492 4.829088315740247 5.720888959537799 1.9168492851041352 2.290354311211723 30047588.0
3697 7.776041507720947 6.587521221580087 4.364489915323228 5.654541185544354 2.712832251286717 2.222070013553092 30073880.0
3700 5.0794219970703125 6.430629771659725 4.436009950664896 5.6630902676875055 1.2575068779991725 2.1558113388251625 30103294.0
3703 7.001657962799072 6.576751062334648 4.810612564526705 5.686317878790057 1.2084276547684318 2.158070997295237 30124450.0
3706 5.592353820800781 6.518893432519074 4.780131131737631 5.743417331415236 0.7088836884933202 2.0629416503425246 30146388.0
3709 5.225347995758057 6.5315082645528735 3.886188791521216 5.66087591701111 2.5914028607186723 2.1137133262444268 30172952.0
3712 6.044480800628662 6.548605827494967 6.313623761702002 5.642217135951118 3.1079994947399254 2.267993571136547 30206048.0
3715 7.995633125305176 6.7059997061743 4.206131339424342 5.537442220388996 3.721319786740934 2.34085763208494 30231992.0
3718 6.594136714935303 6.67663636985491 7.08236069810399 5.648331007574225 1.8405044363613687 2.303355198306879 30255836.0
3721 6.155649185180664 6.739144300436823 4.974657702505751 5.730380619328925 1.867968682221806 2.3682567383409445 30276366.0
3724 6.931027889251709 6.712696783124619 4.488326401162372 5.72202170909096 3.917656891807575 2.3830656700162773 30301916.0
3727 6.402112007141113 6.788084764635689 6.506034122320461 5.797963918300495 1.4241733669512082 2.321636913047249 30326272.0
3730 6.172963619232178 6.721731074994265 7.731082190292513 5.878464217167487 0.9079237999049432 2.356083071096437 30351888.0
3733 6.356237888336182 6.73765617588181 3.842565191427506 5.803683078331811 0.9389840895429422 2.269797032987729 30378382.0
3736 7.176195621490479 6.77437506093841 6.461722635165891 5.813517870590878 1.434307470689392 2.3826460405016427 30412572.0
3739 6.366381168365479 6.704733950333616 4.824826607608904 5.780421216927119 0.847970504451208 2.336571106880684 30438788.0
3742 4.781276941299439 6.44207797964093 7.369751865779667 5.780491972100035 -0.052302666316357715 2.2001343003631613 30460720.0
3745 5.2263360023498535 6.3744090293477775 7.144334971657289 5.833026909210891 -0.34233229385767533 2.1507408569519764 30485168.0
3748 6.124975204467773 6.290324810331969 5.9052917033493415 5.845676393966418 2.559610801046029 2.1353367032610957 30511646.0
3751 7.277217864990234 6.278744356171804 4.681316404761443 5.763311499835515 2.5364382877560354 2.0467799408711462 30536542.0
3754 6.133780956268311 6.204695883047105 6.6229510720058045 5.823449953022336 3.117733968019514 1.979677090834912 30562974.0
3757 7.809031963348389 6.333133700610049 3.865181381696907 5.785581942732155 3.4171086656272234 1.9639658171557284 30583354.0
3760 7.651679039001465 6.419718002533652 4.535996405951217 5.770192776754539 2.933394444894226 1.997235274027263 30613664.0
3763 4.313004016876221 6.25477278249948 7.269045500870282 5.708932885228056 -0.2659744877361191 1.9046312358684545 30636868.0
3766 5.871875762939453 6.26896684570605 6.24977457539412 5.697321456180445 0.49964782506788086 1.839609806905282 30656416.0
3769 7.450662612915039 6.360397198397379 5.653872269386605 5.683404188555217 2.0473154817510606 1.9357926332291275 30680890.0
3772 7.031459808349609 6.457241209949906 6.871228272583595 5.704325020558714 2.3952854096250245 1.987674685627899 30700672.0
3775 6.370899200439453 6.418100927691106 6.0068341850246965 5.685036497878894 1.1338005004237048 1.888720266975356 30722054.0
3778 6.356203079223633 6.39531887800865 4.174588628401027 5.696018871117771 0.7454572453324232 1.7788296069905876 30745920.0
3781 7.136022090911865 6.549459639382841 4.64084434798369 5.763366320714348 1.011052744201964 1.8959615662081997 30772928.0
3784 6.656221866607666 6.613703166886822 7.241335929057066 5.820777315662215 1.6045551532814877 1.9078792845379124 30798662.0
3787 4.972443580627441 6.508044192239008 7.107335536680997 5.795833975211833 0.8447191480246254 1.815615997058614 30822496.0
3790 7.507473945617676 6.60813578449876 4.431866266507159 5.818036453297149 1.5045125700725568 1.851088643217772 30853116.0
3793 6.5597310066223145 6.452704912645378 4.577662540567612 5.8412167003353 1.3580668367701736 1.705667163428056 30872312.0
3796 5.404327869415283 6.353940180952586 5.48801752353622 5.835371083207013 -0.06270334085775969 1.6306661643671567 30899308.0
3799 6.4652910232543945 6.402943035902146 4.415464736887095 5.790870587229382 1.615549980977029 1.650894836908397 30927842.0
3802 5.034358024597168 6.39912648352958 5.260780757587382 5.690048199921624 0.5035966178389298 1.6171454279656363 30947956.0
3805 6.218447208404541 6.323099593815792 3.7530234398645614 5.602178899864798 2.536837063659046 1.7247406401924403 30973932.0
3808 8.122166633605957 6.329047763575237 7.200546921541976 5.597308259266272 4.9107508590908875 1.7891467744675376 30998532.0
3811 7.101170063018799 6.515860566294136 5.424390864665879 5.574523916706532 2.276518919033583 1.887626697381986 31024012.0
3814 6.383177280426025 6.549014392893932 4.467550277944692 5.580034284523306 1.1936103332950392 1.93065604013438 31055776.0
3817 8.036275863647461 6.642304912834162 7.017543044096318 5.693238379494582 1.8234311362174809 1.9671905738827156 31076014.0
3820 7.077328681945801 6.65914148702198 6.546406397376519 5.700145954357778 2.5371119473237513 2.0285963398115734 31106300.0
3823 7.501385688781738 6.710523532888847 5.305929835393776 5.653986825261388 2.72941637752696 1.9957656089908296 31130522.0
3826 6.904609203338623 6.75616222684026 6.161370934643516 5.708625594503183 1.6874744604386351 1.9759467882685935 31149736.0
3829 6.597057819366455 6.695663005804017 4.953892678540129 5.709789264968129 1.5939608979395468 1.9790902482445047 31174768.0
3832 6.4818315505981445 6.692819290674847 5.839159199470441 5.657823980597168 0.9287734819475411 2.010145950363867 31202040.0
3835 5.116064071655273 6.651458217002717 5.26273888258564 5.615485653581318 0.37899183741163417 1.9628023461243216 31221282.0
3838 7.472846508026123 6.799531192519937 6.762779300156116 5.66482925362688 1.479507520215682 2.0749761762758694 31246326.0
3841 6.136263847351074 6.792418870224105 6.446594279944987 5.737858933001911 0.5435856904078871 2.114238924390247 31276462.0
3844 7.792180061340332 6.849640096085375 5.488043147078452 5.694036486666856 2.153894929170089 2.1861927084054567 31298706.0
3847 3.836683988571167 6.647575703938167 7.520713219303172 5.785878750183829 -0.6265230492186067 2.098282565575466 31319220.0
3850 7.588212013244629 6.652685171687693 7.16961567314532 5.81312022953425 2.2593304574325073 2.065681859317581 31344758.0
3853 6.525667190551758 6.610380609236279 4.300033788923766 5.758108686164926 3.600477317959422 2.0984674992492782 31364508.0
3856 6.352574825286865 6.776361335687231 4.508062205196719 5.770269928871135 4.000111394272802 2.2781509609852364 31389130.0
3859 8.453804016113281 6.903530698918456 6.446024088576023 5.8237263819790845 4.31727270460154 2.4284594284844934 31413378.0
3862 7.190579891204834 6.963450586268522 4.296945088116569 5.799445924135423 3.125700568134668 2.421555372975048 31433198.0
3865 7.035462856292725 6.886061201011559 7.834734673920048 5.937482672335756 2.491212724357298 2.4080170203342157 31453976.0
3868 7.106794834136963 6.896549956796848 6.168105623421329 6.019583062431704 1.874435284054368 2.3455518783199056 31474136.0
3871 7.533140182495117 6.636461794557599 6.073630449398498 6.123735703691693 2.150361798913362 2.218342816375758 31497710.0
3874 6.8856282234191895 6.671107477127421 6.108960042091173 6.155762757276317 1.715731020370504 2.171111913473712 31524868.0
3877 5.377742290496826 6.712280048633757 6.7289349015132585 6.171441545958317 -0.01818789982240926 2.106693567437248 31553640.0
3880 8.024051189422607 6.8404260283315645 7.98605018334813 6.2931314416842685 1.7123069505897037 2.2176334255596517 31585910.0
3883 5.978622913360596 6.782018332623454 6.224823863151901 6.240802866185267 0.5823331718927789 2.1356283000910365 31605806.0
3886 4.918467998504639 6.675890606542443 7.740915664891727 6.248019076319156 0.28361437329314193 2.093366621623939 31625628.0
3889 4.9627649784088135 6.599015197186694 7.64424480465214 6.284934254003081 0.09265274218112976 2.018929611372938 31644964.0
3892 8.139044284820557 6.661820858306945 6.118240954035467 6.344487710028711 1.8188718949380804 2.0092992501459075 31670848.0
3895 7.8000993728637695 6.782738396550098 4.016101078965363 6.188966491962629 2.075484997179169 2.066963564454989 31701476.0
3898 8.47883415222168 6.781557682817386 6.449717927847386 6.206172561884428 3.3692607315441454 2.0721428576726435 31729622.0
3901 8.103120803833008 6.808989065714137 4.203906106925599 6.041513188196741 4.725306194205878 2.145357057272625 31755704.0
3904 5.386383056640625 6.768683010026628 7.669471608907736 6.077020856225759 0.9094297438381829 2.173962239118745 31786864.0
3907 6.593668460845947 6.738504886456347 4.73103433889348 5.995372385817604 3.0486306223397595 2.2525951856086226 31825486.0
3910 9.113933563232422 6.85891052237406 6.687106519312692 6.023165221066229 5.616933637341309 2.4952070731517986 31856778.0
3913 8.755520820617676 6.896838875355145 4.443770256901749 5.9709264696883055 3.683651667104387 2.5969345948689444 31883966.0
3916 6.6511945724487305 6.867017487150573 6.825525457697836 5.965121125680027 3.8097842546066474 2.737804928847152 31918558.0
3919 7.881027221679687 6.841183982075607 5.089759939944421 5.891509910154092 5.109260783590814 2.7201977092868312 31945962.0
3922 7.0572285652160645 6.803036724634259 6.298492375616128 5.91401684471614 4.9122395930857525 2.79723400518321 31975478.0
3925 5.1562910079956055 6.557375716696294 4.953458603482456 5.909267502726983 3.715697595797468 2.731371991872804 31997014.0
3928 8.264195919036865 6.720572744410366 5.896076726051056 5.91808173850016 3.964828784926153 2.896099783947817 32021320.0
3931 7.207694053649902 6.881623678143962 4.743400772289725 5.897382658373656 4.3239183416961255 3.097232179073438 32045430.0
3934 5.5217461585998535 6.7499637107150265 6.586735089456344 5.921080655522298 3.532485845329773 3.140890352505455 32076756.0
3937 6.542965412139893 6.770123877564594 5.164022712838971 5.885846924879584 3.690121046874603 3.232809668643815 32102256.0
3940 6.926392078399658 6.875272148402619 7.551031851857363 6.0149673861487365 4.597606679498988 3.3485349203504824 32126488.0
3943 4.2646260261535645 6.656326722688199 7.44055271124842 6.0521125945772605 0.26005508147831935 3.0299854907191275 32148628.0
3946 5.416183948516846 6.608448429178858 5.224435197073023 6.038989993486265 0.8845829422558897 3.05982666574996 32172812.0
3949 8.805347919464111 6.793529527043345 6.839562477920127 6.061877211110182 3.453318165408218 3.1485099268658936 32202644.0
3952 6.052401542663574 6.701085533618547 7.50536103996523 6.14088974676347 3.8722834848118888 3.1733269008934544 32232144.0
3955 6.532054901123047 6.64165369093451 4.811907913625157 6.102371948830288 4.2514054295374075 3.152418760512084 32256788.0
3958 4.934223890304565 6.509678312209754 5.202536932632849 6.171256022484865 0.42960668228397736 3.075247253677721 32278776.0
3961 7.04266881942749 6.669303971761843 7.1039065412921705 6.23589404985102 1.0797784436522704 3.074964591338554 32304256.0
3964 6.215293884277344 6.621197645720047 4.39107730683709 6.129517231452359 0.7782766308838753 2.964394186987022 32332316.0
3967 7.433976173400879 6.63482753419984 4.785887321017549 6.017150200789501 3.926886745829436 3.028767118861821 32353404.0
3970 6.757761955261231 6.652709411654621 4.360968630121721 5.949673369560278 1.77511819070845 2.900220257844572 32379476.0
3973 6.03331184387207 6.591623369390622 4.924857492623856 5.938976123399324 1.8320032601369274 2.9234523861164408 32399722.0
3976 5.9430251121521 6.555760284238256 4.04785347533562 5.987969436118961 0.759109424536828 2.728143295148701 32420954.0
3979 8.048803806304932 6.621304513195674 6.027029484001563 6.003463226156764 3.9236465492407935 2.6950550174683343 32447136.0
3982 7.487512111663818 6.689549846044472 5.348405448772048 5.940383914172875 3.5416319743566635 2.725989995744393 32466818.0
3985 6.409367084503174 6.8104624910272245 4.81881660588159 5.884422172360331 1.813192049279221 2.722633262101409 32498520.0
3988 7.781106948852539 6.673082237368078 4.723924311940406 5.880111534509824 2.246363053312032 2.5410618724704466 32519290.0
3991 5.12370491027832 6.54452708009659 5.018041912263087 5.831078246761393 -0.07716601688751568 2.318098003462887 32546086.0
3994 6.257030963897705 6.538973052965699 4.714152497351847 5.772510518611604 0.5073083839711613 2.226197382065974 32566726.0
3997 4.904458045959473 6.519410129437424 6.617112832789012 5.81661026183175 2.0241611793289667 2.2516360400848545 32589638.0
4000 5.035037040710449 6.549057163032896 6.537427765132449 5.861593071212808 1.1069633316298477 2.211894596970761 32620726.0
4003 5.26766300201416 6.545035069453368 4.639107369932784 5.757270808772201 0.2773388018246152 2.2186709340678763 32645092.0
4006 8.124053955078125 6.557533618950695 8.9884880837254 5.834161298602139 2.6704865121365087 2.250296712619067 32676886.0
4009 4.767396926879883 6.4153172896764765 3.810085463574664 5.7655348464667 1.054947221868467 2.128633243153691 32713790.0
4012 8.23323678970337 6.3915637170921205 7.672495138542987 5.705498522171012 1.9943121265685662 2.1323553135504625 32739320.0
4015 5.5759100914001465 6.449425415087819 6.611086943283103 5.741952315908716 0.4849362955348133 2.141074547063262 32769946.0
4018 5.640236854553223 6.4029768626793215 4.260873222221607 5.766926773111564 0.9513575900640716 2.1471901919296266 32797248.0
4021 5.328429222106934 6.43417831970603 4.320739173798278 5.766940143180664 0.916631063413611 2.203408865407199 32816522.0
4024 6.960770130157471 6.47932893820712 5.069522070178417 5.793716497963917 1.330551461753049 2.1299154710109067 32841898.0


==> exp/L1_escape_A4.dat <==
iter rew_spo smoothed_spo rew_ppo smoothed_ppo rew_sac smoothed_sac samples
1 -113.38302612304688 -113.38302612304688 -117.09448849455268 -117.09448849455268 -129.43237199611315 -129.43237199611315 10311.0
4 -83.90917205810547 -102.99954582905087 -82.42252520968106 -106.03466166577648 -95.74503488766182 -118.68601956955465 32910.0
7 -53.65565490722656 -83.7493266002483 -53.74455376623654 -86.41371339960868 -86.21710881543225 -104.91737156197132 57225.0
10 -41.0750846862793 -70.62730819077457 -47.14009598164316 -74.76732959541427 -74.25376825005615 -94.20033363001114 80179.0
13 -34.35032272338867 -61.78797109891407 -39.95272216534963 -66.51579136154662 -67.68421646081039 -85.92531192162681 101915.0
16 -26.820831298828125 -54.26782012439206 -26.250410090900004 -60.05575370662722 -45.51116333051061 -78.2915297365438 123054.0
19 -23.93798828125 -47.507635476759845 -30.759583930406823 -54.36451022761642 -52.59480906423409 -73.80460307593243 143725.0
22 -16.497451782226562 -41.30393561150439 -16.780525394814504 -48.832202729826285 -46.354217388088166 -68.03983406089655 164061.0
25 -11.812419891357422 -35.87977894758836 -18.29994756059683 -44.37386419992549 -54.22478202968919 -63.93088246823197 184293.0
28 -9.730626106262209 -31.038973569438213 -17.034882054999706 -40.1136070232326 -42.429018868096854 -59.057736877651216 204280.0
31 -6.655264377593994 -26.8136236046292 -8.103318831132505 -36.42047049068149 -42.409791582372485 -57.29296231514332 223582.0
34 -6.193823337554932 -23.27219162768373 -13.37386798046234 -33.23698532892516 -26.16014784369707 -53.95825355155249 243953.0
37 -4.985714435577393 -20.248286039745253 -5.721549101334143 -30.154543777413043 -28.644059260145145 -51.331258646999366 264387.0
40 -4.859307765960693 -17.730871351191173 -5.872182018729202 -27.95551961286372 -27.74791956279518 -49.19025641404876 286692.0
43 -4.595914363861084 -15.63176340790746 -12.400256596328973 -25.926415608279207 -29.6187300067468 -47.26275985091585 309013.0
46 -4.604803085327148 -13.884487585061184 -5.913682916183333 -23.945845854560076 -41.849568621776065 -46.09609276002313 333127.0
49 -4.3970232009887695 -12.40669696052951 -5.963939836781012 -22.42562861945828 -25.6693750796186 -44.92190805144935 356684.0
52 -4.5800886154174805 -11.187948256587106 -4.614339748936175 -20.85201025783464 -38.53183707327647 -44.89371595297236 377103.0
55 -3.4908995628356934 -10.059063457218825 -9.581972395685105 -19.785259022257897 -40.87901659491468 -44.13981422776922 404148.0
58 -2.865959882736206 -9.08061206235231 -3.0819896597505583 -18.60644453607226 -29.121330023915625 -42.94804138035731 431096.0
61 -2.570291042327881 -8.021622926330084 -2.5579654801960525 -17.443580733255708 -26.23183765048837 -42.2385562023396 455998.0
64 -0.0842339992523193 -6.935879465705419 -1.1295832162594597 -16.29830004382102 -17.057416884430896 -41.41766036141004 483531.0
67 -2.9433090686798096 -6.189248508633849 -9.221643235828711 -15.397325967394728 -29.016139671348594 -40.20916503080582 509151.0
70 -2.581249952316284 -5.592261806727879 -2.7072859132481355 -14.425895861355611 -31.49240868119712 -40.13595310497292 540032.0
73 -2.528278112411499 -5.0037768610187285 -3.597935676213312 -13.518564858215408 -33.4651168880876 -39.28783246578141 571392.0
76 -2.136470079421997 -4.577399118896484 -9.492171198097124 -13.172888190201483 -39.892701770822946 -39.20533870332509 595572.0
79 -2.8510749340057373 -4.1387898373461685 -4.165121569546729 -12.529106303973364 -34.19543634195273 -38.72296231956262 621826.0
82 -1.1019070148468018 -3.781172564347616 -8.105631193762811 -12.08483124155896 -29.216700557621323 -38.46915294123363 647164.0
85 -1.555785894393921 -3.552577092652537 -8.723451422323354 -11.704158009725711 -35.579856941954226 -38.234067109851225 669056.0
88 -0.997378945350647 -3.337951582929329 -7.136294646125233 -11.344029810454398 -36.79815794874524 -37.95703080651175 692026.0
91 -3.044920921325684 -3.15975098302005 -4.337731371352018 -11.011195364909872 -31.888506642000667 -37.26475015862112 725866.0
94 -2.43543004989624 -2.9983551870707346 -9.569939662925846 -10.73137844824234 -32.051188216840885 -36.48493172543442 748076.0
97 -1.5506761074066162 -2.894164564473773 -2.801872251733017 -10.321373523412488 -34.58711982395924 -36.58493405681232 769329.0
100 -1.6054060459136963 -2.7418991096967584 -2.0875026990504795 -9.944595292766357 -33.24397526027936 -36.27221303227285 794027.0
103 -2.5923869609832764 -2.6255870001121133 -8.895521543828055 -9.70118319391652 -35.48615212277226 -36.27883112825069 818654.0
106 -1.2953031063079834 -2.50353479037186 -8.757458770514669 -9.615439138961232 -34.51610177983841 -36.14745881118978 844781.0
109 -2.8942720890045166 -2.496721850704279 -2.829317062935366 -9.310380440005796 -28.730249531062782 -35.93043891875046 868408.0
112 -1.081584930419922 -2.364666869972509 -7.910792122982045 -9.126931832244988 -20.936097416096597 -34.979668409881924 895171.0
115 -1.47284197807312 -2.311442325173075 -8.928419247554057 -8.884303681770763 -37.14484239559992 -34.82267619071892 920866.0
118 -1.6944360733032229 -2.2730588316912232 -7.609634901329608 -8.763538054368393 -27.25986045854382 -34.46509622851429 946062.0
121 -3.1691880226135254 -2.335858595646777 -4.292431551274208 -8.721394567786069 -34.340150710365755 -34.305807856733175 969781.0
124 -2.753849983215332 -2.3514408826053037 -9.397609839497484 -8.49633973465866 -42.347546229292114 -34.680381051017655 993783.0
127 -1.48984694480896 -2.204942699152559 -7.938585284532193 -8.33913551138031 -39.20790283587917 -34.535165254648895 1019957.0
130 -0.9351119995117188 -2.0544563309260906 -7.65315898062528 -8.073264183904348 -22.03290146672337 -34.15250158230472 1047220.0
133 -1.862531900405884 -2.022922528768601 -9.448394853288791 -7.888871608203434 -29.501553879452267 -33.68173245024058 1070580.0
136 -1.402297019958496 -2.0077472378145926 -7.676612950809769 -7.794609698104468 -37.405163932315745 -33.486731177712734 1095985.0
139 -1.1912150382995603 -1.9231717785767848 -8.256169553203009 -7.828128789731986 -44.59132037673889 -33.738162078632854 1122543.0
142 -1.9609920978546145 -1.8207729170391531 -2.855852258290732 -7.558893825415945 -32.93761292028765 -33.46270987694031 1149337.0
145 -1.8361330032348635 -1.753517234545594 -9.190516992757347 -7.496238755639053 -24.699040163559108 -33.08476975690393 1175019.0
148 -0.5565290451049805 -1.722583549580973 -6.805668748350572 -7.505655639706603 -34.709383165647736 -33.09131472482557 1200422.0
151 -1.408026933670044 -1.6260183807019954 -7.674523073696118 -7.259052129690584 -20.67567893817758 -32.15136631797113 1227731.0
154 -1.287600040435791 -1.6144124112441602 -8.253612366260537 -7.311759873191761 -39.84668843973475 -32.60478942008358 1253619.0
157 -1.5124258995056152 -1.712114739934723 -8.460423808313887 -7.299159637050627 -37.30226719364285 -33.019344951356544 1277768.0
160 -0.939573049545288 -1.6779990374309928 -7.692517680002251 -7.23450281940406 -25.033507522041837 -32.94191268854607 1301178.0
163 -1.0745880603790283 -1.67341772567542 -8.38574235963895 -7.17651563841136 -40.17201138034605 -33.096500620368445 1327542.0
166 -2.088102102279663 -1.723406486210643 -3.5291158126703053 -7.181089494874291 -30.33537068963846 -32.55250673327773 1352865.0
169 -1.646233081817627 -1.7116056432541145 -9.427566337074662 -7.017444632372154 -34.7049864230914 -32.43271126112462 1377167.0
172 -1.209623098373413 -1.6548665351871077 -7.473571099185904 -6.968291823771427 -41.575323607829944 -32.48677214581008 1403638.0
175 -1.3196361064910889 -1.6363770512834024 -2.5680960322737 -6.940712269035104 -41.13955603930927 -33.003951189788 1428324.0
178 -1.069835901260376 -1.584118326436688 -1.8412159646608208 -6.633934574037345 -28.619864811222715 -32.46212378185531 1454246.0
181 -1.3387820720672607 -1.6290192909404118 -7.2150446196817 -6.618302347582462 -41.68505394931607 -32.90910484661573 1480188.0
184 -1.8526079654693604 -1.6374689412665764 -1.7252741344670293 -6.599475800193635 -34.595738708776594 -32.88772053302751 1513417.0
187 -1.6267929077148438 -1.6557293431665174 -3.320258772961787 -6.589964592571057 -43.013807985635175 -32.651871870472 1538514.0
190 -1.6017260551452637 -1.5871399653115068 -2.644913091489793 -6.317074861541542 -46.04996337555053 -32.45183478829505 1564469.0
193 -0.2893379926681518 -1.5262178121301515 -7.445948852965424 -6.203815374949087 -29.245729402190705 -32.82511422033824 1591421.0
196 -2.576775074005127 -1.6134122953917598 -3.216486130841253 -6.266713593372796 -32.17243286344283 -32.170049832085475 1616589.0
199 -0.5831650495529175 -1.572739685143679 -1.6463731556741363 -6.254742082406516 -37.03741873087885 -32.10304423085871 1643716.0
202 -1.418325901031494 -1.6159902681146647 -8.46041180337421 -6.300973080675857 -33.278926607597455 -32.10551096676189 1668664.0
205 -1.3420250415802002 -1.6457412586555238 -2.241303448882125 -6.1936842691957406 -22.99691008886939 -32.145694632926954 1694203.0
208 -0.7902549505233765 -1.5532191480988824 -1.566225242607496 -6.030285915610197 -38.60157084023795 -32.65515836276153 1720095.0
211 -2.7804229259490967 -1.615786765340339 -2.806717812335468 -5.820033245501351 -21.953260098585233 -32.02718233725851 1744307.0
214 -1.5838069915771484 -1.6077922145006207 -1.6968698952136163 -5.609853373503086 -39.757177522478706 -31.76335110356156 1769307.0
217 -1.4225049018859863 -1.5894899702911438 -8.857816730499827 -5.683404035926487 -39.88139836862964 -32.07323694957631 1795681.0
220 -2.277211904525757 -1.5655477657066084 -3.0241678592108814 -5.49019289619367 -45.79693410868625 -32.80989255946947 1821727.0
223 -0.8592109680175781 -1.5667284545005384 -8.03950394265598 -5.524494154772304 -25.254033411025073 -32.186902152464675 1846173.0
226 -3.912597179412842 -1.6414076360043437 -5.473166193292191 -5.487687608797226 -18.683787544159745 -32.07937672385812 1870605.0
229 -1.8000729084014893 -1.5293561433798244 -8.253712210529375 -5.621375776926983 -25.758492879116783 -31.652944081245167 1896415.0
232 -2.6028249263763428 -1.6574793824385776 -3.924453153426153 -5.614920867743496 -25.861871414713896 -32.02550579700792 1920285.0
235 -2.465085029602051 -1.6877146737301794 -8.8569472803411 -5.667812301969779 -36.996814948603685 -32.30085538153757 1944592.0
238 -1.3235299587249756 -1.744515198644605 -7.350489880703472 -5.7449859631583085 -29.31236420834486 -32.42387021409965 1969479.0
241 -1.6865689754486084 -1.6875711434513645 -8.925021049851157 -5.779736130435502 -30.133502053954892 -31.956407725186725 1995566.0
244 -1.3988940715789795 -1.6391831312940508 -3.147753597265459 -5.686127654906946 -32.603430954566655 -31.66837279613004 2022693.0
247 -1.221492052078247 -1.5992975327290706 -8.18924366609739 -5.818469775589766 -24.848274482497168 -31.09184820799449 2049304.0
250 -1.421886920928955 -1.4608724100143076 -2.4320772127936694 -5.680692755570284 -39.46332317867239 -31.111377678945612 2076730.0
253 -2.3902690410614014 -1.528761758847057 -8.780941344819798 -5.856010530202753 -36.89023175922305 -30.920575373188772 2103280.0
256 -2.5149500370025635 -1.5673308145440497 -8.882138477627073 -5.751953239516187 -38.42052088070476 -30.8594238676368 2128872.0
259 -1.7733819484710691 -1.558643384777687 -7.759284443615588 -5.743194542162505 -30.301488881388146 -30.390270613163292 2152081.0
262 -2.255484104156494 -1.5568537322597238 -3.4056736343735388 -5.526805119870635 -28.375055668998137 -30.52664058940881 2175774.0
265 -0.4109640121459961 -1.497858679351419 -2.118632493730977 -5.3339244982269545 -27.681825540291037 -30.91936491344674 2202735.0
268 -2.137168884277344 -1.5479758151650884 -3.649298466097416 -5.296102148609534 -26.42086813628802 -30.709082619030703 2228067.0
271 -1.3668770790100098 -1.4796765345025586 -2.981749768516499 -5.136477441942291 -17.070516939447373 -30.87317161213379 2253195.0
274 -1.76442289352417 -1.4841174248368625 -1.9891725602080996 -5.0703568830917884 -35.19484023418805 -31.5126225572096 2276390.0
277 -0.501067042350769 -1.4325029295084497 -7.362303157682753 -5.012332577003068 -38.5355576026974 -31.725673920766173 2301900.0
280 -0.5737940073013306 -1.4320643720639348 -6.477107430196665 -5.042463992269202 -20.84247778116947 -31.33402689315481 2325321.0
283 -1.7581000328063965 -1.420469324119177 -1.671320906521137 -4.98181242182855 -27.161326632377616 -31.53645714015561 2350552.0
286 -1.774302959442139 -1.436114538860915 -2.917897807861841 -5.082697803135318 -18.12456600175885 -31.443915828564904 2372653.0
289 -3.195591926574707 -1.5605057711558326 -3.619352057692652 -4.930249732822653 -35.6906554402245 -31.631155680135603 2396528.0
292 -1.9099481105804443 -1.6515269672262178 -2.423673135578855 -4.94223868312684 -34.113074109782445 -31.034883110636837 2418695.0
295 -1.463057041168213 -1.570103307879586 -2.3361205856026865 -4.874348845968167 -27.403246461669887 -31.028808607924148 2444319.0
298 -0.1609270572662353 -1.431094189779678 -6.9744769445458585 -4.995705248813037 -38.587129994022945 -31.41506078607786 2470413.0
301 -1.1851310729980469 -1.5521150495607512 -1.1125847200633237 -4.882904162415567 -43.029860783118906 -31.72298766853765 2492856.0
304 -2.7922370433807373 -1.573870901565218 -3.239137206532643 -4.839977791020594 -44.00567197600331 -32.0372428685767 2515112.0
307 -2.709383964538574 -1.558239665475198 -3.9700813754104023 -4.79542042150806 -43.91297274661909 -32.24813494049661 2538950.0
310 -0.7458809614181519 -1.492534862415813 -7.068739662027003 -4.864417951252181 -25.54588735942747 -32.02113249759838 2562333.0
313 -2.011296033859253 -1.5071461449318546 -9.128151871071168 -4.8213580669203004 -17.77437953905844 -31.44369899649937 2586504.0
316 -1.0421268939971924 -1.388752686674752 -0.779867081130015 -4.60595200273853 -35.308630310378874 -32.16674305229397 2611557.0
319 -1.610888957977295 -1.3123485671453046 -3.174049186727837 -4.573326697081559 -25.1409970331716 -31.50142237775402 2637138.0
322 -1.4084041118621826 -1.3558282151781147 -1.8804418803475844 -4.443953641147515 -38.70246199873781 -31.578488613207963 2661625.0
325 0.1559380292892456 -1.253024821579006 -1.2802621699711243 -4.421129727549418 -43.396620998898555 -31.740967398457236 2688189.0
328 -1.49440598487854 -1.244084422824812 -1.3276806447796243 -4.461295569414289 -27.486511556707732 -31.16623519630477 2712464.0
331 -1.466675043106079 -1.2876112624864962 -7.455197291273059 -4.408887153551669 -22.514664272715866 -31.18570396502621 2735869.0
334 -0.7009919881820679 -1.2140268235676783 -7.36824410508083 -4.47940707302965 -25.98935021812027 -31.429418224331783 2762775.0
337 -1.2773540019989014 -1.1162937838986458 -1.7142540105194142 -4.2558708584710745 -38.00204389581484 -31.517177000445493 2790164.0
340 -0.4633289575576782 -1.0620547385135168 -7.476711965775911 -4.466372036288653 -23.980904411539917 -31.044546145569527 2818072.0
343 -1.7778539657592771 -1.0825499209980791 -2.754343289025002 -4.33956080079632 -18.675512736878254 -30.64558893459511 2843190.0
346 -1.7932789325714111 -1.103245852354357 -9.455332935255743 -4.476421261398149 -15.23862570664679 -30.10000214777185 2870770.0
349 -2.3286550045013428 -1.2284542441638902 -3.8459371350000575 -4.592446852619231 -26.381727516917756 -29.586595977044837 2896509.0
352 -1.0859770774841309 -1.225676654886779 -2.1664251579057847 -4.458499974697127 -19.526705658539 -29.10716968520629 2924818.0
355 -0.7958519458770752 -1.1862965867752615 -2.0914768410426463 -4.414106054933467 -16.169716001669002 -28.4589412868772 2950825.0
358 -0.6004359722137451 -1.07756449909035 -7.058916906526669 -4.463429195075752 -36.68641648472349 -28.76247355585572 2978800.0
361 -0.3354010581970215 -1.127162697319532 -0.0480556811835857 -4.531190088403846 -24.49556120666338 -28.52522193035934 3005234.0
364 -0.1739289760589599 -1.07141316059669 -0.517302846540471 -4.4467614865612894 -19.372493719929285 -27.865254224447277 3031261.0
367 -0.1514639854431152 -1.015906331571721 -1.817968106162844 -4.406931975999799 -24.111710772309422 -28.26181902752395 3058160.0
370 -0.6235209703445435 -1.070128749810516 -6.948749156904844 -4.498921693942349 -28.307695983997018 -28.40341950249005 3084069.0
373 -0.7429239749908447 -1.1135423042581114 -7.096239798763547 -4.581845824453111 -19.580553274172726 -28.341989543853483 3111841.0
376 -2.18373703956604 -1.1716153654743209 -7.928664863992637 -4.522539940542789 -32.22883679599751 -28.265870889113675 3136572.0
379 -1.753783941268921 -1.1608935275625925 -8.165671489459143 -4.6196657492978925 -41.962360812857405 -28.87920950382293 3163078.0
382 -0.770630955696106 -1.2163166018045946 -0.6144421097216011 -4.593000239951336 -25.079801465030478 -28.289814639444888 3189313.0
385 -1.5655419826507568 -1.1256354900151455 -2.858963682374521 -4.504475408099022 -26.02104473056082 -27.93153771752272 3216950.0
388 -0.3037179708480835 -1.003155921713724 -6.605539787229146 -4.402431184201861 -38.531500679018315 -27.860952043478637 3244792.0
391 -0.8062310218811035 -1.0208083935506087 -8.103243355505361 -4.405265065413511 -37.43598735292918 -27.92320803319746 3269593.0
394 -0.1302770376205444 -1.062078771374947 -6.233523752929036 -4.461774910384696 -33.927681745366534 -27.579321182375903 3295772.0
397 -0.8489290475845337 -1.1176599905971214 -6.531726695877536 -4.661302389599499 -29.59626213240229 -27.89463918129253 3320741.0
400 -1.2278320789337158 -1.0637669596740893 -2.401590480733965 -4.713355258889878 -21.702896099238366 -27.724661731833045 3348260.0
403 0.2243779897689819 -0.9520554026298303 -6.722299264449994 -4.7280790503007735 -20.555118219570176 -27.166179008072408 3376797.0
406 -1.02142596244812 -0.9763582141867386 -7.243735937093845 -4.781682355422967 -21.226945889086668 -27.07263171091225 3404539.0
409 -1.8851919174194336 -1.090309715936312 -2.073518589534697 -4.859361927490767 -22.86362422114793 -27.16495885456826 3428488.0
412 -1.1371068954467771 -0.9840178442261314 -2.219317348421664 -4.7548771047562814 -16.0430455121083 -26.745521741248364 3456086.0
415 -0.8443119525909424 -0.9255349245652806 -7.3101566372939395 -4.780442709040113 -28.763873741575924 -26.728502185786617 3484528.0
418 -1.4269800186157229 -0.8942257286990845 -8.2876071292323 -4.8291824680875335 -33.05427627407117 -27.005871631499136 3512408.0
421 -1.1644608974456787 -0.8952003940299547 -7.50752569094089 -4.746544064391743 -32.60852460249831 -27.27600316596763 3539090.0
424 -1.847456932067871 -0.9809951760685992 -8.07790913136639 -4.719020093300934 -31.88489337005744 -27.62568407073249 3564406.0
427 -0.337988018989563 -0.9210497300449548 -7.908846120825039 -4.887155829603136 -18.943045312301887 -27.4455742650848 3591107.0
430 -1.599513053894043 -1.0033401460730107 -8.7257322504442 -5.063904536766067 -17.582425414545366 -26.95121496028444 3616838.0
433 -0.1603729724884033 -0.9017613934445 -7.601043252774854 -5.208111321400665 -32.53872649347409 -26.685160986433317 3646138.0
436 -0.6377589702606201 -0.9971114464536244 -6.885937822854165 -5.277077232848733 -35.80046042770837 -27.311191375743643 3669266.0
439 -0.7054860591888428 -1.0131201192659636 -1.2614482106813032 -5.204936894308164 -23.535690497540088 -27.28826152702129 3695116.0
442 -0.7828320264816284 -0.9498897281388166 -7.807888637762382 -5.325141338564268 -34.40305744008558 -27.3961931689459 3721955.0
445 -0.3106440305709839 -0.9748322600804568 -1.2224814500523151 -5.2490894957807095 -26.02192994019441 -27.606316154116843 3749282.0
448 -1.3008670806884766 -0.9479333171802564 -7.4948376700105666 -5.148278586376742 -24.428349136756182 -27.60840562837165 3776338.0
451 0.1350229978561401 -0.8751244287370437 -5.767846170544859 -5.149324756303309 -20.570409154072422 -27.07514087932737 3804208.0
454 -0.5315279960632324 -0.8185860734652137 -7.865407682733682 -5.2828728984926165 -15.032765920757372 -26.90967090602848 3832388.0
457 0.210129976272583 -0.7768376389772356 0.4292776387171648 -5.290788027326845 -24.59500103386314 -26.82495142452105 3859779.0
460 -1.1249830722808838 -0.79124630347158 -6.765889287956777 -5.257115096585219 -29.37739692971352 -27.254286941171607 3887712.0
463 -1.853693008422852 -0.7624391290509949 -3.244843370787532 -5.159709900776469 -26.426515853069656 -27.13619151246657 3914535.0
466 -0.2101809978485107 -0.7372532229184783 -1.2081225568146925 -5.058469390094526 -24.792808370756184 -27.00397579310321 3942122.0
469 -2.0891671180725098 -0.7520419259610438 -8.56766052840409 -5.057323347834114 -34.49260484308947 -27.130628723787684 3970051.0
472 -0.3394429683685303 -0.721360772339743 -7.680332409894161 -5.205867257239279 -21.057960358530483 -26.57415532246518 3997552.0
475 -0.1759150028228759 -0.7587514381269298 -1.0169385009777852 -5.020342246982755 -21.347665684869916 -26.34880095222525 4023678.0
478 -1.115976095199585 -0.7783361887199212 -2.2991529251188108 -4.937998678996836 -25.75595569671092 -26.17364954493242 4050102.0
481 0.319159984588623 -0.662381666440587 -1.2779958545111525 -4.693204907124431 -30.803683763501517 -26.2553128057196 4079020.0
484 0.2965430021286011 -0.5456923589164069 0.2603534063966548 -4.547611815991769 -27.889321188857238 -26.257502619326964 4108220.0
487 -1.1860508918762207 -0.6196088553568979 -1.5827954428880204 -4.467407505720899 -29.880458410298083 -26.16978377232152 4135364.0
490 0.8796849995851517 -0.539657507038555 0.847989546460298 -4.324022526296341 -33.264553727701234 -26.569431956261248 4165012.0
493 -1.2615749835968018 -0.6358931949302513 -2.548686873327381 -4.307134826436875 -35.76670775510027 -27.122063555109285 4189821.0
496 -0.2446630001068115 -0.7115043084079951 -1.1783360525531363 -4.289257353883991 -20.91519501846211 -26.9250597921226 4217135.0
499 -0.8564130067825317 -0.7857046047960012 -0.7883271204260707 -4.232929207744583 -34.15514741679395 -27.21667220977942 4241652.0
502 -0.869966983795166 -0.8165739970862895 -1.640401580380057 -4.219898085882884 -21.236964743609885 -27.2959312494593 4273933.0
505 0.2372699975967407 -0.7030658670307062 0.5202389861216545 -4.106967980726819 -12.801581208314968 -26.93660772363755 4302649.0
508 0.2309070229530334 -0.5901058077063206 -7.041291696659494 -4.067976866090196 -14.50130908670321 -26.80528334933419 4330147.0
511 -1.2711739540100098 -0.6838435539963326 -7.908536583818329 -4.068331408086184 -26.860173491579115 -27.033339663518 4357497.0
514 -0.6912009716033936 -0.6800255654605252 -0.6559954372411987 -4.098692589862441 -21.263537793157184 -26.86085968809508 4385417.0
517 -2.2709391117095947 -0.713639891023744 -1.9660876924017976 -4.176620793860572 -33.81331490125264 -27.235520798273928 4413873.0
520 -1.25274395942688 -0.694111121662996 -2.096541988781843 -4.143069536806256 -27.566216891881208 -27.5727750553516 4442935.0
523 -0.656067967414856 -0.6509290079586769 -6.5519758841153815 -4.172439354515781 -21.549269884232093 -27.207322504425207 4470570.0
526 -0.7023169994354248 -0.6822569928046585 -2.1941394062080315 -4.15815601068221 -27.588240777881893 -26.909985059352245 4497840.0
529 -2.2397990226745605 -0.6974626239286048 -2.6403397451329256 -4.228964128278196 -32.35544910295936 -27.224375190974246 4524229.0
532 -0.2014650106430053 -0.682566394260836 0.1590029806819548 -4.155215383391614 -19.337596530372533 -26.85343010283818 4550938.0
535 -2.6004810333251958 -0.812242445348627 -3.1355219113718658 -4.046482704579955 -22.20065396894467 -26.36975868285633 4577064.0
538 -0.735448956489563 -0.7974683229172619 -2.1410460687311863 -3.867141503010739 -18.637899712529055 -26.1581109924592 4605772.0
541 -1.819209098815918 -0.8440626321877516 -2.909812818220918 -3.754921090750925 -34.0422123614882 -26.411549972918703 4632622.0
544 0.2411980032920837 -0.7051524936214191 0.1536237787551582 -3.5646861530993474 -19.28220123636598 -26.069688380426427 4660582.0
547 0.3366420269012451 -0.6736659128330311 -0.6621762711237387 -3.5431677460566515 -23.903868427995178 -26.37167160437837 4687503.0
550 -0.7770049571990967 -0.6107362835788819 -1.640396059926288 -3.502381735732449 -30.74950743499511 -26.587364483320123 4713873.0
553 -0.8819140195846558 -0.5670672698029875 -7.388156582766477 -3.608451601526153 -33.51177966166833 -26.82676611599112 4742512.0
556 -0.308784008026123 -0.5442643165882648 -7.280577314524933 -3.5859768584700644 -19.226967907200887 -26.118484149220365 4768117.0
559 0.3305810093879699 -0.4921154943062651 -0.2790530263945054 -3.6620820536669134 -22.880514242572076 -26.130208211807968 4796937.0
562 -0.7235889434814453 -0.4745909383611828 -7.884991946002858 -3.7229837920835855 -22.31669058256103 -26.320242079726587 4825180.0
565 -0.20380699634552 -0.4136480624018397 -6.525936001159176 -3.741281528461631 -27.08444285408757 -25.985264948402055 4854038.0
568 -0.5404380559921265 -0.4343188938846001 -6.641794705546527 -3.8264992970100975 -19.549576700066574 -25.748884390268287 4880962.0
571 0.1499419808387756 -0.4323167778536962 -1.2265961943007726 -3.880275244797081 -19.97441872668206 -25.693942158968877 4907378.0
574 -0.0090199708938598 -0.4191009902404172 -7.500734330110905 -3.939586096809172 -19.149417577793816 -25.47446674047676 4934983.0
577 -1.1690480709075928 -0.4385126933845289 -0.8101465369934191 -3.869033526114668 -32.197376830992724 -25.776972105916705 4963487.0
580 -0.8689860105514526 -0.4124434227482261 -1.2962924069127402 -3.783319511620091 -25.211056838355226 -25.39279025669793 4991587.0
583 -0.136227011680603 -0.5062522988276372 -7.152717128632045 -3.90533886275996 -26.585227591611314 -25.33534422551528 5016502.0
586 0.2336500287055969 -0.4606315861777688 -5.797157253017391 -3.810295640134054 -17.743427712842163 -25.02931684490437 5044703.0
589 -1.6548640727996826 -0.5340815810411466 -1.973616673049147 -3.782533851160371 -18.659756512944742 -24.65218225780252 5071185.0
592 -1.2614960670471191 -0.6285406118530854 -8.337334880120293 -3.900323517331251 -27.77929683090867 -24.42864442511605 5099191.0
595 0.2412710189819336 -0.5844293725627145 -0.7625986501102764 -3.860219770674816 -18.627947156061104 -24.28913764276829 5128144.0
598 -1.111954927444458 -0.5581779947798811 -7.861508048795704 -3.908356129800991 -31.692021022863653 -24.41585547838586 5157151.0
601 -1.677603006362915 -0.6063709951893708 -2.2122179678566645 -3.759271095616525 -26.89395003318459 -24.372998365533853 5183596.0
604 -1.3129689693450928 -0.5275045524152862 -7.091410461861052 -3.660633159984679 -33.08463076568716 -24.695653900058225 5212648.0
607 -0.6273729801177979 -0.5304242498115119 -2.114954956622454 -3.640839874201938 -28.759665822893183 -24.780000814338248 5240221.0
610 -0.94035005569458 -0.5105231773955186 -7.431711353258191 -3.6898635207261057 -24.77131619320953 -24.709486046935712 5266132.0
613 -0.6065490245819092 -0.4842148548271685 -6.497713952499399 -3.62678964583456 -30.34703252929653 -24.7830878480665 5292669.0
616 -0.5898250341415405 -0.5577363499873917 -1.681772382136888 -3.6327865169315663 -28.620153861186477 -24.944592327692785 5320467.0
619 -0.2146749496459961 -0.5334853955078498 -6.754176551205435 -3.814073971999581 -24.454301957812696 -24.516010095669653 5348886.0
622 -0.5479450225830078 -0.4771258189185836 -1.8129728055320964 -3.723945160796325 -27.40564891131885 -24.533540864921843 5376809.0
625 -0.1120660305023193 -0.5214658690396718 -6.390254939169425 -3.825994887742039 -28.073216400088114 -24.577326602136974 5405663.0
628 -0.6255120038986206 -0.5878633625210201 -1.4081832671003705 -3.805523044363964 -23.13833398924676 -24.751999894137924 5429704.0
631 -1.5816960334777832 -0.6468625605723901 -2.66135679191636 -3.820241729487714 -10.562527752035772 -24.01095302286283 5456360.0
634 -0.7016680240631104 -0.583516047404754 -8.057543595245308 -3.794551019475345 -21.93020151809663 -24.06324988565628 5482676.0
637 -1.1138830184936523 -0.5237250304375971 -6.901403199894784 -3.715689709767113 -13.632312072110249 -23.70170027879048 5509963.0
640 -1.2226550579071045 -0.5503192652718025 -0.900140618694917 -3.6644595289347945 -26.16637254153035 -23.49032039270713 5538365.0
643 0.2184979915618896 -0.6083600903023947 -0.8508053050446001 -3.5330429232483933 -24.7756967006823 -23.272753873416665 5566301.0
646 -0.1767569780349731 -0.5254286268959123 -5.814510544024171 -3.556685087665806 -18.139518299143596 -22.569117763204428 5594613.0
649 -2.6224958896636963 -0.6348603312768388 -9.93733205583914 -3.7104731117718472 -25.19557882752951 -22.5612925735742 5621170.0
652 -0.1979990005493164 -0.5744058817357649 -7.384868344982886 -3.802791740998948 -28.00188867756849 -22.604152243626363 5649487.0
655 -1.045145034790039 -0.6028796401498684 -2.1225418125692928 -3.7854930326389145 -26.885986520408682 -22.56846948883201 5677883.0
658 -0.2412999868392944 -0.5390519803714748 -7.709383257272913 -3.853664645051241 -17.40045128049071 -22.571963504142516 5706336.0
661 -1.6365289688110352 -0.638560455460409 -8.04529148460116 -3.9403921592108313 -17.4489781906934 -22.61401253370544 5734272.0
664 -0.094275951385498 -0.5401290683216513 -0.7546633166305008 -3.847215231926808 -14.697898878185669 -22.432440556132523 5763444.0
667 -0.144083023071289 -0.4882511109570786 -5.944037746191791 -3.866735932084723 -19.67851372253016 -22.56040713517713 5791040.0
670 -0.0465979576110839 -0.4611654625379295 -0.9548412487319662 -3.8044524011394474 -20.462508443370517 -22.76600514932824 5819654.0
673 -0.5747040510177612 -0.4400517912812609 -7.1474153563913205 -3.882322012964652 -23.375532991617295 -22.96362821070013 5848774.0
676 -1.6212010383605957 -0.5213974813755093 -1.6309651551429123 -3.966667296859425 -20.88856825606652 -22.716395823821028 5876378.0
679 -0.1088060140609741 -0.5072037472182391 -5.887661585392783 -4.013219156575276 -19.093148391854875 -22.895633843453883 5904117.0
682 -1.9805200099945068 -0.6239437138704431 -8.5991652352342 -4.133658516406561 -18.023992953762196 -22.99817805681588 5929460.0
685 -2.1577439308166504 -0.6828835342328576 -8.2813483808796 -4.207109252110847 -25.447948450341606 -22.83976274409821 5955608.0
688 -0.1835490465164184 -0.749747989134387 0.2916272849579391 -4.263086741922878 -32.24472481734075 -23.05003866525144 5982032.0
691 -1.7229690551757812 -0.7733804028381064 -8.980523650540068 -4.323422213019136 -33.26230414864345 -23.132462367120336 6009293.0
694 -0.8049019575119019 -0.8712143057316795 -1.337085627996859 -4.2851988202069125 -24.660679490996735 -22.77265395453726 6037025.0
697 -0.2222449779510498 -0.8471324795017121 -6.181403588956655 -4.227827548625432 -32.25546435223656 -22.777875129916627 6065228.0
700 -0.7748329639434814 -0.8126227813022666 -7.991252598790023 -4.171131230202133 -24.266299277896625 -22.995059576877622 6092939.0
703 -1.169585943222046 -0.724166284092469 -8.081884749001935 -4.320612748465101 -22.794663225002576 -22.839677178733357 6119953.0
706 -0.6011929512023926 -0.7164407758358846 -1.8142922757352844 -4.258185931152424 -33.55002631332185 -23.21670243491117 6147828.0
709 -0.6688610315322876 -0.7372733396854938 -1.715790840853339 -4.224117601530565 -34.774779212418466 -23.48667200206056 6176044.0
712 0.2014260292053222 -0.6724789852694502 -7.020613625957328 -4.282842995138695 -19.1660815588828 -23.549271830060786 6203993.0
715 -0.1009140014648437 -0.6191129665323174 -1.5342024227016382 -4.298624019491869 -9.0724264546246 -23.018413963845283 6232591.0
718 -0.3309450149536133 -0.6355807338946942 -1.0043563418668424 -4.22030547650514 -11.654070806066002 -22.67603163598265 6260195.0
721 -0.1622380018234253 -0.6203267982792262 -0.8249384740951613 -4.272665508780943 -29.10338114754566 -22.8716605307962 6288685.0
724 -1.584971904754639 -0.6601454630688062 -2.1523916531373244 -4.22505157427856 -18.916253305889114 -22.37020854434614 6315429.0
727 -0.5511560440063477 -0.6889141322576018 -7.564432265384134 -4.302507397139261 -15.03742677028723 -22.61385053607621 6343074.0
730 -1.7826130390167236 -0.730419327280214 -2.5912433688350163 -4.267090654846805 -19.30196802432624 -22.847226424260104 6369526.0
733 -1.1453619003295898 -0.6958494331110257 -6.983883830592468 -4.204605253973285 -30.984797141900223 -23.57705873678029 6396613.0
736 -1.1190481185913086 -0.6841399959119892 -7.054008667782806 -4.242513646163656 -36.00501521987879 -23.939401488640065 6423633.0
739 0.8150539994239807 -0.5866114628546284 -6.520726165006343 -4.266548500058775 -20.93290040176769 -23.79302133560315 6452979.0
742 -2.106558084487915 -0.6920610682565111 -2.75403243973111 -4.2665261149998 -9.603478131830038 -22.978271918094528 6477482.0
745 0.2833060026168823 -0.5741990531642589 -0.9056282212060678 -4.16801862164153 -11.218957603643343 -22.953620023181514 6506040.0
748 -0.7122000455856323 -0.6407236612745622 -0.5581424705363291 -4.2474153795297145 -26.786668638003515 -23.229645178783333 6533969.0
751 -0.5767309665679932 -0.6055109628791036 -0.4327652703272369 -4.181997300122491 -23.615551869077514 -23.11022531098511 6561544.0
754 -0.0386220216751098 -0.5660619163802088 -0.1228028349497059 -4.085848590163688 -12.118261244922179 -22.36326607518473 6589229.0
757 -0.5963159799575806 -0.5234938129982691 -7.025581176957488 -4.103106202287032 -22.495013609711332 -22.471962705860463 6617145.0
760 -1.6064519882202148 -0.5532491578014693 -7.474334360914311 -4.272912640497752 -26.18259003443068 -22.41221722003969 6644233.0
763 -0.2741709947586059 -0.4793442009690081 -6.048873874083904 -4.364230191879365 -24.087098414042497 -21.9671624916262 6671539.0
766 -0.5540169477462769 -0.6210704701327725 -1.194121824689577 -4.3252875167599445 -16.068162287031704 -21.72529727079655 6696883.0
769 -0.6598639488220215 -0.6273755799758092 -0.68669580698079 -4.355960064040437 -24.891094545523767 -21.753276788875347 6722965.0
772 -1.1845719814300537 -0.6218797639344966 -6.92872333928954 -4.523945099126927 -14.6106972415544 -20.96134935335346 6750924.0
775 0.2593579888343811 -0.5608293750450217 -0.9002880757248142 -4.306030483502131 -13.316079813270584 -21.010835752161334 6779756.0
778 -0.6324059963226318 -0.4975457301688533 -0.2759648166726549 -4.070930307097648 -8.036033450767095 -20.469401250655476 6807420.0
781 -1.2954859733581543 -0.5516191590157911 -1.396624312187292 -4.013306476263428 -15.534509753882128 -20.203803398916428 6835374.0
784 -0.2275730371475219 -0.4573713830170549 -5.886900703388383 -4.050148156388124 -16.666750233524006 -19.921418605615276 6864348.0
787 -1.1632630825042725 -0.5061285928061046 -1.6866886212709788 -4.029204720651384 -22.87099011984196 -19.91195521384628 6891881.0
790 -0.6883029937744141 -0.5047308934384838 -7.944034335053569 -3.983843668562691 -16.920005675742694 -20.19224165618933 6918509.0
793 -0.1704260110855102 -0.4787795004506352 -7.544993760983523 -4.160585693444042 -10.167583304255965 -20.314974950901675 6946045.0
796 -0.939033031463623 -0.5840398688284372 -8.268441020523037 -4.262804706200522 -9.232416077357062 -20.053190248819305 6972839.0
799 0.1442270278930664 -0.4731423078113801 -1.185384156387487 -4.17871972094523 -6.890099204153762 -19.44946726965305 7002077.0
802 -0.1127070188522338 -0.4598437326697153 0.4659447697583236 -4.099821907913629 -9.351201323526018 -19.598051939299616 7028775.0
805 -0.2508599758148193 -0.5177894134744914 -6.068913696552066 -4.157753584091848 -12.897635701549259 -19.512568473125643 7055613.0
808 -0.6803499460220337 -0.5176549113635656 -1.7162898499662995 -4.079060323185403 -25.42954061751018 -19.302009689397604 7081728.0
811 -1.2100610733032229 -0.4980817379429438 -1.1653226635149476 -4.102564060317324 -33.97880206529187 -19.452716559924667 7111328.0
814 -0.2263619899749755 -0.412704950425987 -0.4853279299981419 -4.111981403181713 -18.313905455430177 -19.273309324049947 7139749.0
817 0.1286200284957885 -0.3462364992887203 0.5400332740192932 -3.968296599923249 -20.249869157671746 -19.178208497289077 7169164.0
820 -1.3723900318145752 -0.4551247600468118 -6.736142790979198 -4.1725001169740015 -15.845691810078637 -19.573502312499432 7196540.0
823 0.3033149838447571 -0.4234862852654828 0.909873592107346 -3.9372890036414 -6.392442563602146 -19.292693819676312 7224479.0
826 -0.1730029582977295 -0.3707251349266192 -0.0117027326088061 -3.72018413920558 -12.724331034916469 -19.422093802351007 7253422.0
829 -0.668302059173584 -0.4115755959469447 -0.6120692872505695 -3.778489542622774 -14.044299577411786 -19.81948074512073 7282006.0
832 -1.6709740161895752 -0.5319528143387027 -7.075954161876698 -3.991644697442055 -7.215147857698851 -19.690783822827004 7307486.0
835 -1.658761978149414 -0.5495777351036268 -1.252503923636632 -3.914110067732131 -17.207137047323968 -19.665023325954053 7334156.0
838 -1.2075660228729248 -0.4916908388071677 -1.4232889897571566 -3.946640873040093 -19.237671072616017 -19.38742088364881 7362519.0
841 -0.5564210414886475 -0.4493767316990411 -1.014406880415221 -3.9735109574988448 -20.806789849212258 -19.72152075902149 7391957.0
844 -1.5611610412597656 -0.4596786818213498 -1.051383539861448 -3.873936072916247 -15.564801821183345 -19.40698652485661 7418202.0
847 0.3388320207595825 -0.3878815945616156 -0.6280175237595809 -3.676703575058588 -26.78939432399621 -19.444983364388555 7445924.0
850 -0.7449339628219604 -0.4140381269468691 -6.741233347723684 -3.882852220963583 -13.626521110503088 -19.19707109464077 7473884.0
853 -0.0990849733352661 -0.4061515514608476 -0.668281181550642 -3.799875502117722 -23.22662437381834 -18.92645878086952 7502817.0
856 0.257548987865448 -0.3318955593614692 -5.4386453482794455 -3.9326339615630026 -20.18257115597518 -19.427504953604657 7531443.0
859 0.2815219759941101 -0.2900663454980383 -6.827598247449507 -3.996421656134367 -21.115171015276516 -19.57045820405071 7560312.0
862 -0.0927040576934814 -0.2929845883469328 -1.2906102222709257 -3.943688163894584 -18.334146365274908 -19.495168616177025 7589073.0
865 0.2652350068092346 -0.3490681875391173 -6.03034911149741 -3.872258229016373 -23.41693844918267 -19.177516432247845 7614996.0
868 -0.2669160366058349 -0.3300016691220904 -0.5481701091861511 -3.79344456195859 -27.6493690221337 -19.489698942547523 7643762.0
871 0.4338669776916504 -0.256309375298162 -5.833793428807555 -3.840756030296826 -27.790553334816156 -19.558810862403163 7672468.0
874 -0.2080270051956176 -0.2934901439127009 -5.697981251713305 -3.990883003611095 -23.111612906127455 -19.45021968538131 7700853.0
877 0.6396790146827698 -0.2401199963477382 -0.7054916531748154 -3.8899611418244575 -20.34555054878078 -19.737893921466128 7729832.0
880 -0.0356049537658691 -0.1798009536059315 -1.0425573952537932 -3.9235412164957992 -23.448032518002687 -19.47281852524879 7758849.0
883 0.8097919970750809 -0.1509486228908734 0.2181074551468107 -3.940001236707639 -12.562334465969887 -19.09916500853588 7786771.0
886 -1.6773300170898438 -0.1716746773324011 -2.826294889369989 -3.965293114562508 -19.43498107263745 -19.198147275933927 7815881.0
889 0.1763449907302856 -0.1747190101753293 0.376772556391336 -3.8587776680035626 -21.275049363384287 -19.094000134753838 7844318.0
892 -0.3120290040969848 -0.1416539817327884 -7.318734737411798 -3.787215755217134 -21.24846490087408 -19.099524646078176 7872746.0
895 0.4159610271453857 -0.1581423411761058 -0.6118597783047743 -3.711567905227789 -22.12222308119537 -19.329038858476995 7901486.0
898 0.0143449902534484 -0.1423963807825141 -0.6165496744863943 -3.629008666641589 -11.806804369382105 -19.046422371272296 7929419.0
901 -1.0962629318237305 -0.1748774471274505 -0.7978392860470453 -3.558705584890544 -18.859976269428838 -19.29124422438767 7958133.0
904 -1.810183048248291 -0.2766222033250236 -7.686337827644202 -3.535285127620978 -19.94907767175526 -19.692782136436435 7986162.0
907 -0.6333149671554565 -0.3142188996882897 -0.361754156887037 -3.4851854575911805 -19.667857842516185 -19.895218733041634 8010623.0
910 0.3075479865074157 -0.2456923887873339 -0.0313686845090064 -3.507502741368846 -22.50886906507001 -19.778283858743468 8039508.0
913 0.3612809777259826 -0.1764472307617781 -5.940590899545592 -3.567237015411675 -24.79991156474374 -19.99760985895506 8066632.0
916 -0.6010270118713379 -0.1826243516274495 -0.0942967837526462 -3.372424733968475 -22.91104959056881 -20.023912134473644 8093672.0
919 -0.4912799596786499 -0.1583296016709929 -0.8491435616565317 -3.4116343482340934 -18.892092332457114 -19.755659682278274 8122829.0
922 0.196366012096405 -0.0915906336484184 -0.6636439706957993 -3.361715304982819 -16.17743124054619 -19.92855071957421 8151652.0
925 -0.2110069990158081 -0.111757956579543 -5.619149623135694 -3.521138003393697 -20.98288326637616 -20.23365705613759 8179886.0
928 -0.6684449911117554 -0.1306100020638296 -6.320495337308569 -3.4681011966736177 -21.13345493091891 -20.57226288945578 8208247.0
931 -0.6909259557723999 -0.140584054726637 -0.7756629753523079 -3.279435352859412 -22.826997374468878 -20.34154835211619 8237539.0
934 -0.6422150135040283 -0.1328844096195498 -1.38392371171414 -3.13894701033045 -16.59256690243078 -20.52307507540429 8265581.0
937 -0.1054170131683349 -0.1660746014121448 -6.363441522397139 -3.223983585386451 -15.983860005825457 -20.673093756909942 8293944.0
940 0.3877679705619812 -0.09921192546321 0.6396239626289804 -3.2666611521897924 -25.292680960954158 -20.64194526470408 8322661.0
943 -0.5346430540084839 -0.1036334512721286 -6.79717937051489 -3.364501245340402 -28.78172500780558 -21.14099691570921 8351506.0
946 -0.2190959453582763 -0.0914324360592253 -6.54796937822458 -3.4265322726243665 -25.818995252061207 -21.24388648605468 8380193.0
949 -0.6398249864578247 -0.1702812458007745 -6.309465286338375 -3.5182108473910487 -10.52724733857672 -20.801022463716823 8406468.0
952 0.6145940124988556 -0.1763097425385 -6.312077766477808 -3.4935681507419503 -12.900670100667934 -20.74495776326512 8434420.0
955 0.267965018749237 -0.131464722700342 0.5714075410608159 -3.4073150968477828 -19.5679011759937 -20.947883267012305 8463034.0
958 0.1521220207214355 -0.0957898293356578 -5.844420856539859 -3.462974700602845 -22.046740523104887 -20.98275361244471 8491115.0
961 -0.6855499744415283 -0.1077302777385968 -6.563836639674145 -3.40514871282326 -22.898259020506146 -20.864795130705836 8519075.0
964 0.3662289977073669 -0.0752841234141827 0.5392176850799788 -3.2932098695494973 -20.134978823416873 -20.313135126615776 8546350.0
967 -0.1990549564361572 -0.1355971446130297 -0.0346820390392941 -3.362315840455734 -22.05467922562881 -20.68302236405511 8574103.0
970 0.4555240273475647 -0.0624323230365386 -0.1968866496387247 -3.2802619916070697 -23.25765560160165 -20.67464007438854 8602348.0
973 0.3255590200424194 -0.0327783544699573 -6.2372287586645445 -3.3335525330485014 -8.121609381621765 -20.32966327649964 8629724.0
976 -0.8044339418411255 -0.0901573025458069 -6.687202360187653 -3.440965070183004 -19.997685050222792 -20.33421831076886 8656055.0
979 -0.2600129842758178 -0.0423522590029934 0.2572413424112478 -3.19842437903064 -18.789014482495997 -20.438655014370664 8685939.0
982 -0.5899269580841064 -0.0898575823831366 -5.911858656163781 -3.236040719953498 -8.246749020776065 -19.80400502352892 8713616.0
985 -0.6779559850692749 -0.104163791518254 -6.363878875302136 -3.1898555775712154 -21.782865117204864 -19.589867660648284 8741770.0
988 0.4067490100860595 -0.1057391554950182 -6.616772857155079 -3.145594958110028 -19.886281870713226 -19.45838244102534 8770591.0
991 -0.1861679553985595 -0.1256769855017625 -1.1666658365948055 -3.119318100716832 -26.692235678353143 -19.986661361609 8799759.0
994 -0.09647798538208 -0.0961310548896543 -5.937183383510719 -3.183602187656832 -22.14130245862207 -19.82962388370373 8829047.0
997 0.4711999893188476 -0.1407882814538636 0.8939177758592147 -3.032210748425081 -17.50096105568721 -19.56640315614784 8855810.0
1000 -0.0761400461196899 -0.1151671471892503 -7.0696097236527535 -3.006248620878586 -17.53734750646069 -19.6432419413359 8883744.0
1003 -0.0695999860763549 -0.0495579421203635 -0.0820993670622591 -2.845639016409525 -22.907296818782484 -19.72047528364131 8912661.0
1006 -0.2858879566192627 -0.06039987856937 -5.671190566859712 -2.791628802793022 -23.89492289935083 -19.89383890417752 8942085.0
1009 0.3903120160102844 -0.0675776466789619 -6.048026531207772 -3.016164710476006 -19.957336256416284 -20.079724275624702 8970577.0
1012 -0.7035390138626099 -0.0366454409971286 -7.402303524834766 -3.1268268564585933 -22.840820482253005 -20.277483305974556 8999223.0
1015 0.221356987953186 -0.0177619923250837 -0.1367763029683266 -3.046943083395714 -8.269496618800467 -19.978280023060684 9028969.0
1018 0.942891001701355 -0.0044323898148546 1.588746484910989 -3.004329466150856 -9.324603653134465 -19.796374780511364 9056731.0
1021 0.2606040239334106 0.0112175411768704 -6.227717816781805 -3.1055460359839584 -19.163926726259024 -20.089182719917428 9084952.0
1024 -0.6876840591430664 -0.022444779213536 -6.666565808736699 -3.160126760818099 -22.043154927113132 -20.41897585626818 9113064.0
1027 0.2259749770164489 -0.0999188733429046 -5.88587251593692 -3.115777229754856 -25.24184913834431 -20.769377619804256 9140910.0
1030 -0.224342942237854 -0.0757873333279508 -5.511070449797813 -3.280124561888156 -21.733646792519377 -20.835962379828104 9170471.0
1033 0.4177920222282409 -0.0885131770082185 0.8860318982550766 -3.19864569903708 -22.45096157359437 -20.93395890989544 9197384.0
1036 -0.6418230533599854 -0.1495673274648967 0.0256812917784126 -3.170455770682219 -21.492188828463128 -20.79977416907966 9223045.0
1039 0.2489529848098755 -0.1099235778843665 0.7811908211820673 -3.2420178533474324 -11.405381332577123 -20.106384586236043 9251399.0
1042 -0.2467110157012939 -0.0589563317235557 -6.439112520122375 -3.2722634009432614 -18.596157703636017 -19.954508630535926 9281063.0
1045 -1.2312378883361816 -0.1038370652234497 -2.3021702642256514 -3.359685100381311 -16.79238586901219 -19.686354483398883 9310321.0
1048 -0.1630580425262451 -0.1100040655561451 0.5114686856684263 -3.174222195732729 -19.974162032414597 -19.857220400038088 9337166.0
1051 -0.1639250516891479 -0.0735678239793078 -5.515638868314891 -3.061207119962135 -21.349297575192175 -20.04170738217636 9365181.0
1054 0.2205910086631775 -0.080811244735756 -5.283604696247804 -2.991755220622036 -24.382138436258046 -20.1623863656352 9392679.0
1057 -0.0525430440902709 -0.0650853416493077 -0.8574580043852431 -3.090063512425707 -22.77435086440098 -20.31621838870393 9420582.0
1060 -0.0762759447097778 -0.0287230009601604 -6.055454740822018 -3.050854307152504 -12.762667471809324 -20.170697072183412 9449464.0
1063 -0.5351790189743042 -0.0270281892505861 -1.7021030995102002 -3.1357433529940497 -17.511753621277716 -20.358715073540367 9476883.0
1066 0.3469930291175842 -0.0138097147388172 -6.56454140329878 -3.2317465239625847 -8.513331684009533 -20.18786247445497 9505653.0
1069 0.4128360152244568 -0.0109067665453521 0.3705779042494841 -3.164634376364911 -10.862765513266726 -19.97249349621223 9533755.0
1072 0.9086290001869202 0.0180843993036046 -0.1659613917900304 -3.22632370009916 -17.671001881397657 -20.161667342145503 9562959.0
1075 0.3445810079574585 0.0819525621964475 0.3843785299819306 -3.1459757504765866 -22.491586145793683 -20.3575623007236 9592726.0
1078 -0.128167986869812 -0.0541545460302856 -0.6884261406404719 -3.154921727358677 -22.18279997817451 -20.10037294257898 9620305.0
1081 -0.2172410488128662 -0.067995530666036 -0.1010302682717569 -3.111040485945999 -10.898129643479662 -19.86402911176809 9647917.0
1084 -0.3480629920959472 -0.1222360189759981 -6.378568889499808 -3.216029193530664 -23.624078483050194 -19.79465779034233 9676348.0
1087 0.8921680003404617 -0.073541878612503 -4.921589377918791 -3.139419382594685 -23.04428007965166 -19.990718553054585 9704484.0
1090 -1.68491792678833 -0.2256363100719289 -1.483556036528367 -3.1323143814188965 -28.071697682666695 -19.83469058581072 9730777.0
1093 -0.6283129453659058 -0.1967718619548812 -7.558620685156592 -3.11113990621997 -18.287907473261697 -19.793641633555104 9759183.0
1096 -0.6627930402755737 -0.1984192657384305 -1.4892991543739624 -3.2159638411469595 -20.522008559439175 -19.942696615132263 9787111.0
1099 -0.3039350509643554 -0.2279039867589309 -6.183942414198399 -3.313824381262448 -26.255284541933335 -19.7244521404063 9815263.0
1102 -0.0708570480346679 -0.1909884904888328 -5.672999964171069 -3.34205567387063 -25.704089382088675 -19.67808030053454 9844513.0
1105 -0.0997049808502197 -0.1384733090383927 -1.1148265712378391 -3.141484499167684 -9.853318320456577 -19.021158081685154 9873186.0
1108 0.4104290008544922 -0.0931772103156971 -6.309086046444696 -3.202000338342774 -18.424795485546024 -18.793286477462612 9902000.0
1111 -0.2374800443649292 -0.152538409250224 -0.5016506606897462 -3.2754693542552538 -11.171951663809264 -18.687450065707583 9928970.0
1114 0.1574730277061462 -0.1652027132103692 -6.132299445575124 -3.496724569130545 -16.776308407953067 -18.633331756417363 9956385.0
1117 -0.2476780414581298 -0.1959482894029267 -6.200991173437052 -3.5780301710865343 -18.262583752872537 -18.181905641328385 9983791.0
1120 -1.19356107711792 -0.2217699432042812 -7.332215633294005 -3.6668487391266895 -20.15415031663035 -18.27544698737757 10010832.0
1123 -0.631024956703186 -0.2126914008957134 -0.1904777080763473 -3.537906279901401 -22.36268677270492 -18.589266261440805 10038436.0
1126 0.7984620034694672 -0.1415297443362464 0.0087371557468181 -3.313380054684581 -7.448795680281494 -18.15224044971233 10068135.0
1129 -1.282987117767334 -0.2813193741308541 -6.933984054601455 -3.559466442325122 -13.592008397505245 -17.938139573721493 10096105.0
1132 -1.11720609664917 -0.3183084501689177 -0.5950481134934447 -3.406863809518498 -21.04219385973121 -17.84035771176423 10124194.0
1135 -1.1146221160888672 -0.3209860276200309 -7.243775549112616 -3.505119324244344 -27.033493016808848 -18.10094715352202 10153492.0
1138 -0.6441580057144165 -0.3205237976465622 -1.7439339001098713 -3.3368266501216324 -10.29517192110098 -17.49123090590149 10181743.0
1141 0.3404319882392883 -0.3913923892433528 -5.543679493091317 -3.4603412828824007 -8.836367858544474 -17.707722354568247 10208571.0
1144 -0.3307329416275024 -0.3438531018758168 -0.4754966002078022 -3.496660788984764 -3.950072516576835 -17.07512011655566 10237478.0
1147 -0.8447200059890747 -0.3509346383108196 -7.6824897874178895 -3.673555712809352 -5.487095026646606 -17.111184304225397 10265022.0
1150 -0.1708920001983642 -0.3214434784464053 -5.511946424557099 -3.552434495433473 -11.88000781468839 -17.359667790403638 10292488.0
1153 0.411827027797699 -0.293218017186083 -4.760700805745243 -3.4443261976360957 -15.229269075192423 -17.144153402847362 10319506.0
1156 0.8179399967193604 -0.2434564973609878 -5.007993688485597 -3.5723002794181102 -16.583681956916855 -17.364093268105318 10347396.0
1159 -1.1667850017547607 -0.2911207401496336 -7.709765636386059 -3.5270528815778865 -15.172466282267628 -17.27549402632245 10373555.0
1162 -0.1477290391921997 -0.2567775043838658 0.2400207238968228 -3.3035078785959278 -5.7350187606413865 -16.737110008369207 10401600.0
1165 -0.5851479768753052 -0.2679264110369233 -6.5522775057395695 -3.384245927966149 -18.700554409682567 -16.880315490825442 10430370.0
1168 -1.1294488906860352 -0.2807395191372834 -0.7439996508802205 -3.315934659646387 -20.433852835258932 -17.221074768180344 10458136.0
1171 0.3444790244102478 -0.2130942290666828 0.4777932534541196 -3.2339134998568837 -21.815652723071864 -17.61625332085234 10487567.0
1174 -1.181001901626587 -0.212683644306737 -0.6839812057950647 -3.1722039068442767 -17.698091758196618 -17.85756665736948 10514154.0
1177 -0.8299839496612549 -0.3081019357468242 -7.872928368461091 -3.287844967960382 -13.524652963855328 -17.677591391967933 10541026.0
1180 -0.1247860193252563 -0.2383843254739504 -7.03639794842662 -3.3671187365528814 -19.0965530036334 -17.910315810674476 10570370.0
1183 -0.2350740432739257 -0.2501346922843692 -0.0707267247858483 -3.178837024917174 -21.548277559636848 -17.83536137333448 10597215.0
1186 -0.262253999710083 -0.2898569192324614 -5.560851234223577 -3.127814224920952 -21.031251996772323 -18.053492897186523 10625555.0
1189 -1.732795000076294 -0.4148964634182439 -8.107137310912579 -3.116137830775365 -9.990317984834936 -18.010288661659764 10653436.0
1192 0.2203009724617004 -0.3385654542850471 -5.415999182458621 -3.0249745228577707 -9.738455224755816 -17.50950851961404 10681477.0
1195 0.6646470129489899 -0.2495508138169118 0.2098130296001255 -2.857324739371633 -4.02922824203158 -16.914849574387848 10709797.0
1198 0.2677869796752929 -0.1193569957339197 1.0393594970323763 -2.640004609495301 -7.839599526545976 -16.348683306709294 10739346.0
1201 -0.579198956489563 -0.1053388698390078 -0.7570187839500853 -2.7470765418206367 -16.609056176584474 -16.10624529728327 10767057.0
1204 0.8050650060176849 -0.1168636570742285 -6.081652013535162 -2.8734476387433423 -10.027678561283006 -15.846499164128504 10794958.0
1207 0.1511380076408386 -0.1073826374989208 0.1518067076479474 -2.9774489555048143 -17.487010890576208 -15.531975091382598 10823748.0
1210 0.3909749984741211 -0.0968968959862293 -0.2244217057907733 -2.9325732193064766 -23.539689147424713 -15.619232892107751 10852576.0
1213 0.8001749962568283 -0.0124122360211846 -5.38998407053194 -2.9467203206351416 -16.349394924938647 -15.889821751027684 10882246.0
1216 -0.1978670358657837 -0.0315333178159604 -5.657825304624873 -3.010951569949741 -19.160853095955606 -16.093186279446222 10909582.0
1219 0.9006040021777153 0.0587570368849216 -5.705698864355026 -2.93116310734285 -16.027236927320303 -16.386233444049946 10937926.0
1222 -0.0168999433517456 0.1224221201089127 0.184691724361496 -2.941576446678576 -22.207450748408007 -16.721331660241937 10967618.0
1225 0.667259007692337 0.0975302212391021 -5.855998152589221 -3.0454826972801303 -24.92952948435761 -17.125232066514645 10996307.0
1228 0.2002469897270202 0.117640846312786 -6.703150999409578 -3.11436604472502 -9.813255383995024 -16.880987996277145 11025095.0
1231 -0.72611403465271 0.0787129782344113 -6.990004709801115 -3.074431011103321 -10.638880103092445 -16.89559928436818 11051358.0
1234 0.9311619997024536 0.1395197655629992 -5.219101712837402 -3.093238981798044 -21.36199928272554 -17.103812999184672 11081278.0
1237 0.4873499870300293 0.124874472868135 -6.408076062043358 -3.293409200510617 -21.77511174655117 -17.439780062798974 11109785.0
1240 -0.1160869598388671 0.1042266885993807 -6.012251896917728 -3.436550403974783 -14.839963144824377 -17.274065665600308 11138951.0
1243 0.3660420179367065 0.1325809776860829 -6.274934946252767 -3.5785084874303523 -13.70458078391057 -16.86615275154668 11168623.0
1246 -0.2678060531616211 0.0676681321799436 -7.216700194510311 -3.640801775207239 -11.497289148035033 -16.698067674085117 11195644.0
1249 -0.0549240112304687 0.0334201037707957 0.1082792169744899 -3.6615939760169214 -17.071703693061316 -16.38583807720871 11223583.0
1252 0.3012019991874695 0.1194482340006305 0.757000347323936 -3.531894760293456 -18.725851722437472 -16.01509823354335 11252584.0
1255 0.2210729718208313 0.1427339848021911 -5.768928731351648 -3.4290738068132303 -24.38422933959791 -16.562059495724128 11280704.0
1258 -0.6095659732818604 0.045457537181501 -1.1082936616122 -3.305720622445987 -25.861917671297967 -16.59176026547663 11308215.0
1261 -0.7141419649124146 -0.0140742991632423 -1.0535768223420354 -3.2473058718230927 -21.770150572464335 -16.766187897196914 11335703.0
1264 -1.1772210597991943 -0.0892144577966616 -2.0948052043796763 -3.106047388220108 -25.111976538092684 -16.8738883804834 11363361.0
1267 -0.213062047958374 -0.0835541321872523 -5.273056665208038 -3.1403704339409373 -17.931637571849908 -16.355794972764414 11392230.0
1270 -0.6042120456695557 -0.1357981321870347 -6.325731086674456 -3.226605389448747 -23.699489237897566 -16.508934247136967 11420438.0
1273 -0.6568390130996704 -0.1952374681729016 -0.5723540131529643 -3.2066007172573414 -22.65289774955427 -16.8541709817887 11448247.0
1276 -0.6458009481430054 -0.2228815069657437 -6.892382079307358 -3.2864672265680053 -23.63856519751459 -16.68573174552101 11476132.0
1279 -0.1677010059356689 -0.2391969528968331 -0.8055662646807842 -3.3751506133774427 -21.156815901492074 -16.566546709279837 11505294.0
1282 -1.2335450649261477 -0.309388389511092 -0.3483652933154668 -3.434898340065885 -12.157575304044524 -16.56718481399812 11533168.0
1285 0.3128359913825989 -0.2835898566378545 -6.297248118878329 -3.389889007230161 -7.949228385704307 -16.2835057599132 11562150.0
1288 -0.1629309654235839 -0.2481484815407162 -0.4231615571979437 -3.333870965291765 -12.225475019346158 -16.304080570590862 11589372.0
1291 -0.1336560249328613 -0.2295378725305656 -5.615936107489765 -3.367583028536555 -19.184002313002484 -16.6843303684297 11618259.0
1294 -1.1061549186706543 -0.2909605192649747 -6.279068270150862 -3.4288386390969974 -11.310275994889977 -16.287671965592118 11646463.0
1297 0.3708890080451965 -0.2437683395646515 -6.518251483385205 -3.5870669376462896 -15.829190701319352 -16.409516990957073 11672910.0
1300 -0.1243070363998413 -0.1570077192363772 -6.274284061479612 -3.5931677836005145 -19.16719867073958 -16.603132536476977 11701851.0
1303 0.971568999812007 -0.0982768961671862 -5.404710046128092 -3.5064934164267685 -17.96069718996448 -16.71769216686284 11731269.0
1306 0.2545340061187744 -0.1194829757873527 -0.2574410074048292 -3.579207247854693 -13.63518604285199 -16.60767689882213 11758643.0
1309 0.3182500004768371 -0.0584454629646404 -6.497998022010617 -3.614829086946076 -17.60636981110276 -16.42874092382134 11787602.0
1312 -0.0822119712829589 -0.0669818255573149 -5.398140383646255 -3.536228567424163 -18.95864040027159 -16.471321550775187 11816150.0
1315 -0.5504300594329834 -0.1267930287407888 -0.9801561094857996 -3.37826510379694 -18.280715986663466 -16.271134366643526 11843556.0
1318 -0.2479100227355957 -0.1011179939065241 -5.691789332266042 -3.37980897603148 -22.99618004105654 -16.296455820761953 11871359.0
1321 -1.219130039215088 -0.1149480125966215 -6.781740084626665 -3.329836279121332 -27.354567149532492 -16.444581816927997 11900045.0
1324 0.2961090207099914 -0.0533236606002898 -0.3125780183087578 -3.1262668666751265 -20.210371889933093 -16.353571604989376 11929140.0
1327 0.2761030197143554 -0.0212076699509338 1.0098112207207546 -2.9194265763005567 -23.913700203684247 -16.715971019999184 11957077.0
1330 -0.2074559926986694 -0.0721387480598521 -5.750972242971617 -3.006179753847409 -20.737591514312385 -16.953091934816207 11984307.0
1333 0.2770860195159912 -0.0659077981389022 -6.545280390185111 -2.9432804983236145 -12.199797038536794 -17.014997659611605 12011775.0
1336 -0.2772389650344848 -0.0465788167990397 -7.221901406455274 -2.9090211438014317 -12.991629460961049 -16.785895877375484 12040557.0
1339 -0.0688320398330688 -0.1031357915885622 -5.682036151980663 -2.9099111320685624 -16.277047065601046 -16.312847632639524 12066290.0
1342 0.9061589986085892 -0.0324399409952724 0.4511645802080997 -2.816736057004161 -14.7981637664072 -16.036610259185313 12095212.0
1345 0.2819719910621643 0.0357463288978279 0.067495377305895 -2.638041672639177 -6.415804618493672 -15.606350233861836 12124210.0
1348 0.2501829862594604 0.0527843894261312 -0.2758509847996131 -2.6302370786275704 -3.825953165229392 -15.570580976672554 12153811.0
1351 -2.2275280952453613 -0.1006946130520614 -2.8349618351943984 -2.544357565363007 -22.090935358059053 -15.635256971334984 12181578.0
1354 0.8029229938983917 0.0019560729194191 -4.286009509654095 -2.4645548442685103 -19.727574258811867 -15.344407396846156 12211541.0
1357 0.0376909971237182 -0.0309431718468315 -0.2143854075020423 -2.5412096249707568 -8.398481967610277 -15.42798685025035 12239478.0
1360 -0.156823992729187 -0.0216420253919524 0.2899138466591773 -2.384796566059857 -9.621749843789551 -15.566352996737075 12267304.0
1363 -0.2514400482177734 -0.0534919518527259 0.4286099700359993 -2.241141113823956 -4.394314961005751 -15.202429120600264 12295560.0
1366 -1.0071680545806885 -0.1133600392204803 -0.9048682973456073 -2.3771615346708823 -4.252667704279765 -14.843475809600596 12323253.0
1369 0.7722180038690567 -0.1660711257875087 0.4201409213475791 -2.2690804774516136 -15.980682943863407 -15.07081871955074 12350296.0
1372 0.3595700263977051 -0.1360064735035204 -4.918759732781414 -2.215416990457026 -8.29428568813683 -15.27877710932963 12378196.0
1375 -0.6695619821548462 -0.1007018122554801 -7.235563552583745 -2.3260592427008366 -12.472236815878537 -15.338062189975956 12407859.0
1378 -0.7020180225372314 -0.0918863380830246 -1.4252217592641871 -2.175142103146158 -19.481106005700962 -15.584231947062651 12435137.0
1381 0.4072279930114746 0.021219487573739 -5.014451350254181 -2.229789890509029 -23.158526488376914 -15.5403128515195 12465024.0
1384 -0.4932999610900879 0.0305385111228404 -6.770060590309082 -2.325760508653926 -20.04552500371816 -15.321958990566324 12493726.0
1387 0.0873039960861206 -0.0131778033439298 -6.827376587556048 -2.584126426678712 -22.523420229319242 -15.278449030504133 12522227.0
1390 -1.4450440406799316 -0.0069266016182185 -1.4347595457718132 -2.421798708482583 -21.93284183596992 -15.298569319663336 12549605.0
1393 0.1101899743080139 0.0186604123520639 -5.823856149248073 -2.4064376225628807 -9.077374871691617 -15.275604775485233 12577934.0
1396 -1.1549980640411377 -0.1288655280219492 -7.885982051077132 -2.592520979955266 -12.422428219537085 -15.284864859368064 12603777.0
1399 -0.187121033668518 -0.1638674454945961 -0.4137152455484543 -2.667488071125119 -19.695525754034563 -15.16372198973681 12632745.0
1402 0.8986269980669022 -0.115989421960031 1.458878394811692 -2.610692819375624 -20.144584916032677 -14.9761359143186 12660943.0
1405 0.9239429980516434 -0.0260167159825766 -4.892427918007336 -2.778036404614704 -17.76453762846945 -14.703518003130132 12689918.0
1408 0.1577739715576172 -0.0048680201066857 0.5334390477817221 -2.8496555788696902 -17.56503463092652 -14.91616398205276 12718632.0
1411 0.2636299729347229 0.0080808127935563 -4.999586665224321 -2.889974210025318 -12.252282385786321 -14.595791413895345 12746077.0
1414 -1.1739630699157717 -0.0514052847551353 -7.322141997196191 -2.843533873633446 -17.733910486706563 -14.43110649115756 12774331.0
1417 -0.065371036529541 -0.0743194342431428 -0.7280806390700962 -2.9310282137587933 -21.850359851663676 -14.509270359147829 12802511.0
1420 0.7948909997940063 -0.0431321918344678 -6.024657010639107 -2.897417843697759 -20.318125395773638 -14.608731356295271 12829197.0
1423 0.2825980186462402 0.0458721199164636 0.326601691440628 -2.718301401359453 -22.32290689521941 -14.604522563722004 12859108.0
1426 0.2943459749221802 0.0489832054828136 0.528313021179394 -2.5704990564434684 -10.255436110016767 -14.358802640545887 12887880.0
1429 -1.6496610641479492 -0.1259434267665593 -1.5143297232251869 -2.62209210499272 -14.271650830191875 -14.340496564348989 12914124.0
1432 0.4949809908866882 -0.1204470401702417 -0.3890783444983641 -2.7096312034855816 -18.540419498978036 -14.436009237117322 12942326.0
1435 -0.5997949838638306 -0.1229149728800258 -7.065703311180727 -2.675697904554451 -20.675872114710486 -14.877533687493893 12970519.0
1438 -0.2363879680633545 -0.0984197609238088 -6.546565183065216 -2.873325290437305 -19.7663759538375 -15.284725082732995 12999462.0
1441 0.2584429979324341 -0.0619184165816442 -5.8934751603831526 -2.927177613553934 -21.77048328823296 -15.47302206290863 13029081.0
1444 0.257170021533966 -0.0792331901640941 0.1456344676677701 -2.885237345321712 -17.10836355203743 -15.262926367610136 13057487.0
1447 0.8165120035409927 0.0484076267014184 1.0166779087659008 -2.7872245668666573 -20.539938519197598 -15.344771532595091 13087487.0
1450 0.4447259902954101 0.022385743871479 -6.188390796531476 -2.746241371043129 -12.247500301879018 -15.314235455899452 13115315.0
1453 -0.2629879713058471 -0.0169175405735388 -6.601046773868154 -2.719047985398049 -18.705152893322538 -14.98834719094529 13141614.0
1456 -0.2291289567947387 -0.017195006020144 -6.5741008348803724 -2.7994889446082247 -14.07501577378952 -15.22455599223404 13169599.0
1459 -0.2290469408035278 -0.0920932152591773 0.6011132845690907 -2.6521693331326257 -21.142815668054798 -15.42505886619669 13196618.0
1462 -1.3843729496002195 -0.21695998784128 -6.708893689593273 -2.647159708596773 -10.603253770569708 -15.196136329708638 13221491.0
1465 -0.5734879970550537 -0.2057509472064855 -6.649293015526633 -2.862730541516368 -7.1227227300617075 -14.645623672398957 13250286.0
1468 -1.2264790534973145 -0.2510202258575176 -7.796794033882271 -2.9937097513639594 -14.875015084194565 -14.720574510152169 13275493.0
1471 -0.1765400171279907 -0.2378042597776031 0.4902860289965236 -2.8368142847234483 -6.307947367141939 -14.060640354566027 13302894.0
1474 0.9195770025253296 -0.0856159716818436 -4.212888167768972 -2.8651027548814367 -19.573309956611354 -14.092411676287943 13332894.0
1477 -0.125512957572937 -0.0656388648528558 0.218298193959364 -2.6852930455875907 -20.113984071967778 -14.3121183565262 13361236.0
1480 0.1401820182800293 -0.1109974135167617 1.0919657725960326 -2.6667282993153347 -22.522785757349975 -14.314538162943007 13389474.0
1483 0.2981370091438293 -0.0494754481987693 1.2409705459364493 -2.5890770272131194 -19.481289089375018 -14.505417672772348 13419074.0
1486 -0.1351469755172729 -0.1641395141203252 0.2584661617749453 -2.5683561902630494 -13.420705145306664 -14.199434631787168 13445700.0
1489 -0.2217999696731567 -0.1509345329261215 0.278392046289301 -2.6254573606908385 -17.044535819297906 -14.23423836287764 13474320.0
1492 -0.176224946975708 -0.0641033455882764 -5.791075079715908 -2.6760780382250813 -20.550818674044784 -14.466535655290908 13503915.0
1495 0.3855059742927551 0.0192110245183938 -6.303950251032003 -2.7209617678843614 -14.862024299147754 -14.447189677033416 13533196.0
1498 -0.1287809610366821 -0.0313062422806984 -6.572506377787626 -2.9489223635877497 -17.156137156327187 -14.632118230312976 13560645.0
1501 -1.0512800216674805 -0.0682316086144751 -6.230371763488735 -2.9034607631174403 -20.900193601024974 -14.94671179879625 13588535.0
1504 0.3395950198173523 -0.0257959127934759 -5.9947436311518665 -2.93604957964495 -24.46138249702086 -15.292104405169368 13617404.0
1507 -1.163646936416626 -0.0926467012185816 -7.964289167803425 -2.9369105626462075 -22.080281593189387 -15.439959857502467 13644303.0
1510 -0.5954910516738892 -0.1301460284738151 -6.452469437671249 -2.880988139620911 -20.988396836447695 -15.424561253965162 13671963.0
1513 -0.7649710178375244 -0.2351797967726405 -6.1161536194932005 -2.9818838302063204 -21.96433549306562 -15.639898226644004 13698365.0
1516 0.2287359833717346 -0.1839532288304333 0.7163493452660856 -3.03708458766563 -18.063559374494865 -15.570338810341402 13727964.0
1519 0.3921800255775451 -0.1612456488109179 -5.670275061082156 -3.1146705207987004 -19.79328670025966 -15.985448105875722 13755465.0
1522 0.5682609975337982 -0.1143463116732588 0.1826587569256887 -3.153707358004905 -21.082766660499068 -16.281755859193407 13783735.0
1525 0.3848289847373962 -0.1151729299030079 -4.963206746323317 -3.052034995504756 -20.071121322919613 -16.61186431035788 13809968.0
1528 0.6969369947910309 -0.0643951733864847 -4.334975838828138 -3.056429767170652 -21.73512851125104 -16.51396394727084 13838121.0
1531 0.4141489863395691 -0.0101261242214403 1.46651652160272 -2.8212590733290077 -24.718363147756854 -16.756989682017675 13866943.0
1534 -0.1487230062484741 0.0222061763502253 -0.2005658652080151 -2.8622689916178587 -23.159577058393626 -17.033434872107243 13894688.0
1537 -0.1127660274505615 -0.0572550640559723 -6.279862361315296 -3.070631540160256 -21.626191892726638 -17.314443869403096 13922085.0
1540 -0.1164020299911499 -0.1336974760890221 -0.4604104692590689 -2.943104043942065 -15.305332448474829 -17.213052300012286 13951141.0
1543 -0.8768279552459717 -0.1227761133809943 -6.640221684360162 -2.881015712768649 -9.811045054176354 -17.177856188666787 13978720.0
1546 0.3539990186691284 -0.0545920960912373 -6.300399684841841 -3.055853018778804 -15.2994149272007 -17.354405600204 14008448.0
1549 -1.1013588905334473 -0.1447488672092403 -6.266710498574282 -3.250885875627053 -9.50401419889827 -17.3562447998429 14035835.0
1552 -0.3178900480270386 -0.1337673956933081 -5.674941073778832 -3.1581471980556923 -8.97308478296951 -17.1870378339469 14062898.0
1555 -0.9392520189285278 -0.1330535148222358 -0.127801539169762 -3.068683808386857 -15.101681333163468 -16.86219965638998 14090153.0
1558 -0.1344720125198364 -0.162288164067885 0.1421490794209932 -3.15689782651871 -11.192668471125007 -16.84906912134938 14117830.0
1561 -0.5670299530029297 -0.1924170742444408 -1.002569952138555 -3.104912688817961 -15.596045375709657 -16.859463291387105 14145804.0
1564 0.7208999991416931 -0.1686367751781363 -6.135178660832709 -3.2875744637223425 -4.56937693411892 -16.289927584903566 14173566.0
1567 -0.6727240085601807 -0.2215022693199482 -0.4620818341755002 -3.3544260004121997 -9.575515732078463 -16.226349862850423 14200407.0
1570 -2.628417015075684 -0.3018597738170463 -2.940243693577649 -3.332776548571448 -19.12141729679107 -16.2263333084119 14224319.0
1573 0.1251419782638549 -0.1884179764938762 0.4467226718395873 -3.238796312476574 -17.223367027279245 -16.255328497325035 14253953.0
1576 0.8197380006313324 -0.178771421460554 0.8752109954361242 -3.1659767162471955 -14.40491368226171 -15.89078437140281 14282760.0
1579 0.7665169984102249 -0.1343201189279326 -5.181003215451799 -3.219942765729966 -16.90731632062508 -15.88239807800639 14310859.0
1582 0.885234996676445 -0.1349798961905608 -4.861734938945497 -3.3645365910285703 -19.19655934171686 -16.142460955822877 14337442.0
1585 0.3364109992980957 -0.106647196561737 1.2736936948493294 -3.168513398999768 -24.438935220292123 -16.229823939357637 14364562.0
1588 0.1986110210418701 -0.2050200138924351 0.3005667143686672 -3.232919536917328 -18.59434519853861 -16.3793996457423 14391459.0
1591 0.3529459834098816 -0.1750972767225043 -5.188288726355939 -3.2757843887928093 -17.26703510765794 -16.203662264193767 14419766.0
1594 1.0098270000889895 -0.0550579366792147 0.358631807443964 -3.2933932264334294 -12.82407824778339 -16.2123084738967 14449362.0
1597 0.1964399814605713 -0.071307130462743 1.263595706349702 -3.177875916343345 -20.022299862683187 -16.529493822411496 14476858.0
1600 -0.6422109603881836 -0.0883484709072808 -5.66262231301922 -3.1849304777167298 -19.142100649909313 -16.34731137217966 14502648.0
1603 -0.1004849672317504 -0.073699732111641 1.0409854844820017 -3.198006044706503 -22.804163386702427 -16.45574321204227 14531364.0
1606 0.3354309797286987 -0.033613283527345 -0.220931707220279 -3.106419559233016 -11.84987732170502 -16.155139598781865 14560185.0
1609 0.3409969806671142 -0.0013793893984355 -5.637843961612825 -3.03468632721636 -13.452187738931286 -16.080167826371504 14588291.0
1612 0.194471001625061 0.0173120658700037 1.355060305402655 -2.9405835449675526 -15.238616879813407 -16.080005241896902 14615086.0
1615 -0.1825579404830932 0.0094317157990593 -5.717436998526879 -3.102704842840552 -16.71869776169722 -16.30154185034023 14642498.0
1618 -0.7038110494613647 -0.0210582856310741 -6.482941501808745 -3.163304222079673 -9.786473340878768 -16.366820843462904 14670318.0
1621 -0.5575670003890991 -0.092896180793806 -6.920771962208134 -3.3773359893475083 -14.94870843503679 -16.31623002051018 14698218.0
1624 0.5072560012340546 -0.0044067574126498 1.3143763329080218 -3.216004112081091 -17.642250178952185 -16.54057277878575 14727225.0
1627 0.2783349752426147 0.0143569934238165 -5.696430207539983 -3.368349857041641 -17.719704388182283 -16.384238614399568 14755901.0
1630 -1.197925090789795 -0.0510848935922652 -7.506775912958266 -3.4080513491183035 -17.4711398456369 -16.546809299221284 14783756.0
1633 -0.2105950117111206 -0.028846849154444 -0.2816475195352979 -3.301040375317659 -15.395508315362568 -16.142925436990517 14811978.0
1636 0.1664710044860839 -0.0392435638217609 0.9848552983158952 -3.3458236963527765 -14.92734537988234 -16.419341238932304 14840130.0
1639 -0.2220710515975952 -0.046917820331654 -5.66522199349211 -3.271967439730478 -14.560549521438563 -16.534220355290483 14868234.0
1642 -0.2286009788513183 -0.0454117972436101 0.42323719658904 -3.085930886262182 -7.6103565441021646 -16.265387212241986 14895747.0
1645 0.721673995256424 0.0032780285834083 0.4812094351292635 -2.8910909408705523 -8.573473078542081 -16.01304856349475 14924549.0
1648 -0.1097840070724487 0.0398209960005341 -6.122681598794959 -2.94392098810061 -18.765444197603657 -16.13412971718198 14954189.0
1651 -0.8420490026473999 -0.0660792875436815 -6.531463471707397 -2.91768849466162 -15.926026062124969 -16.23415810002605 14981002.0
1654 0.9188909977674484 -0.0722448394597352 0.9132093213047272 -2.861099668843718 -11.82644463693465 -15.809284052328174 15008944.0
1657 -0.5808670520782471 -0.2408353091293755 -0.1647928062467425 -2.8736374843348385 -15.24547954018946 -15.723310227938164 15037174.0
1660 0.4168189764022827 -0.240263497930719 -5.788545892838597 -2.960209051477256 -22.78841852086378 -15.579498286431626 15066262.0
1663 -0.5978189706802368 -0.3533014196385071 -5.377481248028333 -3.0609801155222707 -11.752306314075438 -15.56908903941618 15094725.0
1666 -0.3925650119781494 -0.322417901539723 -0.8816857870008223 -3.0128555077146464 -7.816832953267882 -15.43600249388291 15122120.0
1669 0.8325680047273636 -0.2333985134535912 1.018933315827167 -2.9372469736756366 -2.9548688183234915 -15.157685900788122 15150501.0
1672 0.2837010025978088 -0.2708307599749699 -5.202647317310877 -3.1240095915263195 -13.042953026197718 -15.52823869733761 15178508.0
1675 -0.6694329977035522 -0.3295744695090792 -0.1541777945522464 -3.197573954050725 -13.19647946836649 -15.395589715364876 15205113.0
1678 0.0418009757995605 -0.3049486185937085 -5.054094829627104 -3.346142697084552 -13.142687996712803 -15.569817737311844 15233344.0
1681 0.4109010100364685 -0.2127592266683877 -0.07272833396941 -3.2580049810036016 -11.971111560374116 -15.244918167524665 15262816.0
1684 -0.796118974685669 -0.2381021015711464 -6.416924484581366 -3.4238167432355926 -19.24223154311923 -15.396512624574408 15291567.0
1687 -0.4050860404968261 -0.2179567093854211 -0.731780876122937 -3.349995886868955 -16.59696366258996 -15.324279583853231 15320321.0
1690 0.9131309986114502 -0.1633272540598052 -4.499168754834706 -3.39132391074663 -17.90363618720544 -15.1470648089141 15348299.0
1693 -0.2166030406951904 -0.1223075762291312 -0.6956918459758716 -3.2778279655641747 -9.437853932698339 -14.62554315218245 15375760.0
1696 0.1736260056495666 -0.1003820759261162 0.5595760019717413 -3.1596898649503693 -4.405079864278385 -14.586420611117775 15404265.0
1699 -0.7881879806518555 -0.1447139344123593 -0.5419237659342553 -3.2358765676502497 -19.378176959649128 -15.051227791497322 15429821.0
1702 -0.477323055267334 -0.1542532690537545 0.0848411143256351 -3.140579282978276 -13.413742656276657 -15.13633547952354 15457029.0
1705 0.8271960020065308 -0.1107902142928998 -4.356172046530117 -3.0421252020455505 -17.099195860298735 -15.136490507671542 15484098.0
1708 -0.7356810569763184 -0.114689813911684 0.0912682884034099 -2.965181686502826 -8.615042480105116 -14.977879574399232 15511570.0
1711 -0.7306269407272339 -0.1770421363700365 -7.054104947260655 -3.162485523133225 -14.944168643657125 -14.625406457437574 15536757.0
1714 0.2776730060577392 -0.1252331520087308 -5.6431957803904105 -3.3280711543852624 -13.49792931220598 -14.828066846196402 15565872.0
1717 -0.2363649606704712 -0.1298115095631182 0.0494271347833832 -3.3761732710637693 -6.848871674706554 -14.32626346727328 15593995.0
1720 0.3758760094642639 -0.1490084225231305 1.1902987358766488 -3.2642110170767227 -15.31743696239335 -14.52164050599132 15621812.0
1723 -0.371163010597229 -0.1223244697248171 -0.3673366551563517 -3.1961980318590424 -18.742886506359316 -14.573425400161684 15649482.0
1726 0.8104870021343231 -0.0616325000335882 0.9389203349703016 -2.983694197483134 -23.617405952087783 -14.740153491751208 15677710.0
1729 -0.6448459625244141 -0.1247699351968112 -5.664467852241959 -3.0725403602763857 -23.991582159496975 -14.900384822883003 15704974.0
1732 -1.3358380794525146 -0.2083585325340389 -1.9578455411294 -2.929791260242092 -16.809698498062836 -14.832663236518714 15732029.0
1735 0.7859060019254684 -0.1548309050161622 0.7506099848167529 -2.8646572288770864 -21.41530330804956 -15.227223136888556 15760517.0
1738 0.3718199729919433 -0.1491346076117017 -5.90928491856368 -2.8306973612969024 -13.058911263634972 -15.559802376270188 15787202.0
1741 0.2373589873313903 -0.1574381305207732 1.4321675685354602 -2.736350747575328 -16.972351249949895 -15.68190697826616 15812471.0
1744 0.7686000019311905 -0.2080520232172791 0.5644273192786977 -2.579708832131572 -16.14147408486528 -15.576905908584305 15839058.0
1747 -0.6661649942398071 -0.2320976546030857 -6.10446535888641 -2.7570080221666746 -8.780793775796552 -15.56415396883416 15866580.0
1750 0.9159799963235856 -0.1439728388882386 -4.377826874953989 -2.78150424759714 -10.645245224035843 -15.316635086117635 15896106.0
1753 -0.1950999498367309 -0.1103021667633172 -5.337292730590351 -2.6906767282316792 -21.476730879599558 -15.02013704272613 15924332.0
1756 -0.6355760097503662 -0.2198743981967004 -5.951193619160966 -2.898096664409857 -21.603153515781912 -15.112719732590287 15948039.0
1759 -0.7879149913787842 -0.1988611589718065 -0.7924761396097635 -2.7241581229138503 -20.338773113254923 -15.314704713394402 15975063.0
1762 -0.2329380512237548 -0.1820035419494885 0.0002038104668002 -2.689641438892467 -20.03851365010136 -15.314234872624777 16002857.0
1765 0.8494070023298264 -0.1372510576589265 -5.5758670909661845 -2.754710218032156 -18.928615225518133 -15.014655954161563 16031576.0
1768 -0.217566967010498 -0.1603630864596754 -5.680280672700946 -2.8222905191471748 -18.11210863906745 -14.95921032217917 16058320.0
1771 0.7002139985561371 -0.0694060751422502 0.2386597587522105 -2.725471060457052 -19.250154327754856 -14.98228654692168 16087943.0
1774 -0.1948679685592651 -0.0203611335969691 0.55402809955828 -2.782924820624672 -9.98644128115566 -14.610091540916386 16116120.0
1777 0.2142760157585144 0.0209077450703717 1.1738833376992832 -2.5526659713810926 -16.356091094497796 -14.384818623572036 16144385.0
1780 -0.2382030487060547 -5.4558810902882726e-05 0.9509068928366232 -2.4917562251990835 -5.95183619627902 -13.872165838634304 16172516.0
1783 0.8999970033764839 0.0490271774899374 0.6674646463996865 -2.312684607608624 -9.861681473133673 -13.882497567840112 16201330.0
1786 0.2541319727897644 0.1219463483757142 0.6601779515409762 -2.24430243185973 -13.722916947250996 -13.785895301910587 16230415.0
1789 0.2819880247116089 0.129852754933772 -6.308570642817729 -2.344106103588442 -19.149891381833232 -14.01187218993669 16257859.0
1792 0.7966820001602173 0.1530607564958508 1.1482344880466169 -2.141229369521669 -19.630190965364605 -14.453032292043224 16285605.0
1795 -0.2112729549407959 0.1368614035949676 -5.371784340620984 -2.073243074226021 -6.794602473894036 -14.297166469333972 16313658.0
1798 0.588690996170044 0.1077636472558739 1.5513004280102587 -1.9430044438690095 -16.51371381683829 -14.3602932131938 16341614.0
1801 0.3174629807472229 0.1299964224067026 -4.4641168978074095 -1.8867242631991883 -20.272826308381962 -14.531318344206056 16370319.0
1804 -0.2299989461898803 0.0640093649137114 -5.745278042345689 -1.906916501147648 -21.353813985097865 -14.95920964459676 16395495.0
1807 -0.823093056678772 0.0243311396357022 0.0441658472576174 -1.9998914465451447 -21.733541415581566 -15.18909149169043 16422897.0
1810 0.1468510031700134 0.0078137804243563 -5.307046903559744 -2.0173634097736306 -18.253703906085285 -15.319222072385186 16450847.0
1813 -0.6529860496520996 -0.0693469210361228 0.6803002862542411 -2.1037497574317268 -17.669780201172824 -15.600596476571251 16477562.0
1816 -0.2720849514007568 -0.0436443082361708 0.8772100203223596 -2.162478076472973 -16.810015014672025 -15.494796848528312 16505494.0
1819 0.3312870264053345 -0.0469323313314649 0.7116434188611 -2.052641290755328 -19.52763841289983 -15.819545504975135 16533299.0
1822 -1.1853950023651123 -0.1027477270859655 -0.8976076118501268 -2.162721019710776 -24.342497045811864 -16.177149976005296 16557643.0
1825 -0.0768259763717651 -0.1263910311422127 0.46860185235793 -2.034187351075632 -11.285889459735383 -15.814991270602452 16585796.0
1828 -0.946038007736206 -0.1737606052736078 0.303129852342511 -2.111434512371923 -15.72095524640635 -15.972127575473683 16613683.0
1831 -0.5952780246734619 -0.2160646152986598 -0.2001624737355278 -2.1125701105242194 -6.0965603557828825 -15.67976063495832 16640299.0
1834 0.1651830077171325 -0.1539641527617099 -0.0552330686039286 -2.190658638557748 -6.150490073801908 -15.483378008397851 16668378.0
1837 0.4073050022125244 -0.0782268817017572 -5.092584554155383 -2.262977847990121 -1.7556974853086886 -15.152463374812076 16698029.0
1840 0.320110023021698 -0.0175717310692529 -0.3101408514363246 -2.2596704835425463 -12.457849760956698 -14.904527278387915 16725770.0
1843 0.2172170281410217 -0.0473115543194244 -5.414133780024828 -2.3555207684795936 -15.877349224215662 -14.879966757224752 16753556.0
1846 0.1648949980735778 -0.004900805081182 -5.149826565589473 -2.313348851550342 -10.034527953802375 -14.641127858198542 16782372.0
1849 0.372530996799469 0.005687762372778 1.1045005348694406 -2.3762931714299227 -4.822849022428012 -14.615199954593882 16810176.0
1852 -0.6136679649353027 -0.0242835959801703 -6.92763224571065 -2.596052287864066 -13.309196447201497 -14.641148340709444 16837748.0
1855 -0.7040660381317139 -0.0337515334716074 -0.9316173627927395 -2.565364164472591 -21.187736739725043 -15.07297858694244 16865830.0
1858 0.9172580018639565 0.0280890262910015 -3.9595404206172367 -2.707507108983615 -20.999100441035644 -15.064890265819283 16894262.0
1861 -1.2651269435882568 -0.0356385414082449 -6.912302438861838 -2.676011743558993 -18.665778586049417 -15.01219076210872 16922460.0
1864 -0.6983510255813599 -0.1032548399225772 -0.113612864321571 -2.64233670596437 -21.742410901402064 -15.48438947293889 16949600.0
1867 0.2818379998207092 -0.1873022471434873 -4.671314760413271 -2.8269312444302725 -22.95155828131513 -15.996103160585998 16975808.0
1870 -1.357779026031494 -0.2342554567378645 -6.612419873499508 -3.0103011114376885 -18.57191141610499 -15.8296870661982 17003338.0
1873 -0.1309750080108642 -0.1683620627271385 0.7317144500912187 -2.8791200909103507 -8.200772708365998 -15.71829794595184 17032520.0
1876 0.25689697265625 -0.1092878753721537 -6.303732886579127 -3.037107014992171 -14.631712873043924 -15.605355858168885 17060726.0
1879 -0.2040389776229858 -0.1427975420208624 -6.388890438695533 -3.080856316883132 -17.79754248156823 -15.651025095720016 17086602.0
1882 -0.8536429405212402 -0.1597213633665399 -6.628091885555818 -3.1165127399747927 -18.83773218790137 -15.611761823792056 17113988.0
1885 0.2443019747734069 -0.1664285925587221 -0.1499646376228254 -3.081313043232395 -7.994737004500021 -15.571357810898013 17142040.0
1888 -0.2968629598617553 -0.1460545038331973 -6.407309129166218 -3.147025802904806 -18.62460237938854 -15.874543100523818 17169740.0
1891 -0.3829760551452636 -0.1834222793721895 -0.6964399723139003 -3.2112950159688687 -19.041664810081468 -16.127508454838857 17194402.0
1894 0.3868740200996399 -0.1439704086068511 1.638342799601336 -3.0884810649623127 -14.420476041101857 -16.275535697343102 17223030.0
1897 -0.9135810136795044 -0.1740180015564132 -7.183391459563206 -3.1334308062733127 -15.16639086730585 -16.073869109762423 17249948.0
1900 0.3719710111618042 -0.1071669206779595 -4.295609471996528 -3.1398827187953247 -15.837602327624092 -16.004331256808456 17279042.0
1903 -0.1976790428161621 -0.1475601569461004 -5.216166549957805 -3.198547645671189 -21.564068131340033 -15.930911796864114 17306094.0
1906 0.3076320290565491 -0.0789851923754312 -5.13408047816066 -3.05397975585091 -21.784291971616863 -15.869255972479358 17335482.0
1909 0.6520060002803802 -0.0386370472065811 0.6877641597745894 -3.056563008132918 -13.21606614842499 -15.734840464404686 17364364.0
1912 0.2611650228500366 -0.0800610863856989 -5.327439040331248 -3.110032535952615 -17.896911080616928 -15.758079110650298 17391570.0
1915 -0.2644660472869873 -0.0296640004273129 -0.83427877724688 -2.9039095926130845 -13.684681607333598 -15.85246577010166 17419314.0
1918 0.1579539775848388 -0.0837070261303056 1.2442518806475862 -2.847228830163948 -18.608053859434428 -16.00376260063236 17446360.0
1921 -0.5647280216217041 -0.1105662244241501 0.7252297802738186 -2.7378206341851503 -22.46645112489366 -16.302558753796653 17472806.0
1924 -0.1605420112609863 -0.0832708433175388 -5.323142400649537 -2.882431339606504 -10.795309591233885 -16.31918610634773 17499980.0
1927 0.5814119875431061 -0.0589627417138296 1.2685838780917202 -2.798294267923603 -7.2958259528179195 -15.903171459846517 17528904.0
1930 -0.6956470012664795 -0.1058954330803922 -0.8087880309221807 -2.758623988156474 -19.628932039601313 -16.184823561276016 17555416.0
1933 -0.1574850082397461 -0.1712192014700198 -0.2246433747339713 -2.7440294521072235 -17.12590436442932 -15.74383190050088 17581636.0
1936 -0.0959359407424926 -0.1609632724199177 -4.923133533953779 -2.8100446015490683 -15.486304691975151 -15.48260772164187 17608684.0
1939 -0.2210229635238647 -0.1443850863730711 -5.621200212614482 -2.944686491715886 -17.394531950871148 -15.38951962138141 17635530.0
1942 -1.7388620376586914 -0.2447633529727166 -0.5480425010858871 -2.7824926244959305 -11.880695635932437 -14.919381180725004 17660956.0
1945 -0.5837730169296265 -0.2405768452768908 -0.71537729470881 -2.841106519989593 -18.1860688186973 -15.032690143961684 17689554.0
1948 -0.2575169801712036 -0.1983066886832696 -5.114084636435647 -2.8452691730323543 -16.36967863309845 -15.135550059923805 17717756.0
1951 -0.2261769771575927 -0.1868002687007017 -6.091725965509827 -2.814255068486246 -18.60683668414851 -15.08556660266722 17746354.0
1954 0.1748070120811462 -0.2279686076159195 0.1511980031674435 -2.6616053149716272 -13.02451404623919 -14.737989912714417 17771536.0
1957 -0.7492510080337524 -0.2959871953711115 -0.0066704340785217 -2.523629836076517 -5.212390673224418 -14.454666259483917 17797222.0
1960 0.0473790168762207 -0.2753806829122518 1.1574079152929104 -2.439755014455027 -2.271359135301795 -14.376892567470875 17825804.0
1963 -0.1233220100402832 -0.2832418425306868 -6.482058861298263 -2.630179971981674 -18.34898803244577 -14.460626234852835 17852940.0
1966 -0.6961859464645386 -0.281769830054956 -0.2693361469617477 -2.5737631558187406 -17.14528605048214 -14.392866197137966 17880308.0
1969 0.9655300006270408 -0.2638414217408731 2.0742518512558057 -2.502644537113952 -17.79878455836297 -14.647512610963515 17908268.0
1972 0.3327019810676574 -0.2192979370535361 1.7734861109886322 -2.4210357803251297 -9.345895279751748 -14.363583660695168 17936006.0
1975 -1.2872989177703855 -0.2112826878286193 -0.9501232407349294 -2.478540053540164 -20.96053251654966 -14.799679178497252 17964370.0
1978 -1.385585069656372 -0.280859033117681 -0.2887342169207572 -2.4842873259657146 -12.9256579245843 -14.888730651015038 17991024.0
1981 -0.1246440410614013 -0.3151049951726044 -5.974453173940787 -2.4764397857774982 -18.399199329813975 -15.04193445822505 18016902.0
1984 -0.2078549861907959 -0.3523058974513777 1.2370396520478342 -2.563385597647788 -22.04760598503459 -15.132315166435202 18043138.0
1987 -1.3617100715637207 -0.3952491742642485 -7.411728433272026 -2.8178397939334343 -18.71862844970783 -14.71889533842578 18070292.0
1990 -0.613226056098938 -0.3459272165263942 -5.244729257691866 -2.873301877633042 -10.312592768788324 -14.547716327382265 18098768.0
1993 -0.2379970550537109 -0.3014152728355732 0.8260333695407525 -2.670546910305301 -19.64304615009749 -14.699724314762978 18126568.0
1996 -0.8351800441741943 -0.2760369064954129 -0.5871717638739753 -2.487393572053256 -9.340696025673074 -14.339542005039364 18154660.0
1999 -0.3477089405059814 -0.2951911421888979 0.4573486586859845 -2.445558715418862 -6.0181213954184605 -13.89577449460923 18181414.0
2002 0.588808000087738 -0.1654282428506359 -4.468627192172441 -2.463647108889516 -12.916495747897132 -13.802428776919404 18210628.0
2005 0.2818570137023926 -0.1670316976121324 0.2624422043949002 -2.5442704035489183 -20.343686968060595 -14.095954166826893 18237366.0
2008 0.3502410054206848 -0.120830572613868 0.1975319935669675 -2.460315339792792 -20.147993259874102 -14.08603643287443 18265468.0
2011 0.2021139860153198 -0.0458685814134716 0.9226207341541612 -2.2685539448322456 -19.75439050853649 -14.093573528978034 18294668.0
2014 -0.3383400440216064 -0.0757954600907533 -6.723002779659531 -2.49932556833224 -20.00892355791993 -14.219569411169845 18322024.0
2017 0.3023059964179992 -0.0567363346868843 -6.150899186219852 -2.575406844014937 -23.061120453608996 -14.29065826449489 18349878.0
2020 0.6159630119800568 0.0074177783578908 1.720953027871019 -2.617441865017007 -8.383646307264398 -14.030386211339492 18379706.0
2023 -0.2284450531005859 -0.0269718589721739 -5.941684607770853 -2.7045886574201816 -19.97112349849095 -14.604196805532364 18407690.0
2026 0.7848850041627884 0.0314426094142026 2.236775308800929 -2.605490992667069 -7.092112067910581 -14.576487626801766 18436118.0
2029 0.6299189925193787 0.0831529015362697 -4.937910559592101 -2.6422954175815128 -13.8493723299361 -14.734818959297076 18464592.0
2032 -0.1971470117568969 0.0398056451521879 0.5605398005020326 -2.669695251401257 -18.545771288774393 -15.040565624366534 18492462.0
2035 0.3220120072364807 0.0070961656593774 -4.750080322234769 -2.865028511941264 -20.673421186248845 -15.406320585213647 18518164.0
2038 0.3273829817771911 -0.010137033806707 1.2651598676742992 -2.903463756416192 -16.87908483350327 -15.351810902538157 18544382.0
2041 -0.3201730251312256 0.0343566901746632 -6.327981982155136 -2.9371844168453363 -20.73657249629098 -15.531075928206365 18572942.0
2044 0.3853409886360168 0.0324177255290073 -5.318938847258499 -3.093698424765801 -19.53999844329514 -15.588542828182426 18600142.0
2047 -0.737252950668335 -0.0210027702961965 -0.085567240805461 -3.0221309686980327 -22.62023026627783 -15.84840924848195 18626884.0
2050 -0.783282995223999 -0.0533991537768379 -6.92026593645617 -3.0667880171206514 -24.432750970236484 -16.130451172816258 18654468.0
2053 0.8203209936618805 0.0241524213136503 -5.606269793653613 -2.978213792400892 -16.12401567841475 -16.185751773410956 18684090.0
2056 0.4587169885635376 0.0410543076263608 -5.490879912347582 -3.0092481948563377 -16.21004377691324 -16.43541725230753 18712306.0
2059 0.8917659968137741 0.0815913461171808 -4.872157423495145 -2.9310188105317767 -18.018628233734212 -16.599063465357013 18741474.0
2062 0.1002110242843627 0.1439033844834416 -0.0583471133613628 -2.815006537472594 -9.767341403392965 -16.43948193201961 18770924.0
2065 0.7405700087547302 0.1195381792862583 1.6482644494123058 -2.8677740923496726 -13.256221430444999 -16.425802665682944 18798692.0
2068 0.1953080296516418 0.1041722971200446 -5.045426552235911 -2.872346635188556 -6.546469295278914 -15.856537863021003 18827338.0
2071 -0.8223119974136353 0.0686392861728689 -0.1969822305163155 -2.6735006759246374 -13.821304610474623 -15.983672917245883 18854434.0
2074 0.6544060111045837 0.0472854888818928 0.4546811173295502 -2.633141744344318 -15.371526290370653 -16.26751755169291 18881164.0
2077 0.1346359848976135 0.0973880431213227 -5.17867322582333 -2.630055372889992 -17.89061532060509 -16.292369368314258 18910844.0
2080 -1.2917311191558838 -0.0433722678000181 0.1601655218713102 -2.7153741472773336 -24.00336956071051 -16.1406003919628 18938270.0
2083 -0.2113529443740844 -0.0447638060181532 -6.611101522153356 -2.702238040036281 -23.165735674528825 -16.166630947742302 18966496.0
2086 -0.7973870038986206 -0.107135550248185 -0.9699062188611708 -2.6414073168158496 -18.72859806808565 -16.242971175619207 18991894.0
2089 -0.419234037399292 -0.1295844773112968 -5.946684341347528 -2.61812293708362 -23.41239344764103 -16.645950133619152 19021126.0
2092 -1.153865098953247 -0.1452673108553228 0.3440408818349474 -2.424553338521686 -25.526562337886336 -16.68004746882374 19047678.0
2095 -1.272913932800293 -0.1875652697711147 -6.223845899974658 -2.418403802008513 -14.883231163248063 -16.72408228315417 19075246.0
2098 0.2959949970245361 -0.1081339808626919 1.1028245040925158 -2.3417439765564443 -16.09776882134373 -16.441494117316005 19103722.0
2101 0.1910549998283386 -0.0736826124818372 -5.499850024628969 -2.297823553550168 -15.231682724513071 -16.729475915367136 19132028.0
2104 0.2464349865913391 -0.0860123131986874 -5.070862016791309 -2.373524889492604 -14.968733529638182 -16.736401036302823 19160044.0
2107 0.1821969747543335 -0.1279907666086694 -4.7253635552746704 -2.446362860628257 -19.46901771725154 -17.00994088090786 19188308.0
2110 0.3170440196990967 -0.0964649086208744 1.2020098626509998 -2.359128306234914 -10.705822727825707 -16.761014900846366 19215118.0
2113 0.2454599738121032 -0.0539002866051419 1.2437103004890626 -2.4016641450520098 -12.944456736506005 -16.79177113675173 19242992.0
2116 -0.3468899726867676 -0.0551181477903326 -6.76495973668419 -2.3744897138823418 -16.960948678642048 -17.02315893322795 19270066.0
2119 0.2318159937858581 -0.0465806442646499 0.4228743313959677 -2.2065223203104387 -15.465137473192657 -16.852459306411166 19297724.0
2122 -0.7439329624176025 -0.1501432350722364 -5.1605196493196255 -2.305025087415701 -21.253474369348893 -16.99533092378936 19323854.0
2125 0.4943370223045349 -0.0850592062546289 0.7324966897120346 -2.384481122704158 -8.947326791940975 -16.739074565180864 19352668.0
2128 -0.656838059425354 -0.0998733821252282 -0.5332912079705148 -2.2197937169094266 -13.090257864967985 -16.73112175811813 19379708.0
2131 -0.7219749689102173 -0.1662325074524786 0.7502961681493061 -2.090664146088424 -21.096993342462355 -16.884556262210303 19404244.0
2134 -0.5768740177154541 -0.1996697578866326 -5.522848846015458 -2.168361095917812 -22.35283195119014 -16.508340984853128 19430326.0
2137 0.7390120029449463 -0.1550466625133379 1.1098291250176118 -2.1430301315435663 -16.524579920489955 -16.43305381654437 19459124.0
2140 -0.2953219413757324 -0.1250805780255901 -6.319766637628396 -2.236039886147983 -19.975603695628227 -16.606067454238307 19487116.0
2143 -0.2259939908981323 -0.089659030275156 1.2095799889069785 -2.1492547585705952 -11.557471822913012 -16.52292308429138 19515342.0
2146 -0.2271260023117065 -0.1509861687690155 -6.615271516958615 -2.17604157553546 -16.206572064103106 -16.626600722047336 19541320.0
2149 -1.1856839656829834 -0.2788327294460095 -6.691572512275684 -2.3961642229086 -13.061557632349015 -16.666433724582447 19566452.0
2152 -0.0364559888839721 -0.2367817279204513 1.3494800309254271 -2.3367659529198024 -15.695476009583597 -16.68706839287895 19593428.0
2155 0.1803299784660339 -0.1930135133217563 -5.648440613859392 -2.528275160414016 -14.037176797707513 -16.64917853763705 19621814.0
2158 -1.329287052154541 -0.2357687470054137 -6.5380600255573285 -2.6299492559567503 -19.838140972108697 -16.69240303656702 19647906.0
2161 -0.2592660188674927 -0.2674548770895706 1.2613669658536444 -2.5666108931693232 -16.492637043110577 -16.576991841372614 19676354.0
2164 -0.2401809692382812 -0.2667867499664955 -6.025319796928342 -2.7538374327218 -21.77397172036175 -16.520605014726783 19704558.0
2167 -0.3323509693145752 -0.2470540170649695 0.7275280701362692 -2.755850523924532 -7.335671847081505 -15.843234465841304 19732848.0
2170 -0.2873150110244751 -0.224102847513135 -6.19182615797614 -2.777349586241848 -15.76425867504226 -15.6525418236417 19759812.0
2173 0.2822340130805969 -0.28800780123226 -4.656978296712184 -2.9813215856671733 -18.56271241504684 -15.621891120733505 19785838.0
2176 0.2852870225906372 -0.3047721474981728 -4.699845229500816 -2.9121354511867867 -19.848383064643734 -15.848894758555012 19813204.0
2179 -0.3168469667434692 -0.2470644768585641 -6.163417449545172 -3.0699361176874795 -10.237873328654047 -15.52087953555765 19842240.0
2182 -0.4273829460144043 -0.3059902835488475 -0.530392589455102 -2.9993738633553737 -17.15819707099366 -15.800702330537442 19868144.0
2185 0.7621259987354279 -0.213048458893454 0.807306856533548 -2.768374168145997 -10.11853410266805 -15.564627269639226 19897162.0
2188 -0.4045250415802002 -0.2065439386172571 -0.2131818028743124 -2.7035196082423525 -20.648821835610725 -15.769633576976483 19925492.0
2191 0.4127470254898071 -0.1618189069584117 0.8788584979718832 -2.496497219880003 -17.39390761280206 -15.809681571534233 19953416.0
2194 -0.2732230424880981 -0.1573174122276293 1.321412731347333 -2.3292411479291357 -15.546192685576615 -15.53091621030786 19979916.0
2197 0.2918000221252441 -0.1590663291033489 -4.189363565326838 -2.5077521335972954 -4.83332672857877 -15.1958279175412 20006382.0
2200 -0.708232045173645 -0.1108861568537276 -0.5762230659668255 -2.417635047406073 -7.235469300100965 -15.158461290611717 20034868.0
2203 -1.6260390281677246 -0.2024414652058246 -6.354117997275425 -2.608812294158915 -19.092011977296906 -15.39249779801174 20061460.0
2206 0.6077699959278107 -0.2118382808352787 -5.140966955721115 -2.6733180372757706 -8.415298285871776 -15.136388458465609 20090690.0
2209 -0.1633499860763549 -0.2536704011756954 0.3035603970436522 -2.7384172952422743 -14.168750211012215 -14.980476954220046 20117276.0
2212 0.5964829921722412 -0.1672392801071656 1.866108646291779 -2.625212575361929 -13.62738258989036 -15.049801096957802 20146394.0
2215 -0.284870982170105 -0.1924220723295584 1.1038349248996528 -2.5357977824492397 -7.432385948700144 -14.704464598434653 20174740.0
2218 -0.0810010433197021 -0.10759823699984 -6.2319231540104765 -2.572313705397438 -13.021181817895034 -14.340393100277833 20203954.0
2221 -0.4120869636535644 -0.1381263523386717 -0.7146375529819635 -2.5334344969801497 -17.248623480715864 -14.515199420663023 20231428.0
2224 0.2067480087280273 -0.0940547985874908 -5.796886339836195 -2.568134887065091 -7.488942149600659 -14.141740717427684 20260588.0
2227 0.8105040043592453 -0.0121317037303492 1.9979029917721212 -2.351303457945073 -18.043809623552274 -14.207545073264246 20288238.0
2230 0.6357840001583099 0.0506253444972628 -4.310597746923183 -2.3796564707615437 -20.98650106537625 -14.218324740614692 20318068.0
2233 -0.8123780488967896 0.0020927692877987 -5.222209993600087 -2.429263583679273 -21.50783370078388 -14.15758770987077 20344162.0
2236 0.2522739768028259 0.0357632142296541 -5.402253284314233 -2.355090369846924 -7.40352631852171 -13.862266181559615 20374008.0
2239 0.6474289894104004 0.1140702592380596 1.5336564838157285 -2.1420874045863334 -3.2055664117423297 -13.617520297076842 20403440.0
2242 -0.920225977897644 0.027225739453243 -1.104726347454331 -2.0069993313996464 -8.502678783148442 -13.460651183112466 20431202.0
2245 0.0897639989852905 0.0736463084611039 -5.351180411781262 -2.0848457387111443 -10.900631773224811 -13.32783322039048 20460398.0
2248 -0.378803014755249 0.0491709083475596 -6.628419772133685 -2.3256674740679446 -10.017215893251358 -13.209973307642024 20487884.0
2251 -0.2986489534378052 -0.037905552090292 0.4573653401995039 -2.1855472407867995 -9.086340780262091 -13.019250857714768 20514858.0
2254 -0.2456599473953247 -0.1345455611839072 -4.860810391882445 -2.283334888027736 -14.894302799829806 -13.163798267678535 20539270.0
2257 0.2497439980506897 -0.130418884478273 -5.963627188310289 -2.373735173273947 -6.123060283753513 -13.00062309766379 20567108.0
2260 -1.708893060684204 -0.2988567958507684 -1.906909119832966 -2.509808592199395 -15.97084631465462 -12.830579096428584 20590292.0
2263 -0.2576689720153808 -0.2198695129155274 0.0194282994074113 -2.329004554528641 -18.412588937616487 -13.177184841898423 20618924.0
2266 -0.0874849557876586 -0.1678728326766219 -4.788981114544811 -2.2253609577296807 -16.344958713994465 -12.81627661809704 20647244.0
2269 -0.1142799854278564 -0.1573219433817998 0.0665174521050864 -2.2117830336929885 -15.045261021263105 -12.766065615563654 20675242.0
2272 -0.5296230316162109 -0.140888784421802 0.5581394074395374 -2.2814839066057653 -16.49640704514207 -12.673841827969126 20704658.0
2275 0.3363779783248901 -0.1711122772278992 -5.993611142731564 -2.494337936445864 -20.601596907396612 -12.712534879204895 20732906.0
2278 -0.4501880407333374 -0.1694993975054659 -6.675992570394994 -2.567922799266201 -13.413572324100526 -12.744179491930204 20760568.0
2281 0.1372810006141662 -0.116539336990155 -0.0163609284497496 -2.505702112939649 -8.031682203975478 -12.575865961358996 20790058.0
2284 0.0567820072174072 -0.0484813870111473 -6.227646085178499 -2.520040287597941 -7.138857744880266 -12.309789606714553 20819040.0
2287 0.7849210053682327 -0.1316970539994257 2.321191187461424 -2.570547553627017 -15.434550731873351 -12.551602318058883 20845114.0
2290 0.4307289719581604 -0.059729842662074 -4.190818135903669 -2.56229505591756 -17.110224957458747 -12.761313558600015 20874136.0
2293 -0.7720340490341187 -0.1399361693662641 -0.3862777751945585 -2.536610963232558 -18.746140865697544 -12.918194084401568 20900640.0
2296 0.3456289768218994 -0.0838993827685659 -4.439622791431219 -2.468894656131604 -7.933856510181593 -12.444330794061202 20929786.0
2299 0.3961640000343323 -0.0990637094108828 0.1717810805147774 -2.4014275046450737 -8.214809389772347 -12.41904513945919 20959110.0
2302 0.8179109990596771 -0.0722398566268835 -5.1022201864039545 -2.4515307009619605 -14.291614651796507 -12.384266515535003 20987572.0
2305 0.125603973865509 -0.0802689228386281 0.059163112098663 -2.298754346582601 -16.10620641627144 -12.430632104585715 21016656.0
2308 0.1555230021476745 -0.0582182090944298 1.8189577921375728 -2.102439672740507 -3.9847999058829977 -12.36217216513954 21044092.0
2311 0.7370249927043915 -0.0312306596907103 -4.403703499000144 -2.1625567981688607 -13.712397721365772 -12.58442786012491 21072522.0
2314 -0.2443300485610962 -0.011017662110685 0.3456480967133224 -2.083049450179026 -9.260321172363149 -12.352189556087414 21101302.0
2317 -1.19212007522583 -0.057948266558635 -0.6987563834241208 -2.17687497238879 -20.072204068439838 -12.48680805452224 21130246.0
2320 -0.2161769866943359 -0.0389218782610483 -0.147714936095908 -2.09842598342736 -5.495171648039723 -12.154913466975108 21157498.0
2323 -0.6825430393218994 -0.0995783489197561 -5.75590552019592 -2.102999343664337 -13.273592821978923 -12.291659123381066 21182068.0
2326 -0.4441920518875122 -0.0589594813690113 -0.6526949760930116 -2.205565550281668 -19.510574278229665 -12.740844410725613 21210886.0
2329 -0.8684920072555542 -0.0984944963134257 -0.3286002421548302 -2.1434809585570918 -20.63388222461574 -12.555931491426668 21238574.0
2332 0.3292490243911743 -0.0743441236709561 1.862623377416382 -2.1707008544575745 -17.84200114945274 -12.64317847283872 21265792.0
2335 -0.7622419595718384 -0.0776313329188158 -5.482689684421205 -2.349938888938435 -21.955519337200617 -13.09967091957241 21294342.0
2338 0.1426630020141601 -0.0783756318232631 1.770854297238222 -2.2813438189638062 -18.831141757493192 -12.994254501935115 21321534.0
2341 0.6944029927253723 -0.0431031112086053 0.5315111043806615 -2.1175266212050143 -15.644633424512211 -13.155647425540948 21350272.0
2344 0.3106520175933838 -0.0443162866677484 1.2103109495009523 -2.085640314725888 -9.635364041592434 -12.770928355121352 21379120.0
2347 0.0972390174865722 0.0336491107727481 -5.138201919749225 -2.0215215778285085 -18.49390002732116 -13.142164378721146 21408874.0
2350 0.620072990655899 0.0805112342845403 -3.9964577185166137 -2.2089803210012176 -10.182245467394047 -12.526946344680976 21437926.0
2353 0.1833009719848632 0.08278045512913 -5.351770142579189 -2.2614819161826865 -10.891124337201498 -12.369245037965 21466100.0
2356 0.5982550084590912 0.0056487203814284 -4.058040690774423 -2.3342604863135143 -11.392359902817015 -12.250680134551263 21492864.0
2359 -0.147704005241394 0.0253406701267737 -5.161436459565168 -2.488215833002932 -5.263771277126091 -12.142370008641842 21521080.0
2362 -0.4045890569686889 -0.0083178048824303 -6.624840738399984 -2.6837986108082803 -3.015992396383461 -11.55936247123762 21549014.0
2365 0.2796229720115661 -0.0467900577874289 0.844908787590966 -2.5895882796627614 -6.9857613515423145 -11.645248609372874 21578160.0
2368 0.5328289866447449 -0.0350827033392917 -4.606601222238552 -2.517727646235409 -12.357260926070428 -11.453533645661564 21605432.0
2371 -0.0830700397491455 -0.086408069130544 -5.709616895831681 -2.710477139491152 -18.12563362048952 -11.675204418079264 21631942.0
2374 -0.4010649919509887 -0.0849606983601307 0.7330828872306219 -2.7373326771857145 -16.302053428259562 -11.767060341549165 21659692.0
2377 0.3042860031127929 0.0110220260042875 -5.622603707848857 -2.7613869098572024 -14.800352629150533 -11.402421969013048 21688926.0
2380 -0.3439329862594604 0.0185126617309853 0.0219415877550464 -2.789203794732392 -7.222842462691671 -11.207512413634738 21717450.0
2383 0.777985006570816 0.1071405108276885 0.5350049698380002 -2.826457107564881 -13.270137600470102 -11.442563775153609 21747138.0
2386 0.8436239957809448 0.0616886358939251 0.9374117575698178 -2.639976772663212 -13.074470469326297 -11.517085494648496 21774370.0
2389 -0.194221019744873 0.0043352651202358 0.673048086788842 -2.458928945337876 -17.853543906012014 -11.769298306224684 21801000.0
2392 -0.0108790397644042 -0.0259386572793918 -5.911217790837188 -2.664359012743031 -16.04098881545064 -12.00369123102882 21827730.0
2395 -0.0559370517730712 -0.0079427310690183 -5.745645080634919 -2.684319389328328 -14.278608961938257 -12.09439343042528 21855852.0
2398 0.084846019744873 -0.0225971148195904 -4.365813086818452 -2.7223260488343595 -6.626487283363126 -11.951650437759207 21884370.0
2401 -0.2884910106658935 -0.0246215969307459 -5.0367680997583335 -2.736388097319026 -2.244802492306756 -11.325751370992885 21912776.0
2404 -0.7330319881439209 -0.0047467615321901 -0.5097714927308297 -2.7565035025515496 -7.887825823928055 -11.339129942048029 21941332.0
2407 -1.5641770362854004 -0.0866119697179284 -7.409699623363393 -2.7094538740711407 -5.140630660684044 -11.24185678145707 21968714.0
2410 -0.7258130311965942 -0.0843196425430312 -0.1257971420466015 -2.5153506078008747 -17.170145062988592 -11.542369403660071 21997506.0
2413 0.1445840001106262 -0.0795010272206095 -5.96997686360682 -2.69118348992851 -8.349530102756843 -11.333682242815478 22025016.0
2416 0.3895689845085144 -0.0179631681038598 0.9841583072722622 -2.695726559729607 -12.29977106737713 -11.310483014830718 22052900.0
2419 0.9101750031113623 0.0794866729146029 -3.637924846739432 -2.562645093009423 -6.303780983803871 -10.87396083247656 22082862.0
2422 -0.943855047225952 6.384025440764329e-05 -6.7212434283916425 -2.6466915141525105 -4.299981247006739 -10.993299705303384 22110004.0
2425 -0.1683659553527832 -0.0320465398098617 -6.112238517170123 -2.8200068957303235 -2.5604072723608367 -10.732521064389127 22137398.0
2428 0.6002480089664459 -0.0231387518906303 0.4179840801919925 -2.7522628555347146 -10.48094918619094 -11.123795069172193 22165466.0
2431 -0.0900189876556396 0.020055237339015 -5.212601553361974 -2.796023720470452 -6.005184258457755 -11.2490841619069 22194426.0
2434 0.7309449911117554 0.1239621015805687 0.5813072328881732 -2.648641702899899 -11.981706502585542 -11.416079460437215 22224426.0
2437 0.7268329858779907 0.123332925451544 2.0281625138627133 -2.518718656186906 -14.900271743276981 -11.42208919007729 22253032.0
2440 -0.2260199785232544 0.1412167902747333 -5.476565961283624 -2.452675832765341 -10.79159151874201 -11.279710539442856 22281304.0
2443 -0.1556119918823242 0.1331577161193698 -5.065130248443847 -2.376038996046483 -6.440896888319277 -11.488745324523054 22309868.0
2446 0.8867290019989014 0.1889100337243666 -5.267677523479198 -2.551215067292557 -14.99589259656215 -11.470273185301114 22338260.0
2449 -0.2338500022888183 0.1842565657007395 -5.587287476762618 -2.568947383770256 -20.71341784914753 -11.781537342969225 22365966.0
2452 -0.2614619731903076 -6.578580476968021e-05 -5.6387672397119335 -2.653193389622428 -16.972539722161756 -12.187430137908036 22390458.0
2455 0.6967619955539703 0.0560365274956827 -4.970494960830274 -2.7107875708937827 -20.02231200237361 -12.27104932704525 22419474.0
2458 0.3159890174865722 0.0667239222397915 -5.730511141520292 -2.869793679742285 -6.638140382963115 -11.991665849969928 22448932.0
2461 -0.3226670026779175 0.0334045733364205 0.3180970894079635 -2.772577998616449 -11.319059271602436 -11.964268985860205 22475970.0
2464 -0.1612149477005005 0.0794210158110643 -5.739343826213176 -2.793717193128588 -5.079256592132136 -11.704340527015022 22504892.0
2467 -0.1327049732208252 0.0345085617875013 -5.131168166798885 -2.820707230896087 -2.3910786897690492 -11.631054615394437 22531452.0
2470 0.1639220118522644 0.0403793504932424 0.3389110495851448 -2.865319761104673 -1.3285978688070612 -11.578918203732163 22559802.0
2473 -1.1850440502166748 0.0218203153844596 -5.537818561345779 -3.0007543043022338 -13.833997360075577 -11.48567826016848 22588338.0
2476 -0.2063150405883789 0.0153604944228603 -4.610846995799287 -2.9871200537461498 -5.407432433249204 -11.55615251670971 22616476.0
2479 0.301531970500946 0.0529414289941578 -5.668651647845347 -3.0215358707699997 -2.029817013345587 -11.30945836678124 22646052.0
2482 0.1861259937286377 0.0622746393606383 -5.379785444619442 -3.1738238315662377 -12.907423353418803 -11.673352025263377 22674294.0
2485 0.872080996632576 0.1407595453517905 -3.4506487974796034 -2.994456590472991 -12.942399562481162 -11.793208108211468 22703920.0
2488 0.3046510219573974 0.1160091607585924 0.1388007817221959 -2.772447755811585 -4.69403130319891 -11.762284970122906 22731822.0
2491 -0.3054859638214111 -0.0028585259861664 -4.978587138161231 -2.8513413231943625 -15.300353896242946 -12.276133167619728 22758262.0
2494 0.687169998884201 -0.0280716160101082 0.9494783012028508 -2.9200321041212365 -18.927684999712387 -12.611059743143633 22785554.0
2497 -0.240380048751831 0.0159315949440645 0.8446158656839939 -2.9402428484256515 -15.63841125301926 -12.50255089735524 22813892.0
2500 0.2830880284309387 0.0283199008483723 -3.9130325115120375 -3.0651923948278545 -19.20083496116316 -12.76179745884476 22843368.0
2503 -0.2502750158309936 0.0685074176702276 -4.621175973389427 -3.0114044616698346 -15.882747266406449 -12.96002103308811 22872250.0
2506 -0.204609990119934 0.102884946555687 -4.694579186133595 -3.1112173581219578 -19.401652290703638 -13.116143441822722 22901468.0
2509 -0.4643850326538086 0.0990868698701944 -5.736329284196787 -3.212008976972389 -21.545410882036524 -13.389008775690863 22930252.0
2512 -0.3630249500274658 0.0640391507865024 0.7104809942364745 -3.0715210560197965 -21.417107458439418 -13.607034632993704 22958388.0
2515 0.6043550074100494 0.1045232918830112 1.5862735022295398 -2.938299869450168 -21.373566189236563 -13.636526726049684 22988122.0
2518 -0.2758580446243286 0.1306315145131426 0.6322003537098855 -2.9051349544003062 -18.557662408655954 -13.66568758830314 23016316.0
2521 -0.2506459951400757 0.1090570628767336 0.6898239995427664 -2.9174217522067045 -7.827613860201101 -13.28611245171538 23043134.0
2524 -0.3718210458755493 0.0815447972260817 0.4647421315569824 -2.9268078102452817 -15.792210950682055 -13.499674024129671 23069646.0
2527 -0.2091189622879028 -0.0192827752549413 0.8524229273646986 -2.875866645732334 -6.26931479862823 -13.464258676436016 23095410.0
2530 -0.1654490232467651 0.0151872693675659 -5.17978348021142 -2.9977037258580825 -15.828743927403833 -13.71673591289221 23124298.0
2533 0.1737740039825439 0.0406091091074201 -4.705692953628843 -3.0042291121561986 -20.286349772388213 -13.940284395220411 23153798.0
2536 0.8305539935827255 0.1082460009480672 0.6849330830307496 -2.897128785155737 -19.70791517195742 -13.915827492663755 23182648.0
2539 -0.2045099735260009 0.0841042107737704 -5.975257531579032 -2.9569538375579465 -19.180771356241546 -14.135168253622316 23210300.0
2542 0.2675660252571106 0.0812340504201077 -5.086845632562997 -3.111271160624482 -19.604692364992765 -14.453437835602989 23239250.0
2545 0.772257000207901 0.1122373224086866 -4.657004552919835 -3.0097690688279632 -12.36304224599796 -14.400991886977303 23268696.0
2548 -0.7491689920425415 0.0101641605511324 0.3692129795414351 -2.794047255973318 -15.80613548354947 -14.499013050755932 23294566.0
2551 0.1955909729003906 0.0234043809359868 -4.0990931068430445 -2.910244752377756 -12.273505875133564 -14.440514019149454 23323298.0
2554 0.2887889742851257 0.0059334667638517 0.504101253950574 -2.827427412477318 -13.941353708207117 -14.224258558565335 23351344.0
2557 -0.6253269910812378 -0.0499853766252502 -4.944607186359055 -2.710500292131167 -15.343629977727439 -14.357453552147115 23377202.0
2560 0.1939899921417236 0.0261655158655411 -4.134071724824594 -2.8376338092788456 -15.596837866116587 -14.005117827576052 23406814.0
2563 0.2146239876747131 0.0099669479867963 0.7528506889939031 -2.8605307112334613 -14.812909318945017 -14.065016842904802 23434496.0
2566 0.3839520215988159 0.0965249351040614 -4.488644750651882 -2.9624602167871696 -5.098699022267891 -13.875596641464806 23463628.0
2569 -1.3878939151763916 0.0347098368683037 -6.316170956654371 -2.9875999252258163 -12.042210257359834 -13.972764516344869 23490970.0
2572 -0.1900169849395752 0.0639543974738912 1.3331067750997194 -2.8315866168285355 -15.635844829274452 -14.24318018459142 23518526.0
2575 -0.7185620069503784 -0.0248348802956566 -0.7295464141795485 -2.789769256983949 -17.957920513375175 -14.411260717593594 23545322.0
2578 0.3569750189781189 -0.0230850637039687 -4.447035404903629 -2.6967622275471514 -15.544663420496441 -14.195680312712842 23573494.0
2581 -0.1841709613800048 0.0087494093201857 1.5156524272969114 -2.5747918897637416 -14.449706275512584 -14.03958263848972 23601066.0
2584 -0.2939670085906982 0.0119461471350859 0.8512343302296941 -2.475815192618011 -17.608609866212067 -14.11968887257 23628612.0
2587 0.2843980193138122 0.0552983969760054 1.6390243821667216 -2.361362931237881 -5.752978345814108 -13.925203873043392 23656130.0
2590 -0.1408280134201049 -0.0009440684510917 -5.000516422530998 -2.424909627493476 -3.0600791811201407 -13.451092115994983 23683558.0
2593 0.9239249974489212 0.057277225928204 1.6143213833308063 -2.4273871245728302 -4.066666309007603 -13.310773721879237 23712736.0
2596 0.6805639863014221 0.0408005599213967 -5.169386583337594 -2.4813328916839863 -9.90478530963259 -13.228001142914344 23739940.0
2599 0.6278190016746521 0.0133153161876475 -5.300031864210285 -2.550459941976696 -16.88062876548757 -13.022747309590343 23766390.0
2602 0.0907210111618042 -0.0439299272628648 -4.007274210025562 -2.5582009616558548 -15.1446687026769 -13.265157964293932 23792272.0
2605 0.1393510103225708 -0.0749032363220869 0.7362591040297932 -2.5050076090262303 -13.402245879348289 -13.182157505980294 23820694.0
2608 0.4358389973640442 -0.0868375109424111 1.95096523441752 -2.300583918645487 -7.558403567127018 -13.028482569457267 23847048.0
2611 0.3009439706802368 -0.055029310452094 -4.370377397444793 -2.3513066575916253 -4.587110576120606 -12.701699282377636 23874688.0
2614 0.8819689974188805 -0.0128627198858788 0.7977994757802411 -2.1525025353252776 -11.045901945120045 -12.994061878218242 23904010.0
2617 0.1964899897575378 0.0250917533241352 0.8679932495918117 -1.973511418911512 -14.700302503960257 -13.217278995360642 23932952.0
2620 0.2774720191955566 0.0568415230248237 -5.360174909874576 -1.9344788861878095 -15.132713960072984 -13.409043964557176 23961274.0
2623 0.2369560003280639 -0.0023774351623087 1.903357568593587 -2.0170277546161848 -20.410036932257665 -13.810309817131897 23987018.0
2626 0.3040170073509216 0.022939870872267 -4.483099632636058 -2.026034144711228 -5.016258408099313 -13.26734861019644 24015116.0
2629 0.3502100110054016 0.0850005819251777 -4.948438716012513 -1.96057161494346 -9.743540792976034 -13.153124205931505 24043552.0
2632 0.1788349747657776 0.086040756026178 0.2753999762789698 -2.024244480454924 -6.504860394001055 -12.880075746050816 24071548.0
2635 -0.4954949617385864 0.0467217702375437 1.011857887476478 -2.084156199926922 -17.678542530345197 -13.265230645200957 24100160.0
2638 0.3073040246963501 0.0740908798176606 1.934407308505772 -2.0064262437845395 -15.853414990471368 -12.95763695290129 24129318.0
2641 -0.1666409969329834 0.070291798117875 -5.61027442342408 -2.0782004063861703 -14.871656893403348 -12.959459367583383 24156658.0
2644 0.1464959979057312 -0.0295602436924238 0.5970541623725847 -2.0340235550819665 -11.392354880393851 -12.950682577557371 24181984.0
2647 0.0981550216674804 -0.0148426607207055 1.917083203549084 -1.853982011650348 -12.192506102337386 -12.652953521668897 24211008.0
2650 0.7954999953508377 -0.0426240658850773 -3.3054095804409758 -2.0500281964956693 -18.046189101707107 -12.657486340249156 24238174.0
2653 0.3848270177841186 -0.030426327433316 -4.319816148998188 -1.96651754250412 -10.242649742126876 -12.601868450862888 24267230.0
2656 -0.125385046005249 -0.0314741147051742 -4.9534462880612 -1.9139594103268025 -13.181012398637177 -12.421816505231812 24295474.0
2659 0.6459729969501495 0.0088721785933737 -5.328410284598155 -1.9871578249385424 -17.267662974425086 -12.769724209585052 24324826.0
2662 -0.00599205493927 0.0019928494555755 -4.227125815807478 -2.156835570132812 -17.39233950210503 -12.782258292165883 24353350.0
2665 0.840500995516777 0.0266378317082516 1.5567585345623582 -1.983967366693442 -16.753840474490417 -12.953096648685737 24380822.0
2668 0.8779349997639656 0.0695634975980433 -3.404966136216655 -2.0077031084809764 -17.271796667738432 -13.124877009209325 24408944.0
2671 0.1908640265464782 0.1376010155648854 1.1793133379709708 -1.796069722680262 -16.611845117667254 -12.79946979385545 24438828.0
2674 0.1796820163726806 0.1203270735241992 0.2797458841153508 -1.7526818386277283 -20.056374232603076 -13.145562462369604 24468652.0
2677 -0.7385079860687256 0.0681279291745092 -5.05356321658771 -1.8012570808494508 -16.424082214247 -13.254235194826457 24495272.0
2680 0.6981169879436493 0.092525263988194 1.0313176954177616 -1.8707417701293896 -12.439753268487948 -13.028799311333309 24524184.0
2683 -0.3778849840164184 0.0899785561960571 -4.591763695727055 -1.937012226548132 -7.307241919588714 -12.818633834692845 24552244.0
2686 -0.2539930343627929 0.0414729928138801 0.667109917260508 -2.004580193337534 -12.255870131041995 -13.020382626859757 24578708.0
2689 -0.4662970304489136 0.0054883029063873 0.9148970584455176 -1.9358280684864773 -7.3435318473750755 -12.693587625279578 24605610.0
2692 0.3219680190086365 0.0168542022394176 -4.532188582643406 -1.880664112261728 -14.567837740951378 -12.830321121040347 24634440.0
2695 0.7281689941883087 0.0521256248351208 -5.217365586971656 -1.963939819226498 -18.367084419423875 -12.94432509328894 24663450.0
2698 0.8364910036325455 0.0506229461037397 1.7279339167210466 -1.8910303338122367 -17.468896667803225 -12.988910633784398 24692032.0
2701 -0.2234790325164795 0.0285045336416573 0.7972699389036424 -1.980088672096296 -6.012783962658629 -12.937676296090656 24720308.0
2704 0.2133920192718505 0.053735930859861 0.9851301430504372 -1.9515742951301795 -15.71619842354398 -12.8886731173096 24748984.0
2707 0.1104450225830078 0.0810292412191637 -5.056199022666762 -1.884222605178207 -14.602304910133801 -12.709308046147656 24777414.0
2710 0.6984829902648926 0.0635030721511902 0.855956579659231 -1.8604637169959892 -6.623945603845673 -12.585639409293698 24804460.0
2713 0.5096479952335358 0.0798480004527449 -4.823500825574317 -1.9162219782386665 -10.51449329958889 -12.045323413340576 24833480.0
2716 0.2393000125885009 0.049388540529377 -4.925559346496882 -1.8803672647567469 -3.6551423810141133 -12.05444903595284 24860532.0
2719 0.7000400125980377 0.050354460200342 2.409754594493215 -1.917975826467094 -14.000614000607829 -12.35642596638598 24887704.0
2722 -0.8604069948196411 -0.0175974684506041 -0.5976565932059885 -2.037373543678372 -8.045368621550367 -12.1468236856835 24914302.0
2725 0.4152830243110657 0.0176864409028091 1.638310558411317 -1.8508088788988344 -7.583198144000207 -12.102971176796784 24943376.0
2728 -0.6276040077209473 -0.0295214868609408 -6.212295465001393 -1.9236945697931171 -16.77803518044346 -12.335061262473518 24970568.0
2731 0.2341930270195007 0.0378264808267395 0.9458565712811458 -1.860590179464971 -13.427859149899863 -12.229725144241138 24998916.0
2734 0.0261690020561218 0.0186855054266908 0.2828693955462231 -1.9395592261855092 -8.725946540066843 -12.001913643123808 25026682.0
2737 -0.7010289430618286 -0.0403562199395672 0.2333161727942698 -1.8913033015647265 -16.74393840517351 -12.070134910958757 25054160.0
2740 0.8313390016555786 -0.0215920900734274 1.8188116643563976 -1.8440126457140087 -15.235412794041261 -12.210439855814148 25081562.0
2743 -0.1301590204238891 -0.0447654585238315 -5.377580740930452 -1.808422978538759 -16.683140458890517 -12.29713721528063 25109068.0
2746 0.8703310042619705 0.0081160177528303 -3.971204148580472 -1.842277113629708 -7.767232561613234 -12.23642569755845 25137340.0
2749 0.682114988565445 0.0463409919627361 1.8965773781851167 -1.6553293078983242 -8.971599056610081 -12.33499718151834 25166726.0
2752 -0.1952409744262695 0.094676047033861 -4.206567823778236 -1.7053592321234947 -5.594665702469406 -12.370352514071548 25195154.0
2755 -0.3293509483337402 0.0409425273280273 -5.1798497936131085 -1.905827097990263 -12.563618840615968 -12.575481754806088 25222652.0
2758 0.3277130126953125 -0.0180450229427708 -5.587749549710425 -2.0235780281828597 -3.2397196543096003 -12.317500375194506 25249856.0
2761 0.1153500080108642 0.0380895413828336 -4.488810929771747 -2.161459212987677 -10.630224473401228 -12.484840765066073 25278682.0
2764 0.8947679996490479 0.126053916121238 -5.090000456477582 -2.229196902647768 -12.869179281717152 -12.357805043908163 25308638.0
2767 0.2892400026321411 0.1239196548769411 -3.775459667556856 -2.1103594137668744 -13.556391263771774 -12.146316798603715 25338188.0
2770 0.7207100093364716 0.1577116125336477 -4.903812072205848 -2.145256495910237 -2.265627487401406 -12.03826693603578 25366852.0
2773 0.868138000369072 0.1427238381953691 1.407388222989 -2.187190046591497 -8.983061512448582 -11.949929080809309 25394340.0
2776 0.8623879998922348 0.217745274605879 1.890044670551842 -2.1817866038174927 -13.580292878418222 -12.22950412538536 25423450.0
2779 0.3418499827384949 0.185064563364417 -5.592125514204632 -2.3707662781907737 -18.36229462872834 -12.530607679984495 25451068.0
2782 0.6843299865722656 0.1837539717773242 2.522126705472205 -2.2395921658255094 -18.476100172160358 -12.872897698171046 25479678.0
2785 0.9005310013890266 0.2267252216706863 -4.7644249584184415 -2.2934191429229696 -14.061611392735593 -12.916374080944392 25508686.0
2788 -0.2303060293197631 0.2191274492627077 0.441738255421999 -2.1990155849446795 -16.351168718780134 -12.948677178537 25537096.0
2791 -0.2342619895935058 0.1922024166839218 -6.029270956927848 -2.1507600100226973 -16.21634970129734 -13.14868572870864 25563884.0
2794 -0.316074013710022 0.1145764085283632 -5.445289343184456 -2.206504399089188 -11.621270000991657 -13.255137331480393 25591948.0
2797 0.7909370064735413 0.1844718611085706 1.06373983948368 -1.991687134902942 -14.835546484814886 -13.51275331824626 25621012.0
2800 0.3152710199356079 0.176271842327416 1.9714216653007448 -1.9006606629768203 -18.099372117578955 -13.405377638405731 25649110.0
2803 0.7615080028772354 0.2258603603173736 0.8507240295513359 -1.963252880744172 -16.65033740008859 -13.553971100282515 25678540.0
2806 0.3334689736366272 0.2366472252011481 2.0923659797737644 -1.7791853358374037 -19.608841850966645 -13.546327434533936 25707392.0
2809 0.297664999961853 0.1884705263269623 -4.276995943975396 -1.8563184323274056 -14.745976953570825 -13.627028059435991 25735092.0
2812 0.2837600111961365 0.2223915446426211 -5.053629879836121 -2.0350462205760373 -8.296679104215238 -13.489018965533983 25764714.0
2815 0.7861589938402176 0.2730624238287897 1.1336514081494202 -2.099562115224528 -10.470414011661315 -13.255255201960583 25794706.0
2818 0.5085600018501282 0.3359454509068261 -4.448326954363209 -2.257119434029215 -14.74344303777354 -13.253943184179446 25824076.0
2821 0.2864030003547668 0.2686578227132786 -5.389173958115147 -2.3295207883603366 -15.617114899642647 -13.30102398358397 25850700.0
2824 0.0450090169906616 0.2705275318669966 -4.518520651294375 -2.368524984183777 -13.367713217393131 -13.38735431421932 25879726.0
2827 0.2406709790229797 0.2809312972923308 1.5615335994740394 -2.2743505099285524 -15.23982683402865 -13.528413236991677 25908624.0
2830 -0.2763049602508545 0.2889827217583816 1.3323038554210278 -2.033797188473706 -18.332752200465443 -13.278561992151255 25936734.0
2833 -1.2147819995880127 0.1400565210943334 0.1625694073419654 -1.898805060229214 -18.329675308491172 -13.494735615737325 25961878.0
2836 0.3740869760513305 0.1636237688684878 0.5095589033511896 -1.81601121050966 -5.3091377176780385 -13.006346418428857 25990888.0
2839 0.2342450022697448 0.1553460619609514 -4.13259866561823 -1.8537184403487248 -1.2460108407110293 -12.835937781512438 26018530.0
2842 0.3249080181121826 0.1789663345766367 -4.2722816123010725 -2.00342370492033 -12.59493693383875 -12.702991229119226 26047066.0
2845 -0.3963199853897095 0.1827798715518617 0.9004262899285651 -2.00766431150046 -10.364013833524146 -12.553893233037488 26076636.0
2848 -0.2389229536056518 0.1895306601300276 -5.153115335811256 -2.150466027462125 -11.488541888772344 -12.218463499848909 26104292.0
2851 -0.1286400556564331 0.1544185362028883 1.802375409611633 -2.0801958858536462 -16.66153443464051 -12.52972308122708 26131486.0
2854 0.2840620279312134 0.1230604217405788 -5.268933717371256 -2.244077717097696 -8.331789884478749 -12.137210737066932 26158660.0
2857 0.2885529994964599 0.1775204318605358 0.4385688811404398 -2.151218829980252 -11.438505864004345 -11.964229791301277 26186810.0
2860 -0.0577620267868042 0.1507530279540974 -5.824397129184723 -2.200725449340044 -5.502743266694411 -11.958933385408477 26215370.0
2863 0.7815109938383102 0.2152986313223637 -4.30932045269317 -2.2011218743081926 -11.156847333239977 -11.678585133975028 26245176.0
2866 -0.228840947151184 0.180400159860756 1.367363828351842 -2.2194300972172227 -12.005103260308697 -11.946468720584424 26272614.0
2869 -1.3241119384765625 0.1166886831406655 0.3615125652064663 -2.280447440717665 -17.770038154718403 -12.15900303671892 26299774.0
2872 0.8183099925518036 0.1779523883093209 2.429225674511036 -2.2929062540898864 -15.748299896642514 -11.969210388387662 26329622.0
2875 0.8930429965257645 0.2059728346028901 2.5942344532800945 -2.062978194981313 -7.7863350425178375 -11.690727829539645 26358090.0
2878 0.7744490057229996 0.2130053052160248 -4.965505680000658 -2.106931984485677 -0.3655552056695812 -11.61143596623612 26386500.0
2881 -0.380836009979248 0.1796845433131287 0.4788356379035834 -2.0713559567741147 0.23901572371845042 -11.540270573877107 26414944.0
2884 0.3649129867553711 0.1995744776538118 0.6313543982395136 -2.1155016991871367 -5.943579388162531 -11.153492121637358 26443952.0
2887 -0.7025970220565796 0.1218895736852332 1.1833854478293917 -2.0615632087298805 -13.713568179004413 -11.26175000511469 26472296.0
2890 0.0742660164833068 0.1769704766499142 1.6702841765302974 -2.069534271344424 -17.64774470226667 -11.3601570073029 26501476.0
2893 0.8830839991569519 0.2038859481439338 -3.2396895056587542 -2.0894022687775013 -12.656819146399716 -11.19185917358969 26530688.0
2896 0.29510498046875 0.2572208979297063 -5.087529087243115 -2.25953037556856 -11.01127969741037 -10.981843232822044 26558780.0
2899 -0.1418379545211792 0.2380678874265468 -5.82764614689124 -2.2765440195527264 -6.247935440204104 -10.865257215388448 26586190.0
2902 0.7758380025625229 0.2791397325989557 -4.251976874020735 -2.3058569168994185 -10.12961766004726 -10.8443495878894 26614966.0
2905 0.7912819981575012 0.3503219642596854 1.3785230388265337 -2.1802906651581457 -4.056966176041791 -10.580287513527034 26644966.0
2908 0.34232097864151 0.3877447864136784 -3.766392651311911 -2.302335491157246 -11.981928718097077 -10.912508466634808 26674838.0
2911 0.5836929976940155 0.4050682522124308 -4.829554607894064 -2.4607858050888125 -13.505653736242266 -10.679684454037131 26704742.0
2914 -0.2983230352401733 0.2981826158502357 0.6425923927861308 -2.37694975893036 -8.226463815189273 -10.561732812519477 26731338.0
2917 0.2578359842300415 0.3311530399270238 1.7657415794696705 -2.2586435080913336 -3.256748555799587 -10.21392598537352 26760886.0
2920 -0.2067110538482666 0.3201118654170518 -4.605003658456791 -2.2915526551711096 -10.311935895133926 -10.32398323281252 26789620.0
2923 -0.1168570518493652 0.2828801639713817 -4.822874746808199 -2.3299056426865405 -12.498879338638584 -10.698152071112784 26817094.0
2926 0.3085659742355346 0.3086229294324376 0.8484103724859213 -2.204834758029389 -16.24677494184764 -11.06811289034376 26846152.0
2929 0.861065998673439 0.3146992418839484 1.7202498966282085 -2.121454126062902 -5.086782791592071 -10.66298014452947 26875142.0
2932 0.2302280068397522 0.3091163022357923 -3.7411697020542336 -2.151125368738148 -10.678243990163613 -10.604219745369864 26903588.0
2935 0.2965379953384399 0.2395701459430462 1.8140340047552344 -2.061389362989351 -2.529224663773067 -10.549152276629036 26932248.0
2938 -1.2478480339050293 0.1377727996661597 -6.206933148743577 -2.1298391487144723 -10.651192892546858 -10.74812661125795 26957850.0
2941 -0.6852020025253296 0.1326069475397389 -5.251116078791728 -2.164935028331469 -3.754512372489823 -10.591766214389848 26985506.0
2944 0.204816997051239 0.0902837816785693 -5.0218465081950265 -2.2327810897767493 -12.302346788839317 -10.835228554460974 27013092.0
2947 0.2643010020256042 0.1000701904759432 -4.762542875160708 -2.1699151735215354 -12.032663457214607 -10.931409525160518 27041336.0
2950 0.7832749933004379 0.1699035606840467 1.9779795273868055 -1.9607827447692827 -15.57099818129597 -10.789022469178908 27071276.0
2953 -0.3366299867630005 0.0026009381821274 1.2619902239132776 -1.949989051993656 -11.057940236448289 -10.55051140928448 27096728.0
2956 -0.5801080465316772 0.0296428917985553 -0.3225929263578719 -1.7470311555623872 -15.09264307855609 -10.483952853877382 27125870.0
2959 0.7690690010786057 0.1423954979981089 -3.6105028856451193 -1.894740158915981 -7.4403663832489055 -10.494792644915432 27155870.0
2962 0.8482670038938522 0.1845189389179474 -3.57955350194964 -1.9047124039210943 -13.008773710776497 -10.587010060498354 27184380.0
2965 -0.6196630001068115 0.1476524154128264 -0.3743441125703586 -1.9635040164707247 -18.0325271928497 -10.83077294193369 27212110.0
2968 0.4840760231018066 0.1519186574695286 2.2692607942123635 -2.0017037612520694 -17.106788623907175 -11.003090401269429 27240030.0
2971 0.1517789959907531 0.15494794432172 1.6715561050385863 -1.938166039069184 -11.649983809860622 -11.027966266116328 27269000.0
2974 0.0881069898605346 0.1468114918624599 1.7710286802941986 -1.998282945659089 -3.8858750336893686 -10.774878632353786 27297794.0
2977 0.7201670110225677 0.1386916459967542 1.9639359414927184 -2.0428092207678 -9.87501573384922 -10.91806366516562 27325560.0
2980 -0.1501879692077636 0.1365174939033363 1.6959590512795113 -1.9569852264911491 -7.267006270237646 -10.917494391098623 27353100.0
2983 0.2082449793815612 0.1750393151444376 0.545753770829408 -1.7620310219802198 -9.984188505737112 -11.220465482637486 27382992.0
2986 -0.1929390430450439 0.1655859403943984 1.9303697483412776 -1.8134159815488649 -11.283349770084584 -10.969566628283186 27411680.0
2989 0.3595560193061828 0.1551356790545037 -5.151806087237319 -1.7348132002686625 -17.473900854345484 -11.238556765305283 27439974.0
2992 -0.3129550218582153 0.1318216221297474 -5.456483819368527 -1.9163152951360387 -16.515255528541243 -11.30963586904304 27468658.0
2995 -0.2549599409103393 0.17429769230521 -5.721918330414869 -1.870989565039718 -16.854713870950622 -11.220780463043951 27497722.0
2998 0.3875380158424377 0.177862188415344 2.0154168758339583 -1.7710789031483118 -17.484733166633298 -11.426894891208082 27525184.0
3001 -0.7934590578079224 0.1203765716636657 -5.446607150191751 -1.8146054273891197 -14.71715055105437 -11.508155169865486 27552454.0
3004 0.2639669775962829 0.1175906334822011 -3.968391202838487 -1.7280636323592646 -18.264194718221702 -11.801771565937372 27581478.0
3007 0.2067450284957885 0.148301240340214 1.9766127789539056 -1.7599254999844915 -4.8567030800418465 -11.419304192749776 27610132.0
3010 0.7407290041446686 0.1296995886112134 -3.3053066105691613 -1.6662831890193517 -10.669677734032575 -11.725223570512322 27637618.0
3013 -0.829509973526001 0.1209345224188509 0.6056841533078758 -1.625835757496255 -13.517950875634115 -11.88379196195489 27667166.0
3016 -0.6793450117111206 0.0851083302618112 0.9365989198758062 -1.6951247050373777 -16.66882042848601 -11.810571225473325 27693714.0
3019 0.8836940005421638 0.0880410313825589 2.89790482892373 -1.6296476309151742 -11.893353800339417 -11.849976389760569 27721962.0
3022 0.4781489968299866 0.1070354137802415 -4.453348087635137 -1.680695036339661 -11.528119197504934 -12.056461617234351 27748124.0
3025 0.2245020270347595 0.113259168299266 1.8148472876454227 -1.584266968133532 -8.50761796458788 -12.262472193051757 27776584.0
3028 -0.2145320177078247 0.1075531416531969 -5.657157866582017 -1.764165806566497 -7.709702431219387 -12.009132813928112 27805700.0
3031 0.9927440001629292 0.1239452195732802 -4.088509499353989 -1.8117982572142195 -15.880946346745054 -12.408667692663215 27834764.0
3034 -0.1944479942321777 0.0963061289190108 1.6737134716406386 -1.6321483535901915 -13.162699164379458 -12.538216849735225 27862612.0
3037 0.707159012556076 0.0909018805360786 1.8069303332886404 -1.4516227469765752 -16.84387728050592 -12.779166961781849 27891752.0
3040 -1.1586380004882812 0.023307627991564 -0.5289227357535125 -1.4474107769503148 -19.61857504906026 -12.939001219549844 27918392.0
3043 -0.200232982635498 0.067705901298142 1.97536387073389 -1.3658980349228944 -5.825502522428361 -12.612828655262035 27947494.0
3046 0.2719110250473022 0.0406425714497803 -4.416790923609326 -1.47866589274726 -14.956832738375146 -12.781569375514648 27975814.0
3049 -0.5018539428710938 0.0841825087469638 -4.521805352887416 -1.6378763221526431 -9.739438211964538 -12.54020747403172 28004886.0
3052 -0.6458339691162109 0.071511126048725 1.4650259816975302 -1.5572853486336182 -15.596672293032587 -12.82943159956006 28033860.0
3055 0.3008769750595093 0.0846559745305293 1.0442671107680772 -1.5271540641868984 -6.197770839657308 -12.443815878774698 28062884.0
3058 0.6651600003242493 0.1089052512891549 2.295034015481352 -1.555531848878576 -12.717133002924289 -12.666608898032033 28090740.0
3061 -0.8103410005569458 0.1115512716028457 0.7492869629410488 -1.4797022953350334 -15.487615578463902 -12.7763537655322 28119766.0
3064 -0.7899329662322998 0.0162240192255728 -6.0157494361713 -1.6132676961287733 -16.827587810858844 -12.878026497294291 28145600.0
3067 0.9173709973692894 0.0865388169972838 -4.052002746868858 -1.778855743712005 -16.488856778107564 -13.009484614615358 28174846.0
3070 0.1140729784965515 0.1382285453804914 0.7951893640053245 -1.8048336650169177 -19.72570327865731 -12.906684392328538 28203934.0
3073 0.1610749959945678 0.2016320431156972 -4.937044813254481 -1.9519156763537493 -9.973658046517007 -12.714554431082416 28233452.0
3076 -1.2368121147155762 0.1109448112114623 -5.966231815142402 -1.902803364513324 -12.17967655370805 -12.812689508041512 28260306.0
3079 0.8448950052261353 0.1177553241305601 -3.18542458272681 -1.916551671152392 -16.030392749092943 -13.095033395231852 28289048.0
3082 0.8281400054693222 0.1405214678867047 -3.97865837540734 -1.7987499557017863 -13.546999528875329 -13.3082904419483 28316922.0
3085 -0.2424629926681518 0.108610989599486 -4.092190687595946 -1.7240887800908244 -17.964089638419345 -13.656090891311136 28344232.0
3088 -0.1963160037994384 0.1008185471803695 1.0694809272352568 -1.525941944203589 -7.176135814545019 -13.325691020047731 28373408.0
3091 -0.6969619989395142 0.0360214757279806 1.3507087302856124 -1.4701569788060334 -11.061711862747815 -13.25295821141516 28399892.0
3094 0.8041670024394989 0.065984249186597 1.4074916704000016 -1.4257805113637558 -15.073425635721641 -13.235216797070342 28428430.0
3097 0.3581069707870483 0.1268507382459205 -5.06403897209723 -1.5856478923524815 -15.462939983538654 -12.862840356058234 28457396.0
3100 0.0991349816322326 0.136451339520514 0.4765562999917097 -1.5182414191619844 -13.278588013031992 -12.31926367384035 28485674.0
3103 -0.2558280229568481 0.1547924300842053 1.2831698738011834 -1.4732748168178773 -8.980179671698725 -12.234641966272928 28514310.0
3106 -0.2168300151824951 0.102456842896881 0.2955356278839502 -1.5648553822742568 -14.273699895967894 -12.21200865922214 28542348.0
3109 0.2842749953269958 0.1409616999244322 -5.407424844845088 -1.5168743508217348 -6.929034292428964 -11.854185290086614 28571258.0
3112 0.7609869986772537 0.1664877814456671 1.461151194268656 -1.5658152455651586 -8.612217700882042 -12.015157282065138 28599606.0
3115 0.2961270213127136 0.1483971034985639 -5.065896170790306 -1.792905794678072 -13.843467001518487 -12.182080839070773 28626384.0
3118 0.6606490015983582 0.1853516690108583 -4.137372354517348 -1.8332068682733291 -11.976191921058138 -12.129341164518417 28655964.0
3121 0.2468929886817932 0.1911187334174586 -4.755852009827514 -1.7520174113707785 -6.531054860565958 -12.109753218611433 28684260.0
3124 -0.3542439937591553 0.0790441415530361 1.2391152892174446 -1.7066883948344032 -8.416083481300213 -11.950376859279364 28710624.0
3127 1.0132170002907517 0.1148070627552336 -2.8776322298248687 -1.7093390150706074 -15.930104255302162 -12.27441577759154 28738490.0
3130 -0.203137993812561 0.1194490167921542 -4.984090199186522 -1.871195144557531 -14.898018595234394 -12.165393502703049 28766618.0
3133 -0.6115390062332153 0.0749605487898896 1.250216189328829 -1.67369178843571 -10.19258337548635 -12.09722508734897 28793604.0
3136 0.0235249996185302 0.0490730064792436 -5.654912190032286 -1.902313891470723 -14.758117466903604 -12.248449107775418 28821202.0
3139 0.2961680293083191 0.0865000941846236 -3.784892395698997 -1.9291973079461204 -13.698990425976074 -12.141876500962464 28849248.0
3142 0.2720419764518738 0.0909966352086101 1.89035352735901 -1.824184545934746 -14.206734677368347 -11.882733160174435 28876982.0
3145 -0.5648050308227539 0.0673677153914324 0.3383433058513749 -1.648287723251284 -9.603038692247214 -11.925146912393402 28904388.0
3148 -0.2954000234603882 0.0820601015714612 0.7283374461332677 -1.466906692059803 -12.614954195403632 -11.930426574689507 28932564.0
3151 0.7530000060796738 0.1018228730887835 1.3171561712924027 -1.435240653572348 -10.131532662258945 -11.75704002294344 28960790.0
3154 0.7293590009212494 0.1110210955332596 -3.232490533712969 -1.4837978819980115 -1.1695397117833395 -11.15054290542055 28988196.0
3157 0.3646299839019775 0.1616427825524068 -3.946312774885337 -1.3954352780961463 -7.803386548198647 -10.98640813234818 29017408.0
3160 0.3332390189170837 0.155722140455994 -4.4930352469189065 -1.4630244317347043 -9.256679519037268 -11.171288934288611 29046314.0
3163 0.7376570105552673 0.2250253370482751 -3.1488973418787847 -1.4518245785392487 -14.764604287933407 -11.386444769986884 29075540.0
3166 0.8129960000514984 0.2403938497105123 -4.673765992044574 -1.4224305326516435 -12.147258409197018 -11.29565826493303 29104410.0
3169 -0.1114729642868042 0.1984811697772062 -5.4538420082831935 -1.500674592055851 -12.26342256108736 -11.281948021750788 29132086.0
3172 0.270999014377594 0.1881617647894982 0.788757509435944 -1.4788013255148993 -14.918086588188743 -10.981263702313932 29160492.0
3175 0.7308560013771057 0.1379844461919172 1.2179308327868237 -1.565610499158256 -5.454767105201128 -10.610534352445027 29188836.0
3178 0.3125939965248108 0.0448682061566447 -4.277309613591076 -1.668978927198738 -12.17722065663984 -10.77070936337769 29215578.0
3181 0.6274139881134033 0.0954742002312134 1.391334696633901 -1.6098587718561448 -13.857743044902474 -10.848937710156935 29245292.0
3184 -0.6626570224761963 0.0505150453113438 0.4457828590017438 -1.4403138347873985 -4.870993251674246 -10.58278634751223 29271982.0
3187 0.1903610229492187 0.1212687556932841 1.1453797634606202 -1.399992776158343 -3.6929249817750636 -10.578996514925684 29301078.0
3190 -0.2318910360336303 0.1406001911047804 -4.300446771023221 -1.4657075616973485 -7.7664704541016745 -10.505355417244685 29328622.0
3193 0.3182830214500427 0.1803977535236969 -3.5297986918335056 -1.3686883227142506 -3.4628701438397584 -10.43302370531164 29358404.0
3196 -0.2148590087890625 0.1685689495850095 -5.465997585251231 -1.4663918268472962 -0.08344199333219482 -10.098562097659414 29387282.0
3199 0.8114850074052811 0.1642599079158627 -3.338245130630036 -1.616796107333518 -3.7191689290947627 -10.14794273226978 29415096.0
3202 0.1501219868659973 0.1222491152362695 0.665063275756784 -1.5545650034504384 -7.732651068560797 -10.311241934983522 29442204.0
3205 0.8956570029258728 0.137976292739693 -3.112335278795915 -1.6915177988114625 -11.541119370590481 -10.189340551224747 29469618.0
3208 0.3275179862976074 0.1532660946837144 -5.220523061632743 -1.6265903388317875 -14.65465032872444 -10.380523325101434 29498804.0
3211 0.3867759704589844 0.2259138809154333 2.701438545579339 -1.5089152857578 -15.001045967240149 -10.340376589190674 29528132.0
3214 0.8650670051574707 0.2551909474714524 3.0643234212911974 -1.4266193582615068 -17.49252230336285 -10.578869256509364 29557560.0
3217 0.4072750210762024 0.2518979499681983 -3.768344629100987 -1.592037980557779 -14.11288399932669 -10.572728090518874 29585970.0
3220 -0.6298660039901733 0.1645912966160378 -5.764954521409512 -1.8295865276705323 -12.588763594406272 -10.273494713367295 29612774.0
3223 0.197842001914978 0.2020687637976533 1.5709321119868969 -1.7239453672628473 -12.134374195369642 -10.126797967909775 29642166.0
3226 0.3700000047683716 0.2461818841823512 -4.161073880411289 -1.8502964362388523 -16.659737237093253 -10.500429843268249 29671130.0
3229 0.2180119752883911 0.1689652804909931 2.45070414282348 -1.8766454300883693 -15.689799502711985 -10.636479642839053 29697388.0
3232 0.2456279993057251 0.0749299562950196 -3.512213774420056 -1.9516805043556684 -5.020893601948525 -10.395379752686011 29725052.0
3235 0.4223600029945373 0.047884192382802 -5.123974048123958 -1.8716930009081123 -15.319689986990996 -10.457989429080929 29751398.0
3238 0.8285579979419708 0.1349641639407824 -3.061668422727129 -1.8578685578884155 -12.816570168624928 -10.45792382368422 29780522.0
3241 0.3966220021247864 0.1845921015786349 1.3823401143258338 -1.8506303387515877 -9.57028132411251 -9.998112625393697 29809318.0
3244 0.8030010014772415 0.1241926574824735 1.3266960482625565 -1.9236268226284332 -13.555479423806263 -10.229582009077037 29836300.0
3247 0.0202000141143798 0.1904727479626572 1.9777863900371773 -1.704018683506225 -5.1022389959146786 -9.735294320314871 29865322.0
3250 -0.613394021987915 0.1560328203923336 0.9028777403300574 -1.7704717629106377 -10.322959251550214 -9.78203213293742 29894720.0
3253 0.1828500032424926 0.1439601769189187 1.082487083881222 -1.8396140623436743 -11.362296700092639 -9.899594958221932 29922734.0
3256 0.2606710195541382 0.1406112627855351 1.3552768175869456 -1.7746566763012472 -14.704542459729309 -9.90548219314278 29951620.0
3259 0.4816449880599975 0.1855520651979894 1.1274971529459563 -1.6787222546824516 -6.868340958474933 -9.90400932373835 29979986.0
3262 0.5471589863300323 0.2125191150728016 -3.43056683962028 -1.6857821928118408 -2.818026552177536 -9.911360754579922 30008194.0
3265 0.3170599937438965 0.2496614325878046 -5.157729055637345 -1.648951269678288 -12.94314190973196 -10.22548957403592 30037244.0
3268 0.7922269999980927 0.2556658884330732 -4.022358019118409 -1.6959855859007535 -3.8129498519378253 -10.323067624253143 30066854.0
3271 0.4323210120201111 0.2976549261801736 -3.663549667608601 -1.8221177161647184 -13.914946747514024 -10.45316671938599 30096798.0
3274 -0.2068749666213989 0.2722786695087952 2.1009017979091453 -1.704061166201252 -17.322420401531517 -10.722830257679966 30125538.0
3277 0.8060549944639206 0.3305567450386683 2.7513324371090158 -1.5743991810043831 -12.94603719390701 -10.54593553095773 30154636.0
3280 0.2786139845848083 0.2921141441750153 1.0529283387563582 -1.3910635169446222 -11.841891439165998 -10.495322315284568 30183290.0
3283 0.1884620189666748 0.2501776909468698 -4.437791441323544 -1.557059525248606 -12.8624750528971 -10.638521580230488 30212392.0
3286 0.965803999453783 0.2442055950112878 1.4491845241280643 -1.4859814683852544 -10.76446004986847 -10.286768505252727 30240524.0
3289 0.796302005648613 0.2574046660449099 -4.295949728667377 -1.650493986255409 -1.017982607601108 -10.008385806820348 30267900.0
3292 -0.1111199855804443 0.25039020746493 -4.819352484631105 -1.845448107808481 -8.252737737531794 -9.720517519487265 30295900.0
3295 0.3185309767723083 0.2320292462899038 -3.2966174375324417 -1.8679155104050944 -10.038492012354286 -9.917831628165652 30323574.0
3298 0.2641599774360657 0.2746903905258466 1.8969101125920425 -1.6395683178259757 -1.1083610128922552 -9.647468398251746 30353346.0
3301 0.1571419835090637 0.250980500926999 0.8482589372632903 -1.60426395442961 -0.05295127803270938 -9.32616837461559 30380702.0
3304 0.7354870140552521 0.3269038178413341 -3.014508745454472 -1.5858596117594503 -0.19512984318998475 -8.959695383991058 30410702.0
3307 0.2042890191078186 0.2659621866735595 0.9137547740967572 -1.6594723127435729 -0.4023115229064792 -9.012651810442996 30438474.0
3310 0.7402839958667755 0.2510956228153191 1.3858355502304396 -1.6085802453318787 -10.046569759786415 -9.106558899630832 30465650.0
3313 -1.058098077774048 0.2267052322834845 -5.724454706226256 -1.7933207456990146 -16.230975802029082 -8.923558809511754 30492670.0
3316 0.142287015914917 0.2069285953380314 1.858807854967112 -1.5639113585140725 -6.030789913344768 -8.961249551496993 30520564.0
3319 0.2368549704551696 0.1753296411672225 2.219487233625744 -1.6402472099709713 -8.730655384430788 -9.157705426218731 30549606.0
3322 0.3952500224113464 0.2238682914461548 2.653858406820285 -1.5443221341057225 -14.412439857914388 -9.247800339973915 30579340.0
3325 0.237401008605957 0.181275783285204 -4.449617977168642 -1.7542846627245017 -4.030298754248542 -8.784158446659209 30607604.0
3328 0.8661759942770004 0.2616135341325727 -3.751131990156635 -1.7950404877224884 -11.580005110058682 -8.890933025463319 30637596.0
3331 0.1159110069274902 0.2705641615725678 2.2898497694001363 -1.7134653176818433 -4.109701666358392 -8.745348274901346 30665860.0
3334 -0.1451450586318969 0.2753407707570036 -4.011877611944444 -1.760172759748416 -5.316453072535152 -8.976607069418852 30693896.0
3337 0.5945839881896973 0.293509984498836 1.2482747650804291 -1.6734666508611769 -8.103963268400133 -9.049301246504964 30721458.0
3340 0.1964849829673767 0.3074604194619817 -4.412529431843609 -1.7075385592020311 -4.78043995709868 -8.830622912799466 30751434.0
3343 -0.4436370134353637 0.2933862160805921 -3.9835965079549336 -1.6027600333846257 -3.7244559013045313 -8.636363056465155 30779710.0
3346 0.8122619986534119 0.303651993041663 2.0462865381501296 -1.4993350567299537 -9.659935138270557 -8.606273904893154 30809102.0
3349 -0.4678679704666137 0.234629393658821 0.4002888156385324 -1.4653004963329246 -17.409112364925395 -8.961246642274084 30837100.0
3352 0.3119860291481018 0.2221562393761672 2.279821764344929 -1.2706315396642451 -13.990607860527525 -9.26922404766161 30864914.0
3355 0.9008420035243034 0.2734903919934575 -3.9698203281104494 -1.4414965311234265 -14.020689140995426 -9.590691104622357 30894908.0
3358 0.2996919751167297 0.2315452105489081 -4.127448591886027 -1.5905269528393702 -12.890145964094566 -9.830240000562304 30923974.0
3361 -0.6728049516677856 0.142947399902643 -5.6258291690411415 -1.797094101112097 -13.8450116152484 -9.795056489180364 30951728.0
3364 0.8062949925661087 0.1700124347176971 3.2317704503218803 -1.8247726702031415 -16.320955053975887 -10.015713785428662 30979920.0
3367 -0.2171430587768554 0.0748727865865879 -4.490727479184877 -1.7922065158770448 -10.831899834593955 -10.23238475167756 31007100.0
3370 0.2333329916000366 0.1008577047798829 -3.736905507655342 -1.81077399245156 -5.994309936985302 -9.714714687072345 31036124.0
3373 0.8698969930410385 0.1990924059895878 -4.004577247644392 -1.6957239010226337 -12.538766708209222 -9.385373010592806 31066124.0
3376 0.8304049968719482 0.2802620897835884 2.9193303386512186 -1.433729156439616 -9.56947322806798 -9.337567720126088 31096106.0
3379 0.8696819990873337 0.3582665389861182 -2.718171138271044 -1.5279038838020855 -9.891902231755896 -9.57397468208952 31126106.0
3382 0.8965149968862534 0.4041029677723915 2.9276910668627227 -1.2679279715237488 -13.708747388202196 -9.97549458964066 31155122.0
3385 -0.1325420141220092 0.3538313038231014 -4.089093847750857 -1.46273361829258 -7.021284663162082 -9.861327678378078 31181906.0
3388 0.7292859852313995 0.3877510093208293 -4.3067210303831445 -1.4948515875155053 -15.094455911720232 -10.070950840985644 31210454.0
3391 0.2525280117988586 0.3641455101926197 2.0930684000289776 -1.4313077032461503 -13.118564566892815 -10.064982172817404 31238378.0
3394 -0.6779240369796753 0.3132534492422052 -4.919591102665677 -1.5068695489292558 -16.059025987809257 -10.303322015758791 31266468.0
3397 0.2628300189971924 0.3359710327066072 2.748272181324177 -1.2573715524661695 -16.34062226269114 -10.516547786930728 31294710.0
3400 0.3323230147361755 0.3098810793435765 -4.299411620177958 -1.338427972875575 -11.153268535946669 -10.355689217835812 31323164.0
3403 -0.0568460226058959 0.2992876762567114 -4.528829522267605 -1.3959932156626609 -1.136050563221544 -10.012310046333331 31351442.0
3406 -0.2115299701690673 0.2583423064439754 1.7790505095404847 -1.3440439083205242 -12.382910920575878 -10.149223256650773 31378110.0
3409 -0.6882510185241699 0.2145530741703762 0.6249562188505049 -1.2895960294763271 -2.773680869773129 -9.665192963580816 31406472.0
3412 -0.1701380014419555 0.22900355832159 -3.91688921297699 -1.317609561299919 -7.428200191600888 -9.92409709449426 31435120.0
3415 0.345782995223999 0.2261937065881825 -4.798273147213935 -1.370888513729235 -15.700535432478375 -10.22232228678237 31463910.0
3418 -0.7097669839859009 0.19077820979031 1.6558268758205488 -1.328588934234041 -13.639175657263069 -9.921163357455503 31492042.0
3421 0.3041899800300598 0.1856494650711069 1.4669041607786837 -1.1499932714915355 -13.565921781731639 -10.12747723058781 31520622.0
3424 0.2605180144309997 0.1778129738397268 1.5334040824462374 -0.9621742762992398 -7.510485271730015 -9.900956542524272 31549700.0
3427 0.8446879982948303 0.2213433005776316 1.6191917794746105 -0.7833253786567871 -13.194670377367132 -9.68768230923878 31577540.0
3430 0.7243559956550598 0.2192671431473707 1.3844806033965416 -0.662094282615318 -5.370429782545104 -9.500105305644274 31606446.0
3433 0.8791180029511452 0.2372287445117692 1.4242366623890006 -0.5455839369632622 -14.256683083734167 -9.513116746849848 31635146.0
3436 0.7614520043134689 0.2488078644824005 1.6875714178116712 -0.4109354798367215 -13.673964766887917 -9.473174486252285 31664872.0
3439 -0.2410700321197509 0.2385095714126974 -3.71650961233714 -0.466861718659243 -5.324628088543364 -9.414786628917703 31692806.0
3442 0.309046983718872 0.2403246808971312 2.817415637872082 -0.2956720809042161 -0.9885135271953154 -9.110175689417504 31721026.0
3445 0.8493379950523376 0.2098502851374318 -3.3989062075223444 -0.4085906285489349 -10.400859319524026 -9.12493480213946 31748130.0
3448 0.2599030137062073 0.2683785635845874 1.2511001931945498 -0.3775104203498829 -13.582157964479068 -9.20952496483969 31777676.0
3451 0.132502019405365 0.2621744195947312 1.3484429149207913 -0.4900985877102393 -14.77455614534552 -9.303486117196348 31806736.0
3454 -0.8097699880599976 0.1727936296480199 1.2684824434452615 -0.5887965057067495 -13.022719195594842 -9.29608411823657 31831958.0
3457 -0.07430100440979 0.1388610970633459 -4.704598922410852 -0.6045470765537917 -13.618096578058562 -9.471536023414297 31860724.0
3460 0.3678920269012451 0.1955096042075128 1.9596925444906967 -0.5479906588132146 -12.210818721684412 -9.6708651044774 31890644.0
3463 -0.6160800457000732 0.1889051384911452 0.1575794945923987 -0.5536599548450813 -4.402660845889371 -9.273457223480396 31918418.0
3466 0.7365140020847321 0.1595826273697793 2.3953365073358253 -0.5550539378454142 -3.6846932210589314 -8.792170189416487 31946542.0
3469 0.2218869924545288 0.2286662581026415 1.255915193454494 -0.5104100937908287 -9.21334020072914 -8.435653171563452 31976374.0
3472 0.8095750063657761 0.1941933786788604 3.113169141385989 -0.3787358889153502 -12.145184570700229 -8.155539975013271 32005320.0
3475 0.8908659964799881 0.2203286296085588 -2.582214262562568 -0.5754594542742539 -13.086689034778308 -8.272786990117305 32034444.0
3478 0.9206679984927176 0.2906875284544218 -4.202634905442295 -0.7930507023115261 -0.9962979314107687 -8.086753756219103 32064262.0
3481 0.266946017742157 0.3372214764842722 -3.899494739349632 -0.7138195757362504 -7.185717818329583 -8.100675802005922 32093750.0
3484 0.3639100193977356 0.3679157686236792 2.145513645127722 -0.6651283239867807 -2.279508114215753 -8.032886734503219 32123070.0
3487 0.2886229753494262 0.3578759476238314 -4.736289683706321 -0.7594958959030089 -10.418733557782954 -8.395878619860932 32152164.0
3490 -0.1944689750671386 0.3088406874755389 1.6343145724242725 -0.7418831311277521 -8.387155841615956 -8.438992008698262 32180300.0
3493 0.98505499958992 0.347946850332355 -4.076437245803261 -0.8061665239908871 -8.097682213123159 -8.563040801423979 32208690.0
3496 1.0654930025339129 0.2975155475833878 2.654374965116533 -0.8004951914135525 -11.473964221820188 -8.579027931201473 32236672.0
3499 0.9636619985103608 0.3599895113060266 -4.104020804431293 -0.8601645734957488 -3.243927721461458 -8.022049148023092 32265828.0
3502 0.2630670070648193 0.3658359726978275 1.696301368374995 -0.9523035877691156 -7.736787017625804 -8.163446092031126 32294484.0
3505 0.2961140275001526 0.3588527280441176 -4.345319173867983 -0.8774105428527612 -13.960099966417093 -8.253839228409499 32323280.0
3508 0.3200309872627258 0.3712975151768727 2.650375082426338 -0.8993191870855981 -13.718866081565452 -8.758231372928256 32352228.0
3511 0.3781390190124511 0.3571803595002988 -4.542064936328536 -0.8847302913438024 -1.791111890781512 -8.695281492388313 32381364.0
3514 0.3910049796104431 0.3767122786126707 1.1789706196775005 -0.7424555289276153 -13.532696248946879 -8.8678049503848 32411098.0
3517 0.6770780086517334 0.4303780931655421 -4.558099438342509 -0.723931821098835 -4.708086772831801 -8.636506900440152 32441096.0
3520 0.7059580087661743 0.4522040674139959 2.4573574164513303 -0.7894672143970465 -8.58237031835805 -8.795011786452555 32470520.0
3523 0.9246300011873244 0.4408495771076937 2.8690567479923312 -0.8576622984826323 -10.157121747089043 -9.040164821572922 32499436.0
3526 0.3711599707603454 0.377017938784675 1.320805653667203 -0.7270235168782002 -13.930032329308556 -9.239239837143804 32527142.0
3529 -0.1296980381011963 0.3498657841636307 -5.271213270113603 -0.8357742230874414 -17.11594971794292 -9.76248746695476 32553714.0
3532 0.8798440024256706 0.3655327220719844 -3.314183920342097 -0.9030858939669184 -16.23583711890854 -9.767209993879456 32583548.0
3535 0.3170139789581299 0.4013479292992244 -3.562826492926563 -0.7988467374754173 -14.841322257476659 -10.06334124002366 32613076.0
3538 0.4787009954452514 0.3918861696869052 2.6353646219881584 -0.877827048713524 -10.367070770714351 -10.076373652438862 32640952.0
3541 -0.2298829555511474 0.3275971409123972 0.6190381116332229 -0.9017665949174388 -15.68761548253189 -10.378838143619546 32667494.0
3544 0.710889995098114 0.2727425036230999 -4.585911948925388 -1.1437719437751666 -17.039060262760103 -10.474501966802666 32695146.0
3547 -0.2308659553527832 0.2495220124860843 -4.098596484489221 -1.188769361333719 -14.695959667015028 -10.781232357314115 32722694.0
3550 0.9298259988427162 0.2471541081287203 -2.6670500907825265 -1.2383019193766271 -14.011367337821047 -10.893477619604305 32751248.0
3553 -0.3126139640808105 0.1825832702938623 -5.684914353260465 -1.4656945169158573 -11.164343203381105 -10.942407735356298 32779812.0
3556 0.2059320211410522 0.2435418087807519 -3.200843587399982 -1.594240430926249 -11.589455279089911 -10.878808482801938 32808972.0
3559 0.293965995311737 0.1512621101495198 2.2892559027328394 -1.6419604217744403 -14.445807758701832 -10.94475364002454 32837256.0
3562 -0.1382319927215576 0.0187511825250252 -3.776039919161124 -1.720221754669085 -14.50856574849429 -10.904476715131535 32862262.0
3565 -0.1089639663696289 0.0589293909197901 -3.8368831741988014 -1.845219438991876 -10.550845939744153 -10.9826090520601 32890940.0
3568 0.3256919980049133 0.1014311707579993 1.450531294906527 -1.7519396682004111 -3.5244786512716058 -10.867326712095135 32918918.0
3571 0.3353660106658935 0.1808487423389134 2.798784790122496 -1.7577788730714723 -7.9535887261036935 -10.967000114779662 32948770.0
3574 0.9512309990823268 0.2247136902103407 1.755215158806857 -1.6807638259155713 -12.377093701331162 -10.848477879764548 32978418.0
3577 0.8284099996089935 0.2441471162658837 3.03704878138112 -1.5794307999860298 -5.56568061810251 -10.79882788843816 33008040.0
3580 0.3289629817008972 0.2819903361745682 2.434318845865674 -1.5809632257660868 -7.4183591711848225 -10.82045439004272 33037012.0
3583 0.2545250058174133 0.3152275496222128 -4.813139787538488 -1.6141993516320197 -14.536672462157291 -11.020047624488589 33066290.0
3586 0.8549980074167252 0.3478885716942411 -3.6790513264021314 -1.63610129583436 -12.026444946675543 -11.161341318471708 33095512.0
3589 0.8177389949560165 0.3443950299429501 -2.908985326598448 -1.549499108651947 -8.77007478049077 -11.158538406713925 33123786.0
3592 -0.0777549743652343 0.3677050236948849 0.8407414096637775 -1.462953496887884 -14.35314370565634 -11.38985934289374 33153218.0
3595 -0.2022320032119751 0.3205685007135467 1.0210887033026643 -1.3999106948359046 -7.157507556758095 -11.2761482376745 33180336.0
3598 0.7677409946918488 0.343395399792452 2.852441586210197 -1.1894570922211032 -8.945905761643559 -11.176659644635032 33208694.0
3601 0.3712270259857178 0.333757165147909 -4.5140695950533365 -1.2756046373891805 -14.888006238164014 -11.234845254157326 33237772.0
3604 -0.6457870006561279 0.2795356332392614 -5.608844991132531 -1.2264921668840496 -18.08971905739724 -11.334949445336491 33264920.0
3607 0.3945469856262207 0.3161392554668135 1.485182220919977 -1.2944934533151953 -11.939777721114542 -11.437469881215865 33293662.0
3610 0.3350110054016113 0.3361554423364991 2.3925336664423345 -1.1968098983317468 -1.3267227382272955 -11.329456873800572 33322822.0
3613 -0.0629400014877319 0.3175268019022612 -3.662895063919448 -1.0979232621878832 -12.608075327489825 -11.566047150103616 33350876.0
3616 0.3802170157432556 0.3190494589254286 -4.696519767399134 -1.0602999592083289 -9.699635961241334 -11.428563188700323 33379148.0
3619 -0.7313159704208374 0.2111660822082139 1.3132383219740706 -1.1517270764026128 -13.84643005540439 -11.51450019684931 33405922.0
3622 0.6922380030155182 0.2474659615558559 -4.241970448965414 -1.2323991187660073 -13.387902119303074 -11.420388223480916 33434180.0
3625 0.3924319744110107 0.2664696492571274 1.085205576591597 -1.0627615763534912 -15.541304400071008 -11.490712061042371 33462826.0
3628 0.2623860239982605 0.2281461690405761 -3.321387823260735 -0.9909242572097648 -6.245770329898997 -11.327960912138428 33490004.0
3631 0.1015200018882751 0.1839981133144123 -3.9373913673333223 -1.083644664027946 -3.1845631862481643 -11.069821867845686 33518640.0
3634 -0.2914329767227173 0.1992618055298505 2.297493483193014 -0.9834026968723606 -8.10610029338264 -11.099917638492698 33547606.0
3637 -0.2925440073013305 0.1780801331315096 -4.035819011075764 -1.0370002174379862 -14.844375865550443 -10.974822300046217 33577032.0
3640 0.7016179859638214 0.2653407166145292 2.253000297507628 -0.8427085494181004 -10.711854300266976 -11.010277516329088 33607032.0
3643 -0.7019610404968262 0.2215606935051666 0.5449935029190738 -0.8149872289263702 -15.491090932459997 -11.363953860648294 33635784.0
3646 0.8255099952220917 0.2105754433574034 -3.1653059526956597 -0.8887502334725759 -11.871955721218399 -11.116102137622146 33664524.0
3649 0.8536890000104904 0.2530140751240592 -2.9862831422028395 -0.9694839308950663 -4.821537848930286 -11.07921726953152 33692808.0
3652 0.9157830029726028 0.2916192088087725 -4.31233675032288 -1.1419767784759314 -13.465382817022196 -10.912925696048552 33721188.0
3655 -0.119946002960205 0.2700522603858298 1.506414465875461 -1.1981700805635356 -9.982132957493985 -10.957798618751568 33749336.0
3658 0.364995002746582 0.231319765328139 -4.169548848488236 -1.3883922390889984 -6.058821537685631 -10.618489604323557 33777560.0
3661 -0.8373199701309204 0.1136977257331562 1.4245926099520043 -1.3568639171556731 -8.701053162075533 -10.819792490475256 33804428.0
3664 0.3128039836883545 0.1425824652430963 -3.907442984665706 -1.2964746127750022 -0.8100080315394236 -10.75111970366192 33834316.0
3667 0.4740219712257385 0.1913086235534163 -4.35299850120585 -1.4670038205895186 -11.120631269121514 -10.631727108139202 33862100.0
3670 0.7934239953756332 0.2541803317146444 -2.8309767680603826 -1.573974150730939 -3.2456105119918206 -10.417761153006063 33892008.0
3673 -0.2179800271987915 0.2468608723124981 -4.606760344105706 -1.4811571723763013 -14.235757037799472 -10.598411567365158 33920384.0
3676 -0.2197569608688354 0.2295509715246166 -5.419345692853824 -1.5765482097464227 -12.179606410659954 -10.654648366137009 33948548.0
3679 -0.5464880466461182 0.2037633325248744 1.3150479132125314 -1.3925746657066695 -11.655303936830116 -10.598467224211358 33976440.0
3682 -0.0121870040893554 0.2019895572076284 -4.820138416502092 -1.582411817300243 -15.602420118916282 -10.655065958803894 34005572.0
3685 -1.1665449142456057 0.1900575366921262 0.9242779138092576 -1.4819523676047075 -15.162233270162385 -10.828146210561655 34033116.0
3688 0.85275499522686 0.2871544777591894 3.3409893646725197 -1.3336911259109794 -16.24928139516168 -10.740452512164625 34063116.0
3691 -0.1465400457382202 0.2768954684034769 -3.957489716879064 -1.3828412570352686 -15.034712305069526 -10.8120521436168 34091160.0
3694 -0.1192460060119628 0.2719547692172649 -4.632844220767549 -1.5684934778030852 -9.749474227155517 -10.51581798592728 34118440.0
3697 0.2666109800338745 0.2933089390848405 2.378190109075734 -1.3480870135697156 -13.028055385096176 -10.51874041198909 34147516.0
3700 0.289139986038208 0.3329634445702192 2.341364299354464 -1.3343146057428417 -14.388879087528846 -10.820200565346504 34177380.0
3703 0.8426119983196259 0.3045984359221777 -3.443831040483115 -1.4733360397405328 -13.720127665832283 -10.653062711868746 34205140.0
3706 0.8451959937810898 0.3544984018911796 -2.745316396223584 -1.364732585251362 -14.119072038498427 -10.601444878324592 34234240.0
3709 -0.0657479763031005 0.3053312597877985 1.5743151909612034 -1.4377162345835162 -15.65677861910703 -10.492602759843107 34262224.0
3712 -1.636388063430786 0.1412232273891968 -6.707032240763429 -1.6813768632694703 -16.094733142119946 -10.715256694734611 34287712.0
3715 0.8718930035829544 0.1969509549190996 -2.728604696529703 -1.5588647750697937 -10.454564283760195 -10.613540698264073 34317532.0
3718 0.2704039812088012 0.2131454758750955 -4.862210903097028 -1.61002552647464 -9.338413753993024 -10.37728364489556 34346932.0
3721 -0.1935930252075195 0.1630416444482028 -5.387248602066276 -1.6801434731436502 -14.35134286039213 -10.62837470475561 34374896.0
3724 0.7471790015697479 0.2611733394267531 -2.568055150076521 -1.636521525911988 -7.4335294918426875 -10.247935119889757 34404896.0
3727 0.2354999780654907 0.306489545966969 1.6173487954118049 -1.556045871214669 -11.208955040299251 -10.261682934800197 34434792.0
3730 -0.1741249561309814 0.3137685536550266 -4.34812813482796 -1.561143161724341 -1.8602775710108863 -9.716720566592109 34462384.0
3733 0.2533140182495117 0.3399016032806203 2.0981326759133894 -1.4474319119574233 -6.887108740813651 -9.795828348576928 34490264.0
3736 0.8707499951124191 0.3678503889583201 -3.473109989801048 -1.4683018661535696 -11.121393159043304 -10.018528148917682 34518612.0
3739 0.9270519986748696 0.3524595695053022 2.184702174608808 -1.3727683461778295 -14.391989708924472 -10.04320953226602 34547856.0
3742 0.8671790063381195 0.4124013330545901 -3.5394437221773725 -1.2512424606423664 -9.994062849766639 -9.76532320008145 34576920.0
3745 0.8078719973564148 0.4277971608124821 -3.404494999239433 -1.1786769733259597 -1.4761557712831213 -9.430183402882422 34606008.0
3748 0.2992969751358032 0.4057526782947317 -3.3802529084751045 -1.319303832203297 -8.587903724481016 -9.351816731131809 34635036.0
3751 -1.1517150402069092 0.3019166517279456 1.618135163262926 -1.375189253923455 -9.923295875187156 -9.524328789765695 34663324.0
3754 -1.0996251106262207 0.2176757000548426 1.4419374118637402 -1.292555582693975 -5.134452521152678 -9.572085198071266 34689744.0
3757 0.3684830069541931 0.2129408294325576 2.894412145614444 -1.16969614785162 -6.846478815540221 -9.271403999718542 34718592.0
3760 -0.1737500429153442 0.2267935198715951 2.522418527851473 -1.0745914139372013 -11.670152368950047 -9.374555491523669 34746676.0
3763 -0.7063299417495728 0.1487529775075016 1.8487730392518 -0.8971635400360138 -14.363443420444408 -9.593250161591556 34772112.0
3766 0.4491289854049682 0.1366287566749087 -3.438898441834437 -0.965848864830788 -9.551072405261273 -9.851660479655306 34799816.0
3769 0.7390600144863129 0.102115884117079 -4.4958412704509 -1.181739732148984 -10.829217690730752 -9.702066070425609 34828484.0
3772 -0.1559690237045288 0.1338623618764185 -4.268249343069089 -1.2304774166535153 -8.395184895701817 -9.506793274059392 34857128.0
3775 0.3084669709205627 0.1449880102963037 -3.7575719165774766 -1.1412262826173531 -13.830490568380183 -9.927135349655885 34883696.0
3778 0.7001030147075653 0.1995524276095022 3.0706999579238863 -1.1507589707562271 -0.9880288606691008 -9.712745198707932 34912664.0
3781 0.2198960185050964 0.2332872860672734 2.86815202918514 -1.0208010674873962 -7.89783227795573 -9.817583186342612 34942376.0
3784 0.437309980392456 0.3015296562492181 -3.651965339303188 -1.029930079626133 -10.71136523055126 -9.884855586899212 34971612.0
3787 -1.234663963317871 0.2078012697149592 -4.513115795595442 -0.9768337657882632 -8.967764152853816 -9.694924033117047 34999896.0
3790 -0.0836149454116821 0.2542455517023528 -4.736249811240963 -1.0483069501952116 -12.978331283185865 -9.824155728053087 35028624.0
3793 -0.1564220190048217 0.2476750718265467 1.5848958026594204 -0.9883243372967124 -16.292315669015043 -9.672169782736876 35056696.0
3796 -0.1134580373764038 0.1942068795105043 1.5857069429198454 -0.9803097166996128 -5.12573171691052 -9.19859842002206 35084644.0
3799 -0.1841559410095214 0.16705766341535 1.0754781318097193 -0.9229231990692696 -13.36166965597887 -9.457685473701392 35113348.0
3802 0.951019000262022 0.2013279902414855 -3.004283641803232 -0.8842621776471633 -2.941193241059664 -9.31761978884143 35142848.0
3805 0.3720710277557373 0.2019138226332821 2.233528679873296 -0.8302892529834174 1.2751206999292195 -9.037439929470446 35171156.0
3808 0.8736750036478043 0.2287807792567874 -3.3123295555139203 -0.7920805100591712 -10.89224080375728 -8.669043231592733 35200332.0
3811 0.7277849912643433 0.2705999421474884 1.5175060761340105 -0.7104848657794429 -10.884542371013747 -8.455371018299939 35229904.0
3814 0.165332019329071 0.2936824837984647 1.5865885135792104 -0.7905962975115735 -5.37443788309294 -8.469481476507747 35258324.0
3817 -0.2942969799041748 0.2606945231743367 2.2546594047410373 -0.8376884258233399 -4.400975581553201 -8.106918533540531 35286304.0
3820 0.2207400202751159 0.2842892974266474 2.0094921274852706 -0.8859670718948989 -1.6585372346234535 -7.925488571115673 35315692.0
3823 0.325655996799469 0.28559906720026 1.5150763660508404 -0.7211377968159327 -2.628957060202385 -7.930024248004341 35343452.0
3826 0.8574060052633286 0.3264160685054993 2.4450665369104683 -0.6513833791965788 0.7085373113705505 -7.315804328499343 35373220.0
3829 -0.254459023475647 0.2976603830175062 -4.891735238702631 -0.7494200819384726 -6.995116594399228 -7.510288801330541 35402172.0
3832 0.9423299990594388 0.2809853648131911 -3.389296052888869 -0.9576480650966888 -12.203355207885934 -7.889056279031069 35430128.0
3835 -0.2249380350112915 0.2546433332625499 1.0578453159874264 -0.9191153624707028 -14.928545339269796 -7.966890797848877 35458688.0
3838 0.2974990010261535 0.2463597367318017 1.7455069172717643 -0.8734438418621542 -15.04374992955492 -7.929497757873399 35486320.0
3841 -0.6908830404281616 0.2066099020920081 0.9408710295828586 -0.8525601954651851 -13.146960830950924 -7.864623239402234 35513900.0
3844 -0.780601978302002 0.1674398039600333 0.7033260436451629 -0.8391257895704041 -1.531309611332254 -7.788799767498317 35541412.0
3847 -0.1517009735107422 0.1683172477995081 0.9436124626143734 -0.8062648690645127 -3.587161046486075 -7.583299802509013 35571172.0
3850 0.6467390060424805 0.2045759458242517 3.1984302669118563 -0.7283258342865351 -0.4996688238565008 -7.486183118994742 35600244.0
3853 0.9021650031208992 0.300786026090333 -3.1235479083178 -0.8768930752621633 -6.0667491804488485 -7.726253076633561 35630244.0
3856 0.4445809721946716 0.3104710835254541 1.3221206402441168 -0.843344356168843 -6.841346350239947 -7.940359546682142 35659168.0
3859 0.4449909925460815 0.3356766101999996 3.101730118729386 -0.6389511667106011 -12.20235355655007 -8.225182423166686 35688928.0
3862 0.3780540227890014 0.3387417963888546 -3.263103180094052 -0.5952447369550529 -4.8213067238420315 -8.412208279279968 35718180.0
3865 0.3401669859886169 0.3614025557635087 -3.4687342990963854 -0.6829608342039677 -3.682368215798014 -8.250332697780465 35747756.0
3868 0.7368510067462921 0.4023788466811705 3.240233717283303 -0.6235570503549828 -10.13681910780187 -8.108224269442132 35777748.0
3871 0.3713669776916504 0.417780608387198 -3.897445284080641 -0.6740880456373943 -12.36141677022816 -8.138790284595155 35807144.0
3874 -0.656883955001831 0.3837036392631249 1.4318725403272852 -0.7370407991996348 -12.601740394867901 -8.008786420385276 35834560.0
3877 -0.1072169542312622 0.3155068450530045 1.8248918038449375 -0.6066555381334038 -9.119267319979347 -8.069022401841673 35861628.0
3880 0.4028710126876831 0.3176836836344748 2.766522159472275 -0.5339761593874159 -8.800583648215497 -8.284653050309611 35890840.0
3883 0.4028869867324829 0.3441372752681162 2.6091077923925265 -0.4680406959266958 -11.674329909751116 -8.602988803431481 35920220.0
3886 0.3557090163230896 0.331394597301306 -4.647266845458304 -0.7183662333233052 -5.63283964483038 -8.338906345720623 35948392.0
3889 -0.2995829582214355 0.3124540941621144 -3.716945182366298 -0.7847292273853226 -8.636656232961501 -8.578310965855886 35976800.0
3892 0.3873249888420105 0.3348307365862218 -4.338974589260511 -0.722974748749561 -1.7478476114345545 -8.457311741379044 36005936.0
3895 -0.7427200078964233 0.2627597100635722 -4.568303878803684 -0.6991562106368865 -12.090040376455525 -8.310941044347619 36033056.0
3898 0.4271339774131775 0.2135949285013145 -4.536059286073733 -0.8026540461747966 -14.237649485156698 -8.236133457937266 36059580.0
3901 -0.2438180446624755 0.2182183360663789 1.5555651610213477 -0.6497672630097555 -10.297849032678556 -8.345823185396167 36089280.0
3904 -0.3026920557022095 0.1761567259353086 1.683100567264453 -0.4838432278722655 -5.239940325362644 -8.490298882131787 36118792.0
3907 -0.0993109941482544 0.1771983899617473 -4.679394475278208 -0.6998001202126298 -13.134446181663424 -8.41269152447357 36147548.0
3910 -0.0600080490112304 0.1976842147198793 2.1391920002175624 -0.5357521782271639 -2.118974366737258 -8.049377969330113 36175516.0
3913 0.3726549744606018 0.2033664088281244 -3.619794100036336 -0.4711101952592194 -10.635786218995172 -8.15515949664068 36203752.0
3916 0.8348599970340729 0.2687296680570071 2.959425949700877 -0.4108659506001435 -10.332815650582766 -8.346849941557908 36233576.0
3919 0.3495529890060425 0.2553152533798982 -4.374321600112306 -0.3885506051100251 -9.346338634273597 -8.282121214142407 36260620.0
3922 0.8048350065946579 0.2767435574354533 2.814037490170335 -0.2376720993649987 -4.115776762038053 -7.994201855794548 36289508.0
3925 0.8099409937858582 0.289300433143399 3.2281163405272597 -0.221510825021254 -8.20454848196756 -8.11699995839192 36319124.0
3928 -0.5686320066452026 0.2539297974446651 1.1329750953543305 -0.2491450489524811 -6.511714297329259 -8.237328262610509 36346432.0
3931 -0.1603389978408813 0.2677606604018662 -5.179193374597071 -0.3284544095854005 0.4003450892047271 -8.210721929782592 36373656.0
3934 -0.1184020042419433 0.2509601224332777 -4.078863631312852 -0.4156324277690231 -5.6409547345756375 -8.217412978645395 36402392.0
3937 0.2686949968338012 0.1648566080075684 3.0590901691439507 -0.3805967830764976 -9.80268256259015 -8.495039331357226 36428628.0
3940 0.3021489977836609 0.1676217286143504 1.396810601626827 -0.2798219322593411 -10.979497601358418 -8.652080255203423 36455916.0
3943 -0.1014020442962646 0.1912716694714965 -4.94097702159471 -0.2618652818392728 -7.3403450062099385 -8.43105349137298 36485700.0
3946 0.3656780123710632 0.2391849533959282 -4.6510588139273965 -0.457598463436506 0.9305444861027294 -7.84501528169138 36514108.0
3949 0.2992269992828369 0.2728844319570558 2.9348123793634926 -0.3910488534797873 -8.04730922267196 -7.997411118470306 36543644.0
3952 0.2094550132751464 0.2099856179855055 -3.586387612795443 -0.5203374575769515 -3.426419187267766 -7.944707476249406 36571176.0
3955 0.9805670008063316 0.2170702730641308 -3.3787481313095302 -0.6345319624981043 -9.606433770520223 -7.912665232026475 36599576.0
3958 -0.1676570177078247 0.2530728063441838 -5.172105578125839 -0.5858842703170817 -8.57115795552938 -7.605450039455289 36628136.0
3961 0.2045570015907287 0.305928612438554 2.606203097092141 -0.496807882604227 -3.2824419107191853 -7.561583117187139 36658020.0
3964 -0.1882109642028808 0.2657172235043139 1.2364899659880146 -0.5854675175339521 -12.433808105372398 -7.466817928810588 36686432.0
3967 0.9047769978642464 0.2807621231585748 -2.4272802339422457 -0.6528691682530823 -14.208373357583785 -7.887322341107684 36714492.0
3970 0.8698769956827164 0.3541119021356943 -3.38742255001676 -0.6906128937143872 -7.1412249510220365 -7.588953358162712 36744492.0
3973 0.4442769885063171 0.3561987264968257 -3.266682332136879 -0.7410560693817674 -12.510478063830039 -7.888706035157172 36773320.0
3976 -0.1277719736099243 0.3716993299055182 -4.77343111856584 -0.6557915839669777 -2.6584656467168335 -7.874842301405686 36802016.0
3979 0.2262840270996093 0.4174514874601391 1.2336077795660736 -0.5909345848409515 -10.304902621559688 -8.039064385382503 36831984.0
3982 0.4046170115470886 0.4373335827757125 -4.2316852425685 -0.7763258945096854 -11.34696635634154 -7.968060449702212 36861516.0
3985 0.7170020043849945 0.4417485741123356 1.789404448401061 -0.8539619738816202 -2.4399303080368258 -7.799448191774921 36889964.0
3988 -1.2615160942077637 0.3476048343509184 -0.0708378150211483 -0.8571021689248131 -3.278322938537687 -7.653985673012866 36917824.0
3991 0.8279650062322617 0.344523086397436 2.907370453453248 -0.901520783839118 -5.88438728966967 -7.221677966684341 36945996.0
3994 -1.077131986618042 0.2765235297072749 -4.5936803162893 -0.9723414179811616 -12.349097093729286 -7.270965693931973 36973752.0
3997 0.2565330266952514 0.3288186343877032 -3.3449277386522898 -0.8561807053335206 -13.120059544775767 -7.296900493512605 37002832.0
4000 -0.8301459550857544 0.2868384844144885 2.035802921505632 -0.768251304356272 -12.192263699448919 -7.145429448431927 37030960.0
4003 -0.2295540571212768 0.2742602288746282 -5.25576080741819 -0.8437652478272253 -12.871142712879362 -7.44616046199274 37059256.0
4006 0.8767149969935417 0.3377378988427522 -3.0177604945638805 -0.8891275873405757 -5.849508835649379 -7.548649849537696 37089092.0
4009 0.7208040058612823 0.3594499366058322 2.31573820788527 -0.809058706041595 -12.961890247642996 -8.063334534390702 37117888.0
4012 -0.0770289897918701 0.3604519772847125 -4.397173578698784 -0.842069557594062 -15.243933587438832 -8.33741071592366 37146296.0
4015 -0.1356240510940551 0.3038230937404476 1.3644067837611946 -0.9231980127893342 -10.146354562818988 -8.122782548944448 37174364.0
4018 -0.1869970560073852 0.3259817803252984 -5.003599616010667 -1.088700413605454 -12.476197229550076 -8.214957041272543 37203496.0
4021 0.4607579708099365 0.3785904985584506 2.1706990869489315 -0.9028929100099684 -15.4933516830641 -8.515325603804031 37233412.0
4024 0.312004029750824 0.3977832294716614 1.601693041371441 -0.855426316501714 -10.373824351200598 -8.523525807789788 37262012.0
4027 0.363614022731781 0.4503541712067656 -2.911328451659044 -0.9654060136860054 -9.163743804775153 -8.534560880759962 37291492.0
4030 -0.1261860132217407 0.4452110752701327 1.5381446565694434 -1.020737532889897 -13.342295445574774 -8.963186034473903 37320688.0
4033 0.3616909980773926 0.390125247157094 2.3034671056589366 -0.8538305351807836 -3.9758544076715094 -8.981119540373301 37349440.0
4036 -0.6837029457092285 0.2846309608616824 0.9987456494709948 -0.9644062207001156 -10.066257853904448 -9.015123480551626 37376436.0
4039 0.3623600006103515 0.2278747197541915 -3.2187576193778096 -1.155406068738036 -14.74839734196371 -9.325593330999736 37402768.0
4042 0.8114089965820312 0.2773717173650768 2.846170935781448 -1.0201450003486894 -15.20078656815068 -9.448481012505193 37432688.0
4045 0.3365529775619507 0.2828072243737124 3.148879425560465 -0.8027603842563757 -15.358684886890824 -9.779477313565357 37461760.0
4048 0.917732000350952 0.3117200064905213 -3.331188692371838 -0.973404681865048 -12.485626174017003 -9.746104545289004 37490860.0
4051 0.4718999862670898 0.3446285628993208 -3.675972583162764 -1.005563351495959 -6.037869640233843 -9.137583962996096 37520764.0


==> exp/L1_escape_F16.dat <==
iter rew_spo smoothed_spo rew_ppo smoothed_ppo rew_sac smoothed_sac samples
1 -87.58484649658203 -87.58484649658203 -86.55488438482995 -86.55488438482995 -89.34249127526951 -89.34249127526951 11648.0
4 -68.99635314941406 -82.40676390921887 -66.32020361396212 -81.9587922494198 -93.97441789553118 -91.7620522957591 36943.0
7 -40.78631591796875 -66.19545751683464 -46.92794921939077 -67.76702129306231 -78.58741890601729 -82.27106140907968 58736.0
10 -32.77566909790039 -55.6960925645584 -33.480549149813925 -59.246845482366815 -63.04260835557024 -75.00147282312287 83095.0
13 -23.93236923217773 -46.93965127858576 -22.426643083303286 -51.748172105708896 -43.04851391609464 -66.59486974545872 105707.0
16 -17.808984756469727 -39.99372221893379 -24.39584543158853 -45.97591731394376 -43.47731972767602 -60.3156962357488 129985.0
19 -12.792376518249512 -34.000515524045205 -17.111824716064746 -40.54774166254263 -44.198724414518715 -57.020063795426765 153112.0
22 -7.829586982727051 -28.813615450741068 -8.169091128924967 -36.0729441684963 -27.823832851885523 -53.34740591893485 175743.0
25 -6.214129447937012 -24.514439505830907 -12.605622184250056 -32.29841777046687 -35.39968084606458 -50.945013535025545 200890.0
28 -5.175576686859131 -20.974798878943904 -11.30563782982322 -29.315840370241457 -32.40937182936889 -48.25279493937644 220624.0
31 -4.388613224029541 -18.10974231380765 -10.955048587154216 -27.060037244186404 -27.28593868938632 -45.35616528351539 248099.0
34 -4.451562404632568 -15.656442762268096 -9.157975413175365 -24.503985791749 -38.41488237469989 -43.48908073774091 276769.0
37 -3.027695178985596 -13.545766332169803 -10.167214008286264 -22.89219727412523 -23.802249344897756 -40.71346989586856 305060.0
40 -2.427175998687744 -11.712332178918048 -3.0016196395607784 -21.10737696999016 -32.29221157610068 -39.874254488531975 325386.0
43 -3.3975419998168945 -10.285333147278813 -2.2527986423280817 -19.388076527686135 -20.071356964765403 -39.002872413219016 345763.0
46 -2.559286117553711 -9.185931290378416 -4.884651853581006 -18.319532774714094 -33.66215801078346 -38.29085870244099 366231.0
49 -1.8867950439453125 -8.14679784965435 -2.481511228034288 -17.246709334611776 -31.234739613351223 -37.13193066641495 387829.0
52 -2.3653669357299805 -7.328408837841289 -3.530457763635968 -16.326194805044885 -24.946030976270517 -36.73566240400382 409266.0
55 -2.788299083709717 -6.6040979924010745 -10.646700563640874 -15.3679951383555 -21.226692277020092 -35.25312169060807 432073.0
58 -1.8183488845825195 -5.989826556332722 -7.997697750247829 -14.589042282204318 -26.95840849350802 -34.70940931085322 453555.0
61 -0.751924991607666 -5.437454592371809 -6.632254093558103 -13.906718206413167 -21.024716832783728 -33.9181843539465 477427.0
64 -1.278496026992798 -4.982724070012482 -2.1943728887932408 -13.07540420878298 -23.51008593793498 -32.91804535934032 501346.0
67 -2.18503999710083 -4.556068646660973 -7.227044297322973 -12.493543298696624 -30.77940605702773 -32.60847978849841 525433.0
70 -3.970212936401367 -4.319398116008974 -9.338850720040323 -12.086961909077871 -36.15607906569024 -32.926152714485305 548466.0
73 -2.3440279960632324 -4.155604516950024 -0.7644673180143906 -11.532726872911006 -33.3256602208475 -32.752375281824385 570524.0
76 -1.8821170330047607 -4.053770164935695 -1.784395695161988 -11.288373565897976 -34.99249640937563 -33.01865066696106 592684.0
79 -2.9446189403533936 -3.88485719239104 -8.797223959154607 -10.942494680302936 -36.134240612555615 -32.74831737486482 614572.0
82 -3.881776809692383 -3.7209860683723353 -8.69865470275571 -10.651980488474583 -36.3279568904983 -32.87279739747235 637732.0
85 -3.0242509841918945 -3.660968616688725 -2.20161159370918 -10.115169902990097 -27.100923039300497 -31.85397420223284 659884.0
88 -4.09725284576416 -3.6836384734337457 -5.050998476781245 -9.91075943785147 -34.05415064764716 -31.91335066570493 681882.0
91 -3.2775750160217285 -3.560173909958328 -11.196892905985951 -9.789664170409845 -19.095203393397416 -31.218167123563838 704288.0
94 -2.5942890644073486 -3.454329146816953 -1.7242523003525545 -9.65224162859563 -34.38071311779176 -31.05747029354969 729078.0
97 -3.658500194549561 -3.3730370018019684 -9.096173145679629 -9.581708065417438 -31.419683239433223 -30.56704059880731 753082.0
100 -2.557555913925171 -3.2586988380721484 -1.9458044262595573 -9.24365278576943 -32.40949015158922 -30.76993047565187 777049.0
103 -4.07416582107544 -3.2670682263694037 -11.291104633705231 -9.095839110724594 -23.876512092888397 -30.42231379277464 800861.0
106 -2.235295057296753 -3.1280308299487576 -9.662967588450943 -8.995991888884962 -27.0228024023518 -30.363091714854143 823586.0
109 -2.9273600578308105 -3.2425837660958603 -4.323845012889409 -8.968336447309852 -36.2350105013054 -30.18367297170733 845797.0
112 -0.9043190479278564 -3.109008867011524 -0.4195684809447897 -8.517535877255934 -26.421672079219856 -30.08488270688577 871732.0
115 -2.7917420864105225 -3.1321831665500346 -4.265129050706608 -8.484539148851386 -16.12440914964246 -29.50204359706767 895185.0
118 -2.3903229236602783 -3.101650881182884 -3.9338358002284153 -8.377314715991323 -25.17193652790624 -29.3767406524155 919282.0
121 -2.630204916000366 -3.0972670338463626 -2.5206006910938985 -8.322585602060236 -22.390525022423354 -29.362915918913693 940898.0
124 -2.212078094482422 -3.01414588579764 -2.2420588442538087 -8.071498273085004 -21.617940687068923 -29.50410458605416 966540.0
127 -2.1288530826568604 -2.809125997966419 -1.287089659714316 -7.770984467784334 -19.91148626371632 -29.286259851408165 992012.0
130 -3.770341873168945 -2.8556829412886278 -11.53235586116617 -7.8060524590775024 -20.53769003142569 -28.747740582883544 1014125.0
133 -2.6533329486846924 -2.8154848212345795 -3.420210340171444 -7.631430925767534 -14.587219282278738 -27.87421226448452 1038947.0
136 -3.4089179039001465 -2.913920395892525 -2.5271521287627525 -7.6176074102063325 -32.09355062678664 -28.275800665994836 1060401.0
139 -4.399731159210205 -3.07519616536298 -5.41397276224481 -7.530569324956547 -27.14590554992673 -27.64485347672332 1083268.0
142 -3.6519408226013184 -3.1493826350651872 -7.909061031655874 -7.387321232484572 -35.240936648547795 -28.50459851399861 1106099.0
145 -2.657855987548828 -3.0712671211405818 -2.060394502315088 -7.1418838132911695 -34.87429934568154 -28.58159117215689 1131258.0
148 -5.365263938903809 -3.1339784582237584 -12.75714839808839 -7.147610472697904 -32.035627274304304 -28.292785057433747 1156704.0
151 -2.8757290840148926 -3.455932379567185 -4.022623995260656 -7.335786225803513 -27.269240780830227 -28.720693059895478 1181045.0
154 -4.274508953094482 -3.602874368849334 -11.975078309735832 -7.432434054104297 -27.139244711092807 -28.478677165266728 1203477.0
157 -3.0379481315612797 -3.543111144374678 -7.475741129523229 -7.364901195254223 -19.362208631304902 -28.64174839401966 1226277.0
160 -1.7654409408569336 -3.42482990952976 -8.801805105224364 -7.27124178751027 -26.008025816225423 -28.471764005485845 1250038.0
163 -1.0291030406951904 -3.242974307981952 -2.581977513313892 -7.257977120911015 -19.120424019141204 -28.376986275697625 1275015.0
166 -4.034316062927246 -3.1628649589850486 -3.3195357735541293 -7.0573499505813455 -29.38811338210179 -28.46049058580596 1298779.0
169 -2.0875539779663086 -3.0132983582223787 -2.250099707590434 -6.904695467354867 -16.651825262052583 -27.57857926421638 1323308.0
172 -2.92938494682312 -2.959799913579723 -8.215961702677966 -6.86128190099336 -23.428794094559034 -27.08999912174569 1345453.0
175 -2.78322696685791 -2.88163188350994 -8.954927693098044 -6.979910825626436 -16.271939841697314 -26.847812290151875 1368804.0
178 -0.902230978012085 -2.732988524653465 -1.3636138105837334 -6.751238361856434 -26.60813872881171 -27.021819985460624 1395622.0
181 -1.3471529483795166 -2.622569715752491 -6.782040363255984 -6.708284734216751 -15.782286708262179 -26.490617600870635 1420960.0
184 -2.694611072540283 -2.521099618206309 -10.81224815382783 -6.732777321813345 -23.312089317594758 -26.30359880460201 1445155.0
187 -2.6160409450531006 -2.5184094752543773 -4.548348475990574 -6.484471847296657 -30.512834995423376 -26.52639513178036 1470944.0
190 -2.5500130653381348 -2.536381447478961 -7.021113647419918 -6.395398484755811 -37.848642971857565 -27.20653005117956 1496207.0
193 -1.6786620616912842 -2.5857210396798687 -7.570364803523185 -6.434263671608985 -39.452262096863706 -27.85206802784096 1520215.0
196 -2.8768019676208496 -2.473099700049713 -2.5209690884483047 -6.230238170161651 -35.88638089211089 -28.027090820442705 1546997.0
199 -2.3650150299072266 -2.3743113705152723 -2.2826246658272367 -6.079543637436471 -28.543136571823318 -28.07690899118767 1571861.0
202 -1.9205360412597656 -2.257262318758938 -8.675382358387257 -6.24189425534328 -28.92264221041725 -28.368064853756447 1598488.0
205 -1.696444034576416 -2.2325662649550564 -0.9524489535407312 -6.179667946095552 -31.386212725872902 -28.174006029694294 1624274.0
208 -2.712523937225342 -2.3056280522844235 -8.37172885083258 -6.108156572285221 -30.410989255258514 -28.26137373762703 1648444.0
211 -3.165379047393799 -2.233182735498904 -1.913226254761412 -5.876630995786589 -36.74030250555551 -27.94104408324143 1672805.0
214 -2.398155927658081 -2.33215817098098 -1.0540948361224585 -5.664639224093775 -37.75182013523366 -28.32086831616705 1696618.0
217 -1.4795119762420654 -2.288212357814217 -7.259710133034796 -5.559616726100698 -23.77479755919974 -28.174848960852373 1720553.0
220 -2.52962589263916 -2.3888671228953364 -9.962523697977954 -5.741258954122011 -20.958878746549907 -27.95959497785237 1742624.0
223 -2.235060930252075 -2.2788600052631733 -3.0471050740638344 -5.695337450394708 -22.738025767804825 -27.528564548926628 1766849.0
226 -2.758594036102295 -2.262458496702718 -3.508900904055228 -5.607726806800679 -26.85096358665363 -27.565105533117908 1798536.0
229 -3.2278528213500977 -2.3507257304506544 -4.078735017097321 -5.702432190613815 -26.377561594273256 -27.40613364632236 1821347.0
232 -1.921880960464477 -2.4009623603710404 -9.336189243445656 -5.779489528288448 -19.472054029691154 -27.13215154108831 1844700.0
235 -2.7523670196533203 -2.44531932535704 -10.304483236938491 -5.986789093173146 -18.202164626934795 -27.250826314949027 1869691.0
238 -2.543430089950561 -2.5747759206444534 -8.762263369569618 -6.227074529414188 -28.639666046219084 -27.247048909520565 1891109.0
241 -3.776619911193848 -2.616412525900241 -10.150315161589624 -6.291635032788071 -25.28594422072033 -27.67792841483863 1911904.0
244 -3.3936967849731445 -2.7054773047167626 -7.897069736242294 -6.293783147619268 -23.11559496032364 -27.364466308905115 1933595.0
247 -2.838691473007202 -2.739081055671077 -3.4276496108427947 -6.239861218643241 -15.227547513183787 -26.69950120145332 1962061.0
250 -1.8795371055603027 -2.6515256667882654 -0.7692658713186935 -6.089369460685344 -18.309797908213625 -27.09116841786483 1986680.0
253 -3.065164089202881 -2.7820913484396246 -5.23548783006618 -6.239285290661497 -19.471276389275275 -27.334515943525293 2006904.0
256 -2.1294610500335693 -2.7747819165820595 -2.888039235626104 -6.182103212432887 -22.717408523793182 -27.088286422063096 2030097.0
259 -1.5488569736480713 -2.663000554782389 -6.574891628656534 -6.28043038988316 -23.075888583216877 -26.74534416572529 2054335.0
262 -3.602783203125 -2.722975136145456 -2.500991237557624 -6.197834725316757 -14.99640233722329 -26.50632846573393 2077032.0
265 -3.5996131896972656 -2.761258974789102 -10.301303239403534 -6.307808109086941 -22.395382238830063 -26.46097346122896 2100529.0
268 -4.179065227508545 -2.855897614796618 -9.33323401412002 -6.321022373195153 -15.202496292481658 -26.25997108186304 2123348.0
271 -3.398736000061035 -2.878935839208633 -1.8068014785780564 -6.221357882486789 -25.580156844604776 -26.680728130495588 2144480.0
274 -3.750257968902588 -2.8457593458084265 -9.698656531791915 -6.104609940368733 -16.202098344793967 -26.3673762499368 2167230.0
277 -2.940885066986084 -2.856285576874228 -4.339055270450984 -6.077041537507926 -15.821961726901165 -26.21918925908854 2188360.0
280 -1.917280912399292 -2.8896339017307184 -1.2957674772292531 -6.066165431670449 -32.41079176016496 -26.67272885416517 2209141.0
283 -3.490421772003174 -2.908124195882896 -8.360895359003171 -6.243017235320246 -34.16778096990102 -26.602666939352645 2231414.0
286 -2.972261905670166 -2.9282169127570765 -1.4095305925420796 -6.0138954959368105 -31.651643496342864 -26.2672702148427 2254964.0
289 -2.174837112426758 -2.8708512910215536 -6.581238491562917 -5.96628244127436 -37.906119968350794 -26.767721245902077 2279625.0
292 -3.0430917739868164 -2.8400571854295924 -8.093010158898812 -5.933486188370504 -40.34913533505977 -27.230270394582348 2303109.0
295 -4.28176212310791 -2.980209525995717 -10.904127811053089 -5.941156040568547 -41.21791493509968 -27.30051421587977 2325043.0
298 -2.67120099067688 -2.961189349369997 -9.161685053589355 -5.884291040973266 -33.12067600926541 -27.24157217913404 2345447.0
301 -2.048583030700684 -2.909265757689408 -0.7657271369995362 -5.88790145370625 -25.83023239220799 -27.271399921995645 2369289.0
304 -1.8993330001831052 -2.834683079722971 -3.931103676710261 -5.860030407136637 -21.895730981995314 -27.03164411261963 2392851.0
307 -3.612213134765625 -2.9414843550230314 -11.594750712389304 -5.92212396894376 -15.229547441498992 -26.90852112087921 2418277.0
310 -2.6000120639801025 -2.9363945355769028 -2.0041527429005632 -5.965133172466311 -13.944776948528787 -26.41683695615561 2439646.0
313 -3.790708065032959 -3.033634837235076 -3.2319578036509693 -5.922952072552412 -29.380654598496083 -26.6195954355918 2460696.0
316 -3.234816074371338 -2.989763683103339 -5.050100399200039 -5.888241346710676 -18.489666357104998 -26.09661539081433 2483531.0
319 -3.3128890991210938 -2.9755355794128637 -10.452957909255428 -5.880114622201525 -29.78231413131294 -26.20091855065599 2506573.0
322 -3.760184764862061 -3.1027877596742792 -3.642224921173749 -5.9808524487294 -31.20407214952279 -26.358578530896654 2526238.0
325 -3.838346004486084 -3.1420150189969918 -11.341245817843973 -6.206114446138401 -27.507955670874047 -26.358630850240637 2548036.0
328 -2.486347913742065 -3.132124623132308 -9.72697379630566 -6.319646637893349 -27.901315343703647 -26.484118901403814 2567919.0
331 -4.391708850860596 -3.227512458347726 -12.083687442644685 -6.481790012637172 -19.496561153484926 -26.10466619757744 2589302.0
334 -3.999640941619873 -3.257432969293637 -4.547166792282046 -6.442958642027328 -18.938719342302218 -26.111680658380877 2610325.0
337 -3.3694939613342285 -3.2958371905456767 -8.809124495779413 -6.597487002996074 -24.030974108822218 -25.88851979973256 2632629.0
340 -2.18665099143982 -3.2520357908499307 -6.5445029896007725 -6.592389490068038 -23.833574792407155 -25.948093492129203 2655674.0
343 -2.400336980819702 -3.2416208910232718 -8.746770080607373 -6.604671600290829 -20.06830967758073 -25.890359269063246 2677707.0
346 -3.2657241821289062 -3.1810578568234664 -1.6514389970818764 -6.437034970760838 -20.63240443057339 -25.83659632029056 2700246.0
349 -3.629985809326172 -3.195466581259411 -8.92880681951972 -6.576501789406635 -30.51525888964985 -26.04931523666945 2723710.0
352 -3.2468461990356445 -3.2341275678581107 -2.1773442359168627 -6.49864613910552 -30.837664359138888 -25.96802289690141 2744462.0
355 -2.737411975860596 -3.235981895625722 -3.68502137155441 -6.61902859924321 -25.61725719063785 -25.894474634785748 2766591.0
358 -3.401604652404785 -3.245785608223226 -2.0957878192905293 -6.469782251386841 -19.67119426144356 -25.423754703878263 2794866.0
361 -3.190982818603516 -3.247425833182696 -11.276248968508444 -6.566148578690947 -25.682923488375607 -25.42478917167534 2817865.0
364 -3.4623818397521973 -3.1682980384307378 -9.234260915079336 -6.581877689049095 -17.250062589324124 -25.465827823907198 2839467.0
367 -3.231567859649658 -3.139630564090836 -10.47672129562007 -6.5394142131945 -25.18162013232914 -25.38999250907815 2860943.0
370 -2.8262031078338623 -3.0399161547882567 -4.591976522356188 -6.2921397338936735 -23.46351243929089 -25.095597959158567 2883725.0
373 -4.02932596206665 -3.100274859160975 -8.84794391920973 -6.220298576078438 -18.914788680717674 -24.684654673369085 2905598.0
376 -3.620633125305176 -3.016562575312925 -3.860636690508593 -6.161023117068657 -20.810885656024936 -24.52873816540349 2929084.0
379 -3.675823211669922 -3.0605781203933287 -8.46494642098979 -6.362205198677447 -20.283668416637692 -24.521612218538305 2950261.0
382 -2.836560010910034 -3.048821427556862 -4.593120345389167 -6.48593373765249 -26.38888813347155 -24.35253559968232 2972683.0
385 -1.1163859367370603 -2.92342361125052 -2.7298865114496245 -6.337699317893897 -15.118978294596625 -23.7778541829806 2993948.0
388 -3.307616233825684 -3.0373722547708253 -9.027436406914324 -6.375024226069206 -16.44168291862074 -23.34012870686909 3015399.0
391 -2.6502609252929688 -3.001855103943484 -4.775304366770777 -6.351788413577197 -14.783340960480643 -23.326982284954127 3037705.0
394 -2.901669979095459 -2.9766269052971754 -4.787291447353933 -6.204271686820712 -17.330584786563584 -23.299638524546552 3060110.0
397 -3.78682804107666 -3.029352542555736 -2.11289044405959 -6.210756796211754 -19.102931201392387 -23.106062585552685 3082693.0
400 -3.166779041290283 -3.063395182500704 -5.1637348147345286 -6.081818889495701 -28.00769659837095 -23.36960749851103 3110221.0
403 -4.128274917602539 -3.073374733061586 -3.441552780113424 -5.95630757435673 -21.073983558079142 -23.12206148322081 3131309.0
406 -2.6967170238494877 -3.0904933657688893 -4.314335150393342 -6.060421909942632 -24.343980961098577 -23.1190800071214 3155437.0
409 -2.675687074661255 -3.088901978652344 -7.548379037008722 -6.142896590323403 -23.417985431985855 -23.494176712422195 3176802.0
412 -2.997217893600464 -3.0855864607463426 -4.828284964418953 -6.154018384531902 -23.523448014662538 -23.526869076915272 3206144.0
415 -3.335524559020996 -3.098954689811131 -9.63736706319778 -6.391031977995293 -30.600068747739996 -23.51124193713124 3232324.0
418 -2.5257670879364014 -3.117090341452352 -3.671909974702089 -6.333191889666848 -31.369127343397963 -23.462850961474405 3255315.0
421 -1.6291799545288086 -3.0122794033406235 -2.7008035302279927 -6.211971425125007 -18.92299590422465 -23.458978328097764 3279645.0
424 -3.791633129119873 -3.058895594530643 -3.244686969857235 -6.097903813172577 -19.922682125713422 -23.21023397108976 3302115.0
427 -3.6224441528320312 -3.1405669741329527 -2.4417189577868834 -6.125089653448278 -14.705235639440076 -22.966532079712103 3330870.0
430 -2.8246140480041504 -3.1021025447574724 -7.024889779951623 -6.1579782890468255 -25.365383298392935 -22.590454968696424 3361133.0
433 -2.005794048309326 -3.030912559863597 -2.901549105904848 -6.010280380020988 -27.055873330904287 -22.878696780027287 3384115.0
436 -3.4533519744873047 -3.1034313981805166 -7.64904774784236 -6.216857160308464 -26.278344335349296 -23.12408679939608 3405954.0
439 -3.03940486907959 -3.130814913315432 -8.215752915578722 -6.253360886906635 -19.38122550015006 -23.119770081066545 3427238.0
442 -2.8804030418396 -3.102839857864888 -7.195496257486621 -6.170471452702137 -30.90648567153732 -23.44022683223389 3448364.0
445 -1.9652559757232664 -3.022787051875926 -8.375728317223329 -6.166618818286922 -30.52106449004167 -23.393131323629703 3472031.0
448 -3.129577159881592 -2.975259135384367 -11.053675513069964 -6.192868054045976 -20.0063296703518 -22.81897363490119 3493644.0
451 -1.3010940551757812 -2.877380891427568 -7.431998451500251 -6.191524699734607 -15.386320894472505 -22.235179871778943 3517442.0
454 -4.335134029388428 -2.941585924491573 -8.522777888665065 -6.214704090211684 -19.65783728611669 -22.01255659720833 3540667.0
457 -3.2442121505737305 -2.9779061494237338 -7.48289045007197 -6.382035689244865 -14.78077158747134 -21.929095145963228 3564082.0
460 -4.119193077087402 -2.957016544579648 -12.13044005981061 -6.474131869299205 -30.12664710633249 -22.471162643364348 3585968.0
463 -2.552902936935425 -3.0184993886296683 -8.090270955894018 -6.534570642014411 -26.007669803803978 -23.007424286784172 3608302.0
466 -2.8966081142425537 -3.0289044543111867 -2.0353717165654786 -6.496468556153606 -18.21917990806296 -22.743055190661355 3629554.0
469 -3.053183078765869 -3.050733093700929 -1.321253721088523 -6.313044420131946 -27.61670579083441 -22.702030993334965 3652413.0
472 -2.5837559700012207 -2.996083201269013 -7.993494632282918 -6.389958977684905 -24.49026004091248 -22.59729414288336 3674558.0
475 -3.6621170043945312 -3.075927766456146 -1.939292446971444 -6.46226688772532 -20.04825019959583 -22.710793249429685 3695566.0
478 -3.641087055206299 -3.0437765696617847 -9.332880486795217 -6.478715581792327 -20.881066610581545 -22.54569566952502 3717771.0
481 -3.1930642127990723 -3.032375996847419 -10.73258142007274 -6.477318896485861 -18.826350809571753 -22.321828790216323 3740542.0
484 -3.205749034881592 -3.0845285984454254 -4.890834259688603 -6.292840370249418 -20.88946431046173 -22.513719366232436 3760766.0
487 -4.108174800872803 -3.0601657668640545 -3.5371441204226883 -6.00885747434689 -15.711924196235314 -22.398048636755668 3784746.0
490 -3.7618231773376474 -3.119411805824262 -4.369824155965253 -5.969725075453981 -25.582589114960506 -22.928266684462265 3811995.0
493 -2.1212079524993896 -3.063512622779694 -3.6417874591280928 -5.952762574744789 -24.07487620987017 -23.061658913621507 3835971.0
496 -2.6085500717163086 -3.076858460500693 -8.706830427232017 -6.002888111676341 -31.588372777860627 -23.173751461206937 3858021.0
499 -3.078729152679444 -3.0257685769694502 -1.6043834413571076 -5.776800082764977 -20.04609174981499 -23.04216843227487 3880226.0
502 -2.9870450496673584 -3.0729466275156083 -8.297290112256546 -5.835769565985959 -29.081774643755026 -23.18325279123309 3900782.0
505 -2.8222599029541016 -3.0814682184242037 -9.260874030958032 -6.04584204608697 -28.67013813086958 -22.95232086760057 3923065.0
508 -3.767414093017578 -3.088061371385333 -8.637026992465545 -6.127680153965746 -32.12391950367123 -22.772270728393018 3943783.0
511 -2.88822603225708 -3.1086522863762065 -4.015279586600978 -6.072889142327123 -31.673608841326697 -22.9665265646616 3965876.0
514 -2.743349075317383 -3.011213127584969 -7.060011356474618 -6.054994725727548 -23.341235785880755 -22.73861490041276 3989883.0
517 -3.625782012939453 -3.020145167669253 -2.723985741782866 -6.017559434581048 -28.578646595556368 -23.19040223522839 4013319.0
520 -2.731473922729492 -3.043378539871229 -1.6554361344013513 -6.130547469428562 -27.160253969994283 -23.362071453719583 4036663.0
523 -2.9207770824432373 -2.989240701425779 -8.718134884405043 -6.225320898619586 -24.08868546241533 -23.605048188869876 4060332.0
526 -2.289926052093506 -2.9085212584764086 -1.3863653156445137 -6.118301348240397 -15.788918225492267 -23.27468445251253 4084335.0
529 -2.596641063690185 -2.911092665149221 -4.452041015871544 -6.032540622141361 -19.540487430984186 -22.98942266304714 4107113.0
532 -3.2102627754211426 -2.9985594949026035 -7.729644502323456 -6.082603356109337 -16.05372104552322 -22.46435584923963 4130165.0
535 -3.905502796173096 -3.0786209812806904 -4.958754663892792 -6.002643910343687 -27.464847370523415 -22.51358101745624 4152886.0
538 -3.957779884338379 -3.0834905828271166 -10.911471715056363 -6.072791484815223 -28.484529691126145 -22.54785177121912 4173130.0
541 -3.142110824584961 -3.056318052969588 -9.8258441114037 -6.147511689073237 -22.89798196286327 -22.716643530012465 4195785.0
544 -3.02322006225586 -3.093773569285454 -2.692855427030961 -6.078439092131551 -15.125386409950357 -22.6222439846938 4218714.0
547 -3.842796802520752 -3.1371294649969714 -8.469645052599041 -6.184157024456604 -13.09617354642728 -22.51533690820388 4241174.0
550 -1.7173280715942385 -3.0763463030552938 -1.0570651947305607 -6.081987625440736 -25.74341536058577 -22.78867031416653 4261162.0
553 -3.5383639335632324 -3.0679757978268016 -8.824667629226052 -6.213799057761742 -29.889215716115373 -23.301696088826137 4283609.0
556 -4.05824613571167 -3.204357832057364 -3.44058991620042 -6.1963042355947024 -15.225597841418057 -23.392633551336843 4304975.0
559 -2.816273927688598 -3.155752446532057 -10.539051881082036 -6.248594341996402 -23.781666201986305 -23.48539751173609 4328635.0
562 -4.065911769866943 -3.2055473488585804 -2.117953291238681 -6.195605324396788 -17.451189757058863 -23.21324383667809 4351047.0
565 -3.6660099029541016 -3.122419326455277 -10.296576636871018 -6.259683537436104 -19.591228897783505 -23.095180121840396 4375131.0
568 -3.7826828956604 -3.169645450491977 -3.437669507016924 -6.30495783185978 -19.30858527079807 -23.028841765745756 4397657.0
571 -3.797962188720703 -3.217450754155206 -8.523754236868978 -6.411053060418744 -19.276131349872813 -23.186856903837658 4419732.0
574 -3.277566909790039 -3.2201488432768466 -4.681018606064123 -6.458699683901448 -29.91030432831863 -23.133037910310183 4443540.0
577 -3.656529426574707 -3.218391650621085 -9.749283397883392 -6.350182287387311 -16.452470930690207 -22.54284072154208 4472187.0
580 -2.803657054901123 -3.1514016686697293 -7.591128547567562 -6.355287660259223 -21.723762716854647 -22.56206198014957 4494435.0
583 -2.594494581222534 -3.0715392703265225 -9.269346989772288 -6.446043525381202 -15.864036147108425 -22.480370543556138 4524726.0
586 -3.064493179321289 -3.0779026831295893 -2.713921167195005 -6.168393519263479 -10.996058688784696 -22.35057104942976 4546473.0
589 -3.6320066452026367 -3.150139697543631 -9.895244053131442 -6.273891602022068 -20.987497762523006 -22.36701835488629 4572113.0
592 -3.012364387512207 -3.0950257523498808 -3.9801508851397553 -6.0410908759904425 -12.912349774375063 -21.77784330818857 4600844.0
595 -4.02503776550293 -3.144794805358349 -2.7380803760957217 -6.002269575996393 -23.164449894781782 -21.90499192360336 4623097.0
598 -2.9540090560913086 -3.083301358468642 -9.527228994190008 -6.042020836354266 -23.831553385130547 -21.60723122168293 4646655.0
601 -3.2131190299987797 -3.1602353375866423 -2.5722549886400987 -5.997376938114599 -22.8044587238465 -21.76632320350288 4668972.0
604 -2.2053730487823486 -3.132254032716639 -0.3137876297354767 -6.022047549440257 -10.5500915762103 -21.25237661815788 4691580.0
607 -2.766010046005249 -3.096933210279844 -4.3401097109468605 -5.866790165603882 -22.23558278270348 -21.5454584384988 4714169.0
610 -2.9522650241851807 -3.053799831857984 -9.533684055734703 -5.927235096795592 -19.53005004278823 -21.887894375345883 4737278.0
613 -3.4616408348083496 -3.046357082303892 -4.364701633641587 -6.006885474360393 -23.449839108808906 -21.63294650195453 4762284.0
616 -3.727970123291016 -2.9778708469882624 -10.56809140852368 -6.041296692672476 -14.92461143249606 -21.653912994735705 4784908.0
619 -3.5497450828552246 -2.9316882924061387 -8.128160923228128 -6.024077307669415 -17.539566908565664 -21.648307331474804 4807340.0
622 -3.12467098236084 -2.9466840781507244 -10.269283226474826 -6.105788915820697 -12.697137495479524 -21.199873834874506 4829362.0
625 -2.5809860229492188 -2.900128654988116 -2.753238688918745 -6.117867787353069 -20.214923280287007 -20.915971403756057 4852634.0
628 -2.8308401107788086 -2.9428326381791368 -3.7227554781856345 -6.047968468916013 -20.64714962517368 -21.317302738129214 4874237.0
631 -2.0311079025268555 -2.9486027115887747 -7.064952721312167 -6.048297602186157 -24.969452645682598 -21.29897713375077 4896259.0
634 -3.223388195037842 -2.905380625265181 -4.213725226181984 -6.149616963590448 -28.177311229576816 -21.526122811843955 4921357.0
637 -2.4936039447784424 -2.8803460990189778 -1.0365642312670342 -6.060299296365523 -32.02232586923097 -22.017277571020557 4944943.0
640 -2.778971910476685 -2.8684344666988677 -10.212475158235902 -6.0165483658562255 -27.502830756625627 -22.175166427876075 4967376.0
643 -3.916071891784668 -2.928455905994632 -2.480839890534348 -6.016053153240714 -28.680275147202998 -22.18206500482337 4989895.0
646 -2.8486459255218506 -2.897451502507652 -8.522588251666265 -6.050488433863713 -27.12378413496326 -21.98044109070292 5013137.0
649 -1.7422850131988523 -2.8767755258453445 -1.9479762747180651 -5.809232785119515 -23.37594473082637 -22.295388458374397 5036707.0
652 -3.2504210472106934 -2.808705817063741 -3.3496384425060715 -5.664811580498114 -30.713660028379806 -22.18723496997954 5060815.0
655 -2.863100051879883 -2.7922372828193294 -2.3919957991130416 -5.665391429150268 -19.419304839539084 -21.44841346346587 5086221.0
658 -2.805061101913452 -2.7920565097434658 -1.980990722662328 -5.5407118673187306 -22.153579289142197 -21.274081466045807 5109598.0
661 -3.6663918495178223 -2.8264057774641613 -2.2153159828019247 -5.455915024969028 -19.295604634191083 -21.270775977562057 5132819.0
664 -2.629265069961548 -2.833142569634423 -10.005226881435965 -5.605786582618027 -30.067437182006728 -21.77088211509056 5155582.0
667 -3.38631010055542 -2.816600276701714 -4.325663874062958 -5.543809989197772 -25.265034712878126 -21.278729282602164 5179708.0
670 -0.6921470165252686 -2.680653280944074 -8.206441259547413 -5.565824581064577 -20.61822729331349 -21.04968375509925 5204050.0
673 -2.80378794670105 -2.720380072185884 -8.841601761525972 -5.482016204123987 -13.414813017884365 -20.79269257876173 5226983.0
676 -2.481895923614502 -2.671237218959569 -9.450580976414305 -5.521754900568312 -9.850025705864184 -20.28606898208529 5251109.0
679 -3.662978172302246 -2.754150297842152 -11.296022972733354 -5.632600503293415 -21.649616701291304 -20.27653883635786 5271069.0
682 -1.7309410572052002 -2.738272755943393 -1.305104961669207 -5.595945244340908 -13.785452145339155 -20.176907878227265 5293451.0
685 -2.6285290718078613 -2.74110969641117 -3.887425874523222 -5.549274731197579 -20.94814170190714 -20.537760612935077 5316200.0
688 -3.972036838531494 -2.841716090152727 -9.6670597114577 -5.599911588012064 -18.216508289431747 -20.312459455667927 5338247.0
691 -1.9751489162445068 -2.801355339123277 -0.9129944299330592 -5.436021769394895 -10.426142914284176 -20.166662604407847 5360134.0
694 -3.182711124420166 -2.840022870231738 -9.759265951084908 -5.389058659398873 -18.481833903070505 -19.89447262431468 5382632.0
697 -3.452725887298584 -2.8597316786881657 -2.1777428932629954 -5.354319252330571 -15.029200008499597 -19.923966035243268 5405940.0
700 -1.3364589214324951 -2.730483380713516 -9.073371801509271 -5.413768424275819 -7.491731726026661 -19.77777002151853 5429676.0
703 -2.657036066055298 -2.7000996141154605 -0.7384592568457364 -5.225708767537414 -5.217681656137707 -19.146479073479014 5459716.0
706 -3.531062126159668 -2.734554308471234 -5.268873492745409 -5.291691874447379 -8.635652073284671 -18.733953207902555 5480979.0
709 -2.2584331035614014 -2.6685596549868382 -6.76150336210334 -5.367331953652103 -17.76969659578888 -19.01097170574252 5505870.0
712 -3.4498438835144043 -2.64197729768435 -8.77428915182012 -5.513155501279442 -23.738061756005667 -19.240774443022865 5530068.0
715 -2.013861894607544 -2.550656903132704 -1.094703486302877 -5.381536858075619 -17.970663670113385 -19.02729990377881 5555644.0
718 -3.256730079650879 -2.6461239200951803 -4.904144738237031 -5.323425415461822 -20.513884341135437 -18.878480570414 5577684.0
721 -3.599433898925781 -2.6945867952035845 -10.261779109226383 -5.411672028793863 -25.846973381428825 -18.756361449189463 5601090.0
724 -2.69643497467041 -2.678083403820628 -10.100180163660765 -5.395440091388627 -25.218458657781415 -19.03347683636774 5624692.0
727 -2.227499008178711 -2.607483683237415 -7.250262078850163 -5.442306514328172 -23.05083873620176 -19.1803535973606 5648652.0
730 -2.1900479793548584 -2.559570037560587 -7.135300301641237 -5.487240165145852 -23.920931112696966 -19.557215726556027 5673102.0
733 -3.6345839500427246 -2.5825363611084806 -8.735314711383198 -5.563886588895444 -27.529100012279862 -19.815325843643272 5695546.0
736 -4.320600986480713 -2.6548740188680195 -8.704442875533868 -5.649754212936378 -20.2815635413331 -19.88910514423405 5717142.0
739 -2.626504898071289 -2.698818076782401 -4.404133506722081 -5.562218146032207 -26.017724464972922 -20.18682363927862 5740104.0
742 -2.1046159267425537 -2.7144805772283527 -1.218059353231701 -5.369461872689265 -24.809912504200117 -20.11714800291917 5761856.0
745 -2.6123640537261963 -2.782250629907148 -0.7771822766759149 -5.189808980918991 -13.683757511334955 -19.45677266797115 5782796.0
748 -3.1484217643737797 -2.840693729423445 -8.981169713078538 -5.41295848527661 -13.519401252875555 -19.30749205220971 5807071.0
751 -3.041065216064453 -2.896777064129836 -9.960831905292672 -5.693886988688306 -25.07581126011991 -19.79735404465369 5828792.0
754 -2.562324047088623 -2.852788863715013 -1.1771163175807766 -5.695777847457319 -20.965740483412617 -19.88612835207327 5851837.0
757 -3.79297399520874 -2.9117933758494905 -3.9885113204117575 -5.544330589243571 -15.487094465653279 -19.650665246340253 5873117.0
760 -3.370544910430908 -2.973565766555065 -8.657242772867521 -5.608228645904709 -23.813163012225505 -19.748432918960148 5894632.0
763 -1.066061019897461 -2.948344532705438 0.191590324657394 -5.427897989388471 -20.59142382264556 -20.034951505279928 5924138.0
766 -2.893160104751587 -2.936837727209875 -7.979752557071333 -5.511804355002132 -23.49445440075588 -20.28609547637939 5947224.0
769 -3.740502834320069 -2.9108497060585687 -2.6396932753217217 -5.297615320223308 -28.15843680624097 -20.625920973971382 5969077.0
772 -3.583827018737793 -2.943078306821096 -5.013066006135215 -5.315008269728745 -26.886391752330326 -20.687782743969095 5991028.0
775 -3.186466217041016 -2.952224468056268 -8.519002287562696 -5.523164111459275 -16.56094586410319 -20.75586339625212 6012157.0
778 -2.5999538898468018 -2.856317584235412 -2.802466930691874 -5.479207688077391 -19.27095921572066 -20.796046103251623 6034013.0
781 -3.1250758171081543 -2.906383317348289 -9.332340101147285 -5.698353382928888 -20.91637454892111 -20.672583082882035 6056100.0
784 -2.677865028381348 -2.865330704627892 -4.255363546733212 -5.681851623920431 -20.313319096070472 -20.793622567088818 6078538.0
787 -2.932121992111206 -2.8794426969041007 -4.027560245996627 -5.78713962870819 -25.247947236697634 -21.21949389310634 6101308.0
790 -3.863690853118897 -2.9575777624473814 -4.283707707491198 -5.774934043701182 -17.494373709485753 -21.000636051214613 6123855.0
793 -2.790088891983032 -2.965080520888006 -8.038414928415362 -5.922052613420826 -22.800948726232612 -20.81518467155071 6146779.0
796 -2.056022882461548 -2.8321057253187267 -8.969562423494622 -6.0685435039937135 -16.148614678943094 -20.839506724512216 6171426.0
799 -3.130201816558838 -2.9104144142991526 -2.368388579705577 -6.027191364119184 -9.3358920509287 -20.758712447070984 6193552.0
802 -2.210031032562256 -2.96464886848066 -8.03781042656501 -6.214788212922808 -21.4891111988453 -20.929415264527996 6214847.0
805 -2.593074083328247 -2.93607509329816 -9.385850077098606 -6.236959267103388 -26.963831730769733 -21.0227239308436 6238103.0
808 -3.8980579376220703 -2.937653318142917 -10.258249389786217 -6.170574473973965 -12.054598972792643 -20.577484085448425 6262853.0
811 -3.0418992042541504 -2.902662335915323 -2.258632880764812 -6.212086611854883 -23.369177229760886 -20.82020186453747 6285365.0
814 -3.3359742164611816 -2.835663088695456 -10.339481973223734 -6.24852488590163 -24.441916014657817 -21.016985001755483 6308922.0
817 -2.6682651042938232 -2.86412014150497 -3.4242936660938987 -6.0887054583490805 -27.598070757199906 -21.154540451103195 6331999.0
820 -1.1427268981933594 -2.83571251833912 -0.0253510968236296 -5.833568775467439 -19.12217048953449 -21.161535721290523 6354817.0
823 -2.6401519775390625 -2.827964823039997 -1.1571329991940775 -5.607316732300708 -26.644201859744555 -21.54444135269825 6378874.0
826 -2.464353084564209 -2.861548018935427 -0.8208929742367452 -5.58759203319067 -22.781777329248506 -21.49256525883823 6401597.0
829 -1.482301950454712 -2.8653172039242607 -6.158243269172994 -5.652829537806866 -23.288687100529106 -21.23783383788264 6424170.0
832 -2.4636991024017334 -2.860126190961968 -3.3728280307312524 -5.51608225409115 -15.481491044267655 -20.84125486591863 6446856.0
835 -3.89206600189209 -2.9679982813244057 -3.9677567486984673 -5.495216574096817 -19.195813154309707 -21.04198492333782 6468299.0
838 -2.645925998687744 -2.926525240437148 -3.9442476514156617 -5.348207290320334 -20.69463584161323 -21.176006846521283 6491950.0
841 -3.20068883895874 -2.9211640139178647 -2.031283282289156 -5.290445124311271 -21.53190665464311 -21.08089077383272 6514081.0
844 -2.934847116470337 -2.910565736489344 -1.3651930223651467 -5.264513130847356 -20.966273739709386 -21.38722451090282 6537998.0
847 -1.5150699615478516 -2.831285740039222 -2.897820330613611 -5.07739152846499 -20.38740506277454 -21.183813995752764 6560262.0
850 -2.474227905273437 -2.871414126109456 -8.10697667481153 -5.234099237885402 -14.779342307703274 -21.139675704931506 6581167.0
853 -3.558513164520264 -2.888055137668709 -2.317521460577275 -5.254920084798969 -11.115708283429221 -21.021256725314533 6604572.0
856 -2.568169116973877 -2.893157941327529 -7.438395522894501 -5.391690441980559 -23.78201992092831 -21.177066940850484 6625849.0
859 -2.700406074523926 -2.8909990279684945 -8.903830150827584 -5.591389105161408 -24.601544120445904 -21.32639365082422 6648570.0
862 -3.479142189025879 -2.9065154754538227 -9.454258814570816 -5.6724023977433085 -18.665219920573726 -21.003900617012583 6671188.0
865 -2.0856049060821533 -2.9484751524315547 -3.8562509983308457 -5.763032390032591 -22.866510730610614 -21.30243110364433 6693858.0
868 -2.245568037033081 -2.917771482452155 -7.411246281420993 -5.805493607332608 -26.879721715977617 -21.36110810013672 6714694.0
871 -2.1987171173095703 -2.863162003605193 -3.4024846027052984 -5.912909558574545 -23.760499727469607 -21.27504161364376 6743725.0
874 -3.4294967651367188 -2.969264554516341 -7.277268852434013 -5.884479995872788 -27.80691103692267 -21.434417322115586 6765123.0
877 -0.7391209602355957 -2.862628261284096 -0.7668008199700398 -5.793322454174327 -22.602124767559417 -21.69436892134838 6790039.0
880 -2.7743799686431885 -2.9049011518716017 -0.8001348751717208 -5.637788809344714 -11.16233082467436 -21.254905038634806 6810235.0
883 -2.2168309688568115 -2.922298294986809 -8.296908342773563 -5.575411028943833 -17.45341147761589 -21.36298178784944 6832389.0
886 -3.097999095916748 -2.90005568089088 -4.556920324694047 -5.461488628838959 -24.61334647099915 -21.502225062083586 6855800.0
889 -1.8616430759429927 -2.840662537812565 -7.328308777513948 -5.393976052254002 -21.397741190342497 -21.249608577709022 6879743.0
892 -4.16476583480835 -2.9079362973105045 -10.895334204045534 -5.398114370078482 -27.72536174437349 -21.05885760602576 6903427.0
895 -2.9726579189300537 -2.907793295679726 -2.8089983319181138 -5.189199459741923 -12.056900663663408 -20.84857564239838 6928012.0
898 -2.646578073501587 -2.9154159036121783 -2.167567524704879 -5.24519904573242 -21.34732353478311 -20.4660786220138 6951091.0
901 -3.331843852996826 -2.972984380144991 -4.973949572719446 -5.356326773832371 -24.330930782333304 -20.896855325572755 6974314.0
904 -3.7154622077941895 -3.001080717978443 -10.67348346349068 -5.504808451191682 -12.390155366870374 -20.440635147253463 6995611.0
907 -3.1998519897460938 -3.0478651177571923 -7.0232945134730205 -5.683194243319606 -18.653719488491756 -20.52789720525483 7019164.0
910 -1.626903057098389 -2.9905158489212287 0.0602621034429349 -5.471452796872876 -19.65985811963933 -20.17359894212838 7042491.0
913 -3.044635772705078 -2.913982633756448 -7.969814264474566 -5.531940761768115 -9.093112366147253 -19.833667610455617 7067528.0
916 -2.5325469970703125 -2.815224214986336 -6.5162640180140725 -5.565295891980916 -17.440884105819315 -19.548278544249907 7091117.0
919 -1.6252069473266602 -2.73166041947897 -0.2624174733235653 -5.2672395622317545 -20.766254173903224 -19.019782462682134 7115683.0
922 -3.192657947540283 -2.7478472145153128 -4.626532359164102 -5.334778571454318 -12.81255396173551 -18.50126281099056 7138801.0
925 -2.494141101837158 -2.6969798251747354 -8.773136247642181 -5.527622330990463 -8.0055062920049 -18.411712221945184 7164088.0
928 -4.399016857147217 -2.7848642063638045 -8.550426693196282 -5.710204800757095 -19.15540039028665 -18.398400028331483 7186529.0
931 -2.7841579914093018 -2.777335194741199 -3.5494358405359696 -5.654251299915762 -14.550257174957682 -18.574405996742765 7210177.0
934 -3.836963176727295 -2.8958054072278667 -2.014107942920369 -5.698373386565034 -18.8563779655597 -18.1912983106043 7233078.0
937 -3.616127014160156 -2.9929974904869048 -8.809459734960388 -5.833884672617558 -19.135179680157147 -18.095184348252445 7256879.0
940 -2.129370927810669 -2.9202943575543308 -8.776589545624518 -5.734554736348299 -25.646788822604577 -18.27380115932471 7281268.0
943 -2.788481950759888 -2.858646444989991 -4.296836223598091 -5.619089362207424 -26.918987266623716 -18.05805273553865 7303897.0
946 -2.305690050125122 -2.9137924683928267 -10.099192838085088 -5.766889100651647 -16.67285878544309 -17.988777863391093 7325083.0
949 -3.1125311851501465 -2.7564512992291155 -2.212359085220293 -5.705972625552972 -12.8016676545015 -17.31832604278542 7350673.0
952 -2.594077110290528 -2.704690118432054 -1.934383068280248 -5.482788382714971 -16.18785797063141 -17.173186537191736 7374486.0
955 -3.2064738273620605 -2.7475126719882423 -10.691545470041214 -5.705456063491578 -11.720140671534924 -17.196214227977602 7397028.0
958 -2.9994139671325684 -2.7255846726054758 -3.82900371608957 -5.523822718372381 -15.600052055473931 -17.314872447530362 7419898.0
961 -2.277309894561768 -2.721253416019365 -1.6925297451040762 -5.52012031282323 -18.81137175241622 -17.546980460966935 7441278.0
964 -3.460245132446289 -2.7452532560939398 -2.379071902981653 -5.3889994833347385 -9.343468811004342 -17.527940367733525 7465104.0
967 -1.370979070663452 -2.7146237202523675 -5.214102203281692 -5.421477245937958 -9.421266962174142 -17.636618189451575 7488792.0
970 -1.6129610538482666 -2.662322727779997 -6.606460838611549 -5.4673602569333735 -18.084267211393385 -17.256908510960265 7513016.0
973 -2.5482349395751958 -2.7082900299657835 -9.662661624758291 -5.602339983246159 -19.810802229810882 -17.376356830814547 7536922.0
976 -2.94538688659668 -2.753263023120016 -1.9689955445364424 -5.516679967016306 -16.39144502383337 -17.222931828989122 7560563.0
979 -2.1146349906921387 -2.761606923843333 -3.5491616161179387 -5.509681690516326 -19.18678061869113 -17.711857423362282 7584263.0
982 -3.35544490814209 -2.8345857891251107 -3.3621458110520424 -5.416334031511072 -21.775969955070067 -17.619425016544817 7606736.0
985 -3.669285774230957 -2.9056187690277904 -8.386529819315822 -5.598234352840994 -18.611104752450125 -17.795441864913375 7630054.0
988 -2.705735921859741 -2.865697785135382 -8.659916776176251 -5.490676354090834 -21.384465773940345 -17.892829169950687 7652909.0
991 -3.171469211578369 -2.9514182414886507 -7.957696086365452 -5.624232402541254 -12.638101926326275 -17.99307411229089 7674954.0
994 -3.50846004486084 -2.9239706471941744 -4.179256984874828 -5.665742518481909 -18.910725792806637 -17.87083956528131 7698294.0
997 -1.9485270977020264 -2.791404493918571 -6.172428018389823 -5.528045212214783 -19.872863390386133 -18.17015320086434 7721931.0
1000 -3.515806198120117 -2.8025706025172927 -2.643111898027541 -5.448802787647665 -15.921018398274029 -18.30133864394008 7744428.0
1003 -2.583914995193481 -2.8074281452142453 -7.123853738887352 -5.610824917189901 -11.352734224442269 -18.026164778945457 7768132.0
1006 -2.6151680946350098 -2.762267723867529 -1.4989226301579135 -5.482383715384072 -19.77303696592727 -18.07994648717897 7792278.0
1009 -3.341993808746338 -2.734225234049429 -10.130174337032198 -5.581742126001107 -11.55231622290453 -17.905001906674414 7816363.0
1012 -2.6603689193725586 -2.7399565406928867 -1.5264985668384488 -5.599471934689665 -7.66215809918825 -17.26124578037239 7839925.0
1015 -3.560076236724853 -2.776631604210088 -3.935599756790364 -5.4772983768792125 -22.263055182747834 -17.64105074131368 7863968.0
1018 -2.870110988616944 -2.644015562571298 -10.483727711861665 -5.432870630927565 -22.850460653151877 -17.85652140201876 7888581.0
1021 -2.839339017868042 -2.651064790159865 -9.646545114971747 -5.518918167695628 -17.062879848529306 -17.713802830427444 7912396.0
1024 -3.636798858642578 -2.768766535467667 -7.560309483604668 -5.646330215387027 -11.626693940978504 -17.125380001486807 7933956.0
1027 -2.676516056060791 -2.7392047060794686 -3.0206642956151235 -5.528719225123557 -13.364930167514567 -16.65284937190052 7956089.0
1030 -3.0816521644592285 -2.6619385943611302 -4.06545009024304 -5.3696647382280736 -16.092237419672312 -16.624947905402173 7979591.0
1033 -3.5275750160217285 -2.704711696020279 -1.450076949882784 -5.332505446096477 -8.024668499584008 -16.25465362313812 8002280.0
1036 -1.4760549068450928 -2.689782898640691 -8.249528811890535 -5.294707543678582 -16.48129215043269 -16.306087877650793 8027057.0
1039 -2.3881170749664307 -2.6918147859336368 -1.1118516567828491 -5.33600957534199 -21.636478455450614 -16.412737216206985 8051458.0
1042 -2.1015639305114746 -2.6792994181941205 -2.0701710416507764 -5.250688639008933 -11.915196060086377 -16.08592765429306 8081613.0
1045 -2.43801498413086 -2.717113082971212 -7.482790490003113 -5.266262759048538 -9.442379414460762 -15.953436781933096 8103284.0
1048 -1.5594959259033203 -2.6380646881194965 -0.7913979317258777 -5.147396138991949 -13.419695296402818 -15.951919898577357 8128068.0
1051 -2.651186943054199 -2.62175199460642 -3.5935890041355725 -5.119691521541592 -10.436663919428856 -15.906308727733496 8152851.0
1054 -4.119218826293945 -2.752565507117027 -10.08254628899724 -5.262356327709739 -17.95709167105833 -15.972837275050566 8177201.0
1057 -2.674283981323242 -2.721336442097344 -0.510590419324159 -5.194325561442467 -22.10818684671283 -16.10581868687647 8200885.0
1060 -2.7544729709625244 -2.752253955998937 -2.199523776505055 -5.015913836288672 -20.391339227672702 -16.450227343475945 8224036.0
1063 -3.5082411766052246 -2.720489792887145 -4.555730934104371 -4.971905706858118 -16.61209816461254 -16.107448929206644 8247304.0
1066 -2.543024063110352 -2.74982072483905 -8.102979804756629 -5.0768875732653 -19.867000210105573 -16.153749539471985 8270554.0
1069 -1.6400809288024902 -2.64987104782746 -0.1017273375150944 -4.972091430975471 -13.59977685058012 -15.797661333042722 8296273.0
1072 -3.0184569358825684 -2.6974228768652315 -7.142298097155544 -5.153996939019722 -16.227785568327082 -15.562116238180655 8319862.0
1075 -1.8141798973083496 -2.5772460848579253 -0.7157929074201919 -5.06393629057732 -7.36233002950641 -15.333404590088472 8345469.0
1078 -3.086604118347168 -2.5872812447126594 -10.407019828429029 -5.215914005929678 -13.675730821521357 -15.394232999291225 8368887.0
1081 -2.222177028656006 -2.5297248146043394 -2.321751312926687 -5.275180036389754 -20.82331828746601 -15.187269111935285 8393368.0
1084 -1.7155239582061768 -2.5200394893115665 -9.067317615600835 -5.46466005423586 -12.495772058310324 -14.904322924538013 8417610.0
1087 -2.825054883956909 -2.564944170180178 -3.8055892824798416 -5.28494817755072 -17.515880957947136 -15.145796968211355 8442611.0
1090 -2.673382043838501 -2.628559496902352 -10.249098603233248 -5.37961442951278 -22.498119035657993 -15.369611999002142 8465761.0
1093 -2.2274200916290283 -2.673434384386633 -3.097134116957481 -5.460373896820445 -20.569778676152296 -15.68450767250116 8489705.0
1096 -2.7442409992218018 -2.681716315035722 -10.428083296863 -5.465379980840741 -8.862003740650731 -15.405348847210693 8512749.0
1099 -2.206681966781616 -2.6817729365017224 -8.507095906216877 -5.509845338557925 -10.984733367882043 -15.044347859837876 8543453.0
1102 -2.2275071144104004 -2.6306262695497047 -7.997439381956999 -5.5492715393745895 -6.079080480295472 -14.883598507083486 8565003.0
1105 -3.704786777496338 -2.707715682982627 -3.701810763733445 -5.624149975804339 -21.87226273029795 -15.098276331677749 8587202.0
1108 -3.030971050262451 -2.705970678462321 -7.825135879189592 -5.706257404361055 -18.27683070394059 -14.969330751967137 8612328.0
1111 -3.662417888641357 -2.7495317710811498 -10.61109547091953 -5.905438227436576 -21.259779381512697 -15.147023669899234 8635997.0
1114 -3.1401939392089844 -2.7233745537437053 -2.0870118164277187 -5.762255987338325 -21.658924005507554 -15.194158298667194 8659816.0
1117 -3.4326229095458984 -2.7552828516148518 -7.457764904043159 -5.788790533995998 -24.313106217036662 -15.30597179389204 8682633.0
1120 -3.0823540687561035 -2.7666570221405933 -3.467248261407458 -5.824868872513743 -22.44548116461174 -15.3336283234913 8705109.0
1123 -2.6267759799957275 -2.826409792467628 -1.8267338109537223 -5.719950070652632 -23.10977990370822 -15.64979018367246 8728280.0
1126 -2.61799693107605 -2.8069706635671485 -6.535161699793722 -5.873808067056982 -23.912046237132998 -16.23109645878952 8753461.0
1129 -3.4185829162597656 -2.875014404857242 -2.105680460145393 -5.938439079449263 -26.584088085244556 -16.324454043078457 8776528.0
1132 -3.156416893005371 -2.865605438961537 -4.080672647554687 -5.878839870187698 -27.895021965951578 -16.28994249180724 8800115.0
1135 -4.3722310066223145 -3.013557277361861 -10.058090288349767 -6.07400846356141 -19.249107665213636 -16.09165624640132 8822732.0
1138 -2.6195290088653564 -3.0253703583288063 -0.9020866936495722 -6.103012352004387 -21.49879046033827 -16.11622381500998 8845748.0
1141 -2.0575900077819824 -2.9842978656168397 -0.9317048337272028 -5.826892204497228 -13.742292740109713 -15.95013052670859 8870484.0
1144 -3.046374797821045 -3.0354079251190877 -3.352963456609091 -5.660736100376082 -17.79191874795328 -16.12947666435705 8900018.0
1147 -2.553384065628052 -3.0313049704383213 -10.22121660682444 -5.899160524909155 -13.57305368494955 -16.04806588015506 8921729.0
1150 -2.1206729412078857 -2.987172039561287 -1.1370118035743997 -5.760577134605194 -13.963656121890253 -16.10169124495424 8943310.0
1153 -3.5782470703125 -2.9831854122017445 -1.7977340100380763 -5.7207589083462 -17.861150339925157 -16.299953835850463 8967064.0
1156 -3.41860294342041 -3.0400678119203235 -4.105697346566996 -5.787920541201912 -8.80728239209909 -15.8878375746765 8989116.0
1159 -1.903383016586304 -3.040718291412104 -8.225763665463898 -5.870893646771288 -22.128643841537485 -16.40742397834609 9012625.0
1162 -3.126424789428711 -2.9714026444242028 -10.45974546681466 -5.948822966520615 -17.981513752084233 -16.478293620766177 9034938.0
1165 -2.396254062652588 -2.952492496318796 -6.942279232015972 -5.87847850765191 -10.743182338436027 -16.176964822022214 9058550.0
1168 -4.1886091232299805 -2.984918280442146 -5.08609092768844 -5.709171805708074 -21.856969167557217 -16.507898255657615 9081188.0
1171 -2.6486129760742188 -2.98405480155264 -1.33003581827065 -5.750399464521666 -22.265587874339936 -16.632051753942648 9103040.0
1174 -2.0653328895568848 -2.918414477972916 -2.3751098156463044 -5.795131474279107 -11.407941155898083 -16.494501400255142 9125925.0
1177 -2.7578790187835693 -2.916448329574246 -0.4542691493829629 -5.6962200985626685 -18.298781823646504 -16.568985490693606 9150890.0
1180 -2.1199119091033936 -2.827028399096662 -6.87108737556649 -5.682042605896943 -19.710041355683977 -16.638301076110384 9174011.0
1183 -1.808109998703003 -2.8276463936998955 -5.524288533833063 -5.572729851178183 -16.15998504014423 -16.662857863625185 9198634.0
1186 -3.597871780395508 -2.836402451218137 -2.3844414217588685 -5.553149526909328 -13.742601569388578 -16.728460572021188 9220526.0
1189 -3.143694877624512 -2.8385680999334437 -8.618766004345197 -5.636457807493676 -18.94818747966452 -16.641398636021385 9245428.0
1192 -2.1568470001220703 -2.841102727538693 -0.6754907650814701 -5.620333162204644 -16.77465150031582 -16.756159733768804 9268081.0
1195 -3.243523120880127 -2.8304387461339515 -9.974117000334513 -5.581714451945488 -9.316435288247824 -16.624424404014608 9290497.0
1198 -3.268878936767578 -2.849375373019117 -1.3528542403151569 -5.5091141085710165 -11.767630628959733 -16.78124169663894 9313492.0
1201 -2.333905935287476 -2.9231834364511573 -3.605954081909224 -5.396190955609142 -22.972173822969516 -17.31528657470936 9335428.0
1204 -2.812901020050049 -2.955606179281231 -9.933395604258449 -5.579042681808231 -26.936550776776002 -17.633467474327894 9357640.0
1207 -2.6583940982818604 -2.9294067308498013 -9.63824136757059 -5.777848646845504 -13.910946438738948 -17.523646500167015 9380982.0
1210 -3.727313041687012 -2.968358262741764 -4.583115265661451 -5.764841735295968 -20.358736482658188 -17.91963985428128 9405109.0
1213 -3.598179817199707 -3.003903596614058 -1.8210006161326275 -5.8267033339384975 -18.31245549627688 -17.678544372087888 9428506.0
1216 -2.5518510341644287 -2.995115351243413 -0.9326472907498012 -5.803440943618642 -24.634201427179118 -17.86346037501187 9450279.0
1219 -3.1785950660705566 -3.012134610480904 -8.312516206455308 -5.851181188843234 -25.234508415268454 -17.845823533675006 9470781.0
1222 -3.655700206756592 -3.0019939540733462 -7.526473772472475 -5.850403387329602 -23.427927552164363 -18.12942065932802 9495094.0
1225 -3.086854934692383 -3.028635682601738 -10.171412368681173 -6.02216301930587 -23.797551122973278 -18.084208310522385 9515929.0
1228 -3.6786208152771 -3.0549863719840413 -3.720670699285416 -5.86023190790753 -15.378874647049347 -18.14932640710945 9538846.0
1231 -2.9305999279022217 -2.985935246698647 -0.7813814639564134 -5.676737396328937 -18.35341214622699 -18.48724667563052 9562100.0
1234 -1.7009320259094238 -2.8741427980893617 -7.467395815883773 -5.688874258573668 -18.853231446568213 -18.30672185742742 9585993.0
1237 -2.5101139545440674 -2.8939405276388994 -0.807674536805604 -5.674659798347252 -21.70402688918373 -18.58220674389879 9608359.0
1240 -3.244789123535156 -2.9576387160187205 -9.421104218790513 -5.730395428553773 -23.931393692696275 -18.561893601752452 9630255.0
1243 -2.631254911422729 -2.985931934433187 -0.4949414630098108 -5.644458386088737 -9.354096017042904 -18.30112327667216 9650880.0
1246 -2.8999810218811035 -2.951933734956525 -1.881006070488049 -5.46303655212472 -20.48831357741557 -18.472964302829105 9672801.0
1249 -2.8195950984954834 -2.9906644427255555 -4.329431283338037 -5.326993656603478 -23.697890480582394 -18.57582360399977 9694904.0
1252 -3.1399002075195312 -2.941599623762571 -2.147292682196789 -5.339373432054564 -12.300308759374133 -18.35024681189074 9718113.0
1255 -3.4444618225097656 -2.960035282307391 -10.495051121380012 -5.59837557067694 -17.19088008044422 -18.59796970710593 9739715.0
1258 -2.513948917388916 -2.9094624609880206 -0.9278936639758628 -5.406196843649976 -11.801367193612663 -18.44956065405072 9764316.0
1261 -2.69596791267395 -2.882744155032911 -2.537029328638991 -5.224100330894871 -19.907196064008133 -18.340231138656247 9785379.0
1264 -2.105453968048096 -2.752818573296586 -8.761176045116226 -5.19879455025465 -23.047352814339945 -18.381284339466184 9807941.0
1267 -1.694288969039917 -2.728359664748805 -2.4112401677347184 -5.137265472446588 -9.895028162070075 -18.327697226676094 9832239.0
1270 -3.101529121398926 -2.752211018427177 -4.0610174660981 -5.153426670179917 -10.00120195665947 -18.00623229534108 9855413.0
1273 -3.5080041885375977 -2.8246005793412987 -3.6252023648610745 -5.18596291600025 -18.32481229594657 -18.260978175686247 9877460.0
1276 -2.281512975692749 -2.834304079760899 -9.233124137643085 -5.3143842552879175 -20.199679618273713 -18.187115550538973 9900622.0
1279 -3.1476359367370605 -2.8829550086352 -9.729254862781064 -5.572802750903303 -16.79845173137786 -18.08708579235857 9923474.0
1282 -3.645444869995117 -2.904034708547909 -3.622478407967109 -5.552383539064555 -23.54299642732171 -18.26322858427274 9945596.0
1285 -3.785460948944092 -2.9442685380526457 -2.314371365431628 -5.631576565609547 -21.060770460358512 -18.18344107974324 9966954.0
1288 -3.568760871887207 -2.957579070014368 -1.6665009186232131 -5.547940219853764 -21.72615664973888 -18.442869904676733 9988754.0
1291 -2.641371011734009 -2.9302124901623814 -7.775651815058588 -5.719386962286482 -21.026374272435156 -18.547912228565934 10011390.0
1294 -1.800934076309204 -2.8194951123842773 -1.148994146112822 -5.593658186473723 -23.75385510065533 -18.80410177185472 10033632.0
1297 -2.10450291633606 -2.728606295450013 -6.050624875605247 -5.624536407941585 -9.403993925224723 -18.631289324509595 10056366.0
1300 -3.086480140686035 -2.735588409239006 -1.4520891610413438 -5.418116725433112 -9.193389400364893 -18.369863386525772 10076730.0
1303 -3.17268180847168 -2.82435312325224 -9.65642787818183 -5.679573948704384 -19.870749056043856 -18.463688285484128 10100413.0
1306 -3.656260013580322 -2.88957908624308 -8.313221818216201 -5.739534437844083 -21.431909411083232 -18.76095471121892 10123864.0
1309 -3.7611899375915527 -2.893028115103713 -1.8621078089067489 -5.615751351569622 -22.95265746980563 -18.512717832731692 10146661.0
1312 -3.117341995239258 -2.9365039416643257 -7.102858067271789 -5.790055774402293 -14.89467199367758 -18.336928882639747 10170362.0
1315 -2.053270101547241 -2.890869803772724 -7.709727997174349 -5.953369556994803 -11.40718707045517 -18.163759181109675 10192480.0
1318 -2.8806819915771484 -2.841622623053746 -3.2306828065908872 -5.998637771331731 -12.784538472186206 -18.27631152636181 10216487.0
1321 -3.817601203918457 -2.9222586420657723 -3.578689248771388 -5.806264381172569 -22.755835796033097 -18.22556867129402 10237239.0
1324 -2.1751599311828613 -2.807842081828197 -2.962932858168837 -5.550831072276533 -23.889516629940193 -18.52569685865217 10260778.0
1327 -2.052980899810791 -2.7519389792222357 -0.28636543041726 -5.341090325161177 -9.260503930803752 -18.032216536974456 10283874.0
1330 -2.324203968048096 -2.6597786318934795 -8.130579188139885 -5.388245900616826 -6.985533130307745 -17.524700169730643 10309441.0
1333 -0.9970500469207764 -2.518423900074405 -1.768906264597431 -5.419765819676776 -13.854811142110181 -17.447767946099493 10333700.0
1336 -3.348200798034668 -2.6229293011044588 -9.180244965105558 -5.490189393248499 -15.589783027063275 -17.611012609484217 10355064.0
1339 -1.7261710166931152 -2.6335804315272138 -5.985011759224052 -5.378124064915053 -19.826336238008246 -17.73182279716457 10377425.0
1342 -1.912424087524414 -2.607064408470311 -2.2371338089768686 -5.292087957360194 -21.55681025278805 -18.09354233674188 10399232.0
1345 -2.6427879333496094 -2.585020564571537 -0.2508552910435337 -5.117670009520957 -20.117109644309032 -18.203330479844187 10422302.0
1348 -2.7584269046783447 -2.599513401931211 -7.978523753818086 -5.184337119261324 -10.665364472963908 -17.67431677965568 10447071.0
1351 -3.0900092124938965 -2.619222971933714 -4.1596359700924825 -5.238532306867688 -16.64612817048982 -17.737460352280447 10468329.0
1354 -1.0887959003448486 -2.568775292777892 -1.5736616706696571 -5.087438100069657 -12.342889442777299 -17.303180290314742 10492302.0
1357 -1.602813959121704 -2.566710786602701 0.6445478294757061 -5.060837454504363 -22.06152949959899 -17.729879360486798 10521809.0
1360 -2.7835519313812256 -2.5639028217090423 -2.693780807709043 -5.074327270447557 -20.306271957958934 -17.820654973003695 10544394.0
1363 -3.0610408782958984 -2.578478631215668 -2.869074818521273 -4.979990634951284 -16.117257494359208 -18.107775736152817 10566995.0
1366 -1.640605926513672 -2.493890565525437 -0.2137608040339289 -4.71211214908466 -20.26211567044818 -18.299825615769905 10592892.0
1369 -3.97538423538208 -2.600935063606748 -10.419785293271858 -4.833643910260092 -12.495656582539528 -18.10437990318542 10614354.0
1372 -2.999264001846313 -2.684561183306504 -4.143742932825347 -4.865661356507992 -19.105011127740198 -18.15407567816688 10639542.0
1375 -2.9312710762023926 -2.7631141387428886 -3.1798423779589786 -4.8495906901452575 -8.682636700614676 -17.729422164919583 10662327.0
1378 -3.5158791542053223 -2.7915942018203244 -1.1331731288833096 -4.653980098501799 -10.690286032098385 -17.76626545269899 10686317.0
1381 -2.452402114868164 -2.798821832865043 -7.156336192454338 -4.874015388250586 -8.94443657363002 -17.425257135879704 10708200.0
1384 -3.615402221679688 -2.847064396865998 -1.685848237997516 -4.718268667371105 -12.687793753418307 -17.192593226347256 10729659.0
1387 -3.6796059608459473 -2.9154450434540475 -1.2924880356673922 -4.645353321362251 -22.863614897823286 -17.438274929641842 10751462.0
1390 -3.5882139205932617 -2.9547692088458937 -4.861437772635156 -4.76212373077172 -22.839281871976887 -17.324455355981918 10775326.0
1393 -3.655552864074707 -2.94506232605037 -10.826191488284223 -5.0374520255165285 -22.52334904895651 -17.020893164777668 10798155.0
1396 -2.142663955688477 -2.9418982470901565 -9.6686899872193 -5.0576325814042775 -23.2482795976753 -17.072683602648148 10820427.0
1399 -3.3315892219543457 -2.9985799885990145 -2.849251700043517 -4.9450339628372975 -12.04152571052468 -16.8915998518045 10842993.0
1402 -2.030405044555664 -2.9332060608504715 -6.838301718924521 -4.948775441869813 -15.145423580222168 -16.649747791359182 10874286.0
1405 -2.967078924179077 -2.9288684664694333 -8.71551631163209 -5.059621347417565 -13.723440987993916 -16.242129712478565 10896683.0
1408 -2.6394660472869877 -2.8947669775059155 -7.954056220518769 -5.113503148341099 -20.353170346815244 -16.607822527801055 10918727.0
1411 -3.248586177825928 -2.941409400678845 -7.182305576416379 -5.166187739909104 -23.009917080873187 -16.86615159163839 10941072.0
1414 -3.582228183746338 -2.992115561367052 -2.5492210282888674 -5.076884333121798 -18.24453712913694 -16.901159723115885 10963575.0
1417 -3.8537850379943848 -3.0403992092254883 -10.868490948788216 -5.115006984815251 -14.402496257086192 -16.639077103714147 10991461.0
1420 -3.586400985717773 -3.080026807496401 -2.12790047824687 -4.9752807817981495 -20.06630317779716 -16.81350663043914 11016468.0
1423 -2.2318758964538574 -3.091865555838836 -0.677940501315196 -4.987170422502659 -21.903459628039904 -16.943551886483135 11037729.0
1426 -2.6302490234375 -3.039109152811368 -8.996641189611703 -5.246298000640041 -9.751766046807793 -16.761474235951216 11061067.0
1429 -2.425056934356689 -3.102851936703532 -0.1298769637469172 -5.262787723455393 -7.3165949324094655 -16.521602982205373 11082231.0
1432 -3.028866767883301 -3.082092159922147 -0.965560935139572 -5.272544905209817 -8.408363699870918 -16.35242691300693 11107326.0
1435 -3.0716300010681152 -3.045092682128362 -3.720796101744488 -5.241807116915918 -18.339166292527548 -16.59764138718238 11129667.0
1438 -3.2988481521606445 -2.956418776910065 -3.3204142031309463 -5.145591258876551 -8.829195121311736 -15.810055969007584 11154478.0
1441 -2.471698045730591 -2.994916599164833 -1.5165510963472268 -4.987407742279564 -19.28275780931446 -16.001292590491865 11175982.0
1444 -1.6674818992614746 -2.912404195312159 -1.272478579399542 -5.048040567859129 -19.167476025241495 -15.979171837113691 11197182.0
1447 -1.9394381046295168 -2.875205227473197 -8.85228309452096 -5.12569808951568 -8.16128077197862 -15.959735626397128 11220137.0
1450 -2.1651480197906494 -2.861151772320214 -0.2946179029488682 -4.90316561726599 -9.369941898021462 -16.152810612287027 11243634.0
1453 -2.5275559425354004 -2.8685767618766467 -3.2482671264923955 -4.92666014624571 -15.973797683589858 -16.65918584011739 11273400.0
1456 -2.3270199298858643 -2.8736717560710527 -9.757420408548064 -5.062435105107199 -17.36544519298054 -16.52032279301785 11295190.0
1459 -3.15696382522583 -2.8510979204632365 -9.183418669846525 -5.053341503268765 -19.540044928767095 -16.613665480942398 11318825.0
1462 -3.3370327949523926 -2.87849596793102 -4.393384333494272 -5.057714530658985 -20.150648851638472 -16.748150232326505 11343120.0
1465 -2.6403961181640625 -2.8750214626332395 -0.1459448520281911 -4.930098155070815 -19.45613836890118 -16.81779003553935 11366503.0
1468 -2.985193967819214 -2.8936732964731795 -0.9490526792616514 -4.842992020544756 -19.03995754020716 -16.794574113228684 11388007.0
1471 -2.1874239444732666 -2.775711605985752 -1.4493748643038011 -4.866597483379164 -19.566330452146435 -17.014582187523786 11413097.0
1474 -2.838073968887329 -2.697073951473202 -4.319195550272552 -4.715613199189868 -19.343952675906607 -16.84866610460553 11436645.0
1477 -2.498219966888428 -2.784044862682869 -0.2873353925978481 -4.798823681260507 -18.3180682195133 -17.1911858079709 11458271.0
1480 -2.761841058731079 -2.8006042186941347 -7.325583227777175 -4.980858739881685 -20.248681275049623 -17.182528872730455 11482128.0
1483 -3.220542907714844 -2.824952160059181 -0.847177758620953 -5.040785516792198 -17.792687543847958 -17.04421411097846 11505818.0
1486 -2.028975009918213 -2.8370179838182032 -0.1336858325745469 -4.972967122793242 -21.24929567530551 -17.30886947015308 11534169.0
1489 -3.118231773376465 -2.854192335798225 -9.87480203982276 -5.037653801521326 -18.11400366943824 -17.421435364108152 11555142.0
1492 -3.1425509452819824 -2.8923928383890085 -1.5250736752499394 -5.0216618929015935 -20.41532342989337 -17.469868122390288 11577535.0
1495 -3.2012510299682617 -2.969503901222506 -1.519560767540017 -4.834027577037661 -20.958318597981496 -17.40029846985593 11599455.0
1498 -4.068844795227051 -3.0588727139107394 -2.0289859347504478 -4.810949888091864 -25.652288045369655 -17.749324146502886 11621317.0
1501 -1.7965879440307615 -3.032630540720961 0.5921894010282402 -4.819000467967999 -14.223820789610643 -17.09458728968381 11644657.0
1504 -1.9473869800567627 -2.96451263853382 -6.448289464318922 -4.844185501801718 -5.9277460205496615 -17.129016159671487 11666987.0
1507 -3.450517177581787 -3.0324446754829117 -9.506726785344137 -4.963728966277226 -18.745286389065775 -17.375890395965516 11689364.0
1510 -3.6119561195373535 -3.014072725646576 -4.062278399362672 -4.824442491563621 -19.476465942856777 -17.683040152398267 11712233.0
1513 -3.007619857788086 -2.9955326512896128 -8.714570066718242 -4.862158101875158 -21.61784533306798 -18.081367436759592 11736464.0
1516 -3.557662010192871 -3.052367977740172 -3.565373439141277 -4.898973908988712 -23.77476041988344 -18.285375527721683 11757879.0
1519 -3.037707805633545 -3.1074057745856942 -6.921840808831719 -4.981640057038625 -26.057010884500542 -18.3712181297612 11778348.0
1522 -2.439466953277588 -3.0815529864880338 -7.332299560637548 -5.124831927257952 -13.265357002331498 -18.04259058431538 11800410.0
1525 -2.300812005996704 -2.9522753129485872 -1.6446713430552795 -5.085876363095297 -20.446729970192553 -18.213183926621102 11822933.0
1528 -2.1428349018096924 -2.9263302186032583 0.1209355926035335 -4.997479255531687 -8.673855568258759 -18.10078312828579 11846262.0
1531 -2.581959009170532 -2.928978148047604 -6.471279577312968 -5.008370922555651 -13.548873056391281 -17.833600280365225 11869414.0
1534 -2.1833229064941406 -2.8911676771760195 -1.693033880642918 -5.086336912550738 -22.482270040931834 -18.100787467885453 11892007.0
1537 -3.240161895751953 -2.898869310342388 -10.33859620585504 -5.180469262529775 -10.028756518080176 -17.657576890621826 11917310.0
1540 -3.673552989959717 -2.957431614686308 -10.930591472461757 -5.249605946131017 -9.780597724762243 -17.398228542028 11939433.0
1543 -2.8034110069274902 -2.9069623915558083 -9.851352957899934 -5.500539279802544 -16.73550333862643 -17.489895767748184 11968956.0
1546 -3.1476731300354004 -2.868417128119845 -3.3036802361041087 -5.369421334741892 -21.288555267018115 -17.343372390026726 11991449.0
1549 -3.064667224884033 -2.8627960853808245 -8.747023271236571 -5.300071554235714 -8.62927662079979 -16.99684149719179 12013876.0
1552 -4.141312122344971 -2.918281515255995 -2.635992576581318 -5.262429440207941 -23.023882368409684 -17.07335255423264 12034968.0
1555 -1.5429530143737793 -2.8722695132958416 -1.1452740844689169 -5.253125417067659 -13.661491419483053 -16.95960102095672 12058898.0
1558 -2.291309118270874 -2.796717162017156 -2.460306911368328 -5.063161388650807 -5.749837839500164 -16.514459422924393 12082981.0
1561 -2.623194932937622 -2.820776729211465 -9.679618198715664 -5.29529767642733 -17.253376283676232 -16.454925888257872 12105928.0
1564 -1.0790059566497805 -2.73917119551808 0.8732028411066657 -5.295701747844992 -17.72180694795037 -16.813201018397827 12130276.0
1567 -3.572699069976806 -2.768275233338336 -10.484818692950943 -5.3176043139226215 -20.167494407974402 -17.174840524468117 12153759.0
1570 -2.061599016189575 -2.8356890070545155 -8.685321917939717 -5.455838609938303 -20.597411264422178 -17.380091904786706 12175369.0
1573 -1.9846570491790767 -2.7267181855518268 -8.515142712768938 -5.568830935591506 -10.864073593584088 -17.033668954555733 12199691.0
1576 -3.54093599319458 -2.7760099571282346 -3.4300552195588967 -5.544866541161434 -7.645097555337145 -17.04906560348161 12223733.0
1579 -2.294965982437134 -2.728229397400649 -8.055574309571691 -5.61596268838507 -16.905548400772698 -17.307261651381253 12247781.0
1582 -2.754954099655152 -2.747732572172599 -6.188646114138095 -5.480657215926112 -10.279064663115484 -17.02405950849438 12271624.0
1585 -3.04423189163208 -2.6438962912399533 -8.091379312204282 -5.472958711492398 -18.487186420908017 -16.9796060018169 12293863.0
1588 -3.616950035095215 -2.682335151378804 -9.588265232257566 -5.662317919750436 -24.59133544258814 -17.06240151235789 12317641.0
1591 -2.9725069999694824 -2.7839194839197003 -1.3541123125665413 -5.604260635619839 -21.523609235444102 -17.023278345120403 12344099.0
1594 -3.828975200653076 -2.807419549648695 -2.2318716904510074 -5.6723412165704445 -13.060852556462677 -16.766740753165955 12366244.0
1597 -0.7570170164108276 -2.784871643179462 0.7942587054342893 -5.532085219204182 -14.610046309955196 -16.85955036173485 12389584.0
1600 -2.611370086669922 -2.7907156549662493 -1.0806649107099395 -5.49334378325773 -22.883819375811143 -16.919606461888637 12411883.0
1603 -2.3699100017547607 -2.802210557870572 -2.712231580161934 -5.405432073730278 -25.357909945270922 -16.732561320136973 12436348.0
1606 -2.0867769718170166 -2.856190199191542 0.3278048096468193 -5.359887471156354 -21.46771882337614 -16.7601522273286 12457157.0
1609 -4.161903858184815 -2.93793426644265 -10.77384752716378 -5.548680898116078 -24.12195283840145 -17.2675826822876 12479011.0
1612 -2.35312294960022 -2.971320350483954 -1.8985620131256224 -5.511823065845663 -23.42298791611059 -17.540455494886555 12500003.0
1615 -3.0919361114501958 -3.02485799324507 -9.981621520291505 -5.7613941424888 -19.82726674283573 -17.749385078065497 12523045.0
1618 -3.377845764160156 -3.023315220482586 -10.329885269892328 -5.977171587298399 -24.871122376002006 -17.770383385677764 12546297.0
1621 -3.00669002532959 -3.0482365885210063 -10.391184829648996 -6.210611673283871 -25.050012051702975 -18.190388250438517 12568994.0
1624 -3.037707805633545 -3.079602434279879 -8.713565653378337 -6.398674524478054 -24.071692085732902 -18.38307551042904 12590595.0
1627 -3.4813475608825684 -3.105988871948986 -2.684218570939646 -6.1642671966282165 -21.48498947744379 -18.440773330118034 12616299.0
1630 -3.453054904937744 -3.0704436063917973 -9.67288306895532 -6.207454039532805 -24.298079256463495 -18.289926502521293 12638446.0
1633 -2.075231075286865 -3.0137189714770267 -1.7223379576036884 -6.0097890919721895 -22.41202293723842 -17.929262264518723 12661209.0
1636 -2.6642959117889404 -2.9752241503562047 -6.789608952462158 -6.106968491133519 -19.4651527408858 -18.17231772137532 12684409.0
1639 -2.8917670249938965 -2.987617502299896 -9.258863275472637 -6.192876260278015 -18.91911996967334 -18.188051746348844 12705971.0
1642 -3.2450571060180664 -2.992215866144704 -6.808480187616938 -6.042421521056011 -23.04910847326802 -18.367964743127047 12729513.0
1645 -3.573235988616944 -3.0311271201369268 -2.694985297991103 -6.113054232531073 -9.523662975259535 -18.301401371412084 12752348.0
1648 -2.689215898513794 -3.0700109506922137 -10.05748334268693 -6.2618415196131965 -17.899537802553848 -18.146616408047677 12775138.0
1651 -1.2943589687347412 -2.9230840564680114 -2.119924489573312 -6.140964430045969 -9.867365587810658 -18.139074007940263 12799732.0
1654 -3.487234115600586 -2.9662035356896066 -1.5273440034516064 -5.837713179525694 -14.78411544239204 -18.46944777415241 12821703.0
1657 -3.678993225097656 -3.051004078713264 -9.769088562320793 -5.915831136079407 -19.569930341535702 -18.484592501883352 12843144.0
1660 -3.075991153717041 -3.0087612161738058 -1.6589424711021428 -5.669909491146456 -16.84969560759434 -18.504612528557185 12866804.0
1663 -3.1395859718322754 -3.0713929068007646 -9.359895939227286 -5.874506654255085 -20.88552986274223 -18.81827919754438 12889410.0
1666 -3.705197811126709 -3.0442283357908924 -11.020080414989533 -5.822257116689316 -9.35282057519334 -18.661819662132995 12912945.0
1669 -3.731112003326416 -3.0209392723131447 -3.7670927545665247 -5.827441441032449 -6.205373584153682 -18.48382227271856 12935402.0
1672 -3.1884498596191406 -3.049399269442569 -3.981754706650426 -5.722419596086906 -18.62286864349703 -18.69030762704486 12957167.0
1675 -3.121880054473877 -3.00845395692909 -9.155313647195676 -5.873378203526631 -8.843110440204544 -18.454528823762576 12981150.0
1678 -1.6532111167907717 -2.9236107884326072 -1.0122138012371034 -5.875335718853487 -6.305387567091991 -18.15431079062455 13004803.0
1681 -3.148311138153076 -2.901720952353676 -7.599334746536467 -5.878532593154775 -6.86557775901038 -18.1937505319748 13026799.0
1684 -2.718261957168579 -2.9238515564787617 -1.6649450804371675 -5.8011065629687 -17.136483858790307 -17.92424962257855 13049668.0
1687 -1.9364869594573972 -2.8995500317189875 -2.690571608115329 -5.660908736883546 -23.204415594203937 -18.03691714211821 13071301.0
1690 -2.164776086807251 -2.825929750111813 -7.710780852699784 -5.774469972362413 -21.723067657030775 -17.858685224289953 13096784.0
1693 -2.957643985748291 -2.759780379524541 -4.141700280909372 -5.834487526543003 -16.774627080229152 -17.89662319628488 13119594.0
1696 -2.8792309761047363 -2.7939669019862885 -3.783730165016075 -5.665065062758855 -22.375683387245733 -18.10125699682391 13143405.0
1699 -2.5504539012908936 -2.768375828091097 -6.655017077140757 -5.830980464815138 -23.166827165347243 -18.06681066106384 13165839.0
1702 -2.393691062927246 -2.754797604106489 -7.783050012019727 -5.826735385497216 -14.504573389927266 -17.585236154609827 13189437.0
1705 -3.287443161010742 -2.740033417869704 -1.196228831310787 -5.791203588191175 -14.747715347617227 -17.30559785236214 13211826.0
1708 -3.435728073120117 -2.814686574558874 -4.03951895963955 -5.750740238263168 -10.353225291372038 -17.004592379434193 13236137.0
1711 -1.819292068481445 -2.725704924779924 -7.480006927331088 -5.73792218553886 -14.314494761071217 -16.943177876714042 13266800.0
1714 -3.111273765563965 -2.8202313064654088 -1.1499455039435995 -5.782157810351567 -8.95553613052881 -16.625791860087645 13286627.0
1717 -2.6342461109161377 -2.7737638873169828 -8.88169556280079 -5.639091981338305 -8.737235736774434 -16.34212631126527 13310237.0
1720 -3.1465158462524414 -2.915093707590356 -2.681393295668822 -5.497460105849748 -7.287235171836259 -16.062957238465025 13331624.0
1723 -3.2503480911254883 -2.899174655166637 -1.8749302813874844 -5.371640170899449 -20.919590986928128 -16.42693342411764 13352878.0
1726 -3.990029811859131 -2.9673093239305763 -1.9873407826014589 -5.289624869536937 -19.17263065389152 -16.434929707821414 13374626.0
1729 -3.650142192840576 -2.9867190736384592 -10.879310884771575 -5.255084038916173 -21.48003252365602 -16.674164448612117 13396730.0
1732 -3.182756900787353 -2.957379110195274 -10.376632155404058 -5.391844208180478 -14.192667598780215 -16.292165001219423 13422064.0
1735 -2.736640930175781 -3.001973265124284 -6.124613692993009 -5.2979882615386575 -17.9233552106799 -16.365361684873147 13443999.0
1738 -3.956017017364502 -2.990415491754429 -10.496238039468022 -5.543693805446411 -11.207359443927345 -16.077636226088078 13465565.0
1741 -2.781374931335449 -3.003349003708732 -3.780815356587095 -5.500138931882563 -14.044688661271385 -16.169321267243404 13489675.0
1744 -3.4663782119750977 -3.028659734823406 -7.473106842235969 -5.420898641143875 -9.200753394728856 -16.053004908901183 13514260.0
1747 -1.9103710651397705 -3.058187502549994 -7.240994069145817 -5.587309636943803 -14.47327068851097 -15.755666656453355 13537199.0
1750 -2.680315971374512 -2.97588241345692 -9.535491350673183 -5.631416064908846 -8.847342949261702 -15.431985197870286 13559602.0
1753 -1.740767002105713 -2.880437121423867 -1.800188352866074 -5.556962849216499 -5.202116107614012 -15.206757816135108 13584085.0
1756 -1.5667669773101809 -2.803286633503348 -7.749755288917182 -5.614542402859781 -15.881873191530829 -15.526792918545214 13608448.0
1759 -3.136655807495117 -2.9166459258914115 -2.171767137143234 -5.7064274525840455 -11.778156775342097 -15.405240683096718 13628801.0
1762 -2.759011030197144 -2.8707406840884624 -7.366578730527841 -5.694639255098736 -14.847738383257896 -15.468524998824783 13653058.0
1765 -2.9966111183166504 -2.87283271615856 -10.017221304177882 -5.772872274138875 -12.50625470521971 -15.697871995975111 13675797.0
1768 -3.7287611961364746 -2.96395573293776 -9.78497404747737 -5.932689906318311 -19.743475180746266 -15.896605845280131 13696395.0
1771 -3.659320831298828 -2.9873460527626343 -7.952916147497838 -5.985375268895194 -15.717208889160455 -15.780984819955007 13718126.0
1774 -3.536831855773926 -2.975484202448103 -0.8353761317245842 -5.862707129022724 -18.66635456801359 -15.752003229973296 13740542.0
1777 -2.699912071228028 -2.999385142256167 -8.169989055159592 -6.004548087298838 -9.26700282686697 -15.273892780566912 13761712.0
1780 -2.7480969429016118 -3.035082590606235 -2.236271671940874 -5.892221990390541 -10.76513401032437 -15.375915234720688 13783736.0
1783 -3.411808013916016 -3.0797298075170856 -2.158900346479125 -5.944505449195336 -14.66746604492682 -15.483724798917754 13811359.0
1786 -3.0508270263671875 -3.068762772380831 -9.451589993511302 -5.990496937020019 -13.917453151675161 -15.499368132113965 13834835.0
1789 -4.130095958709717 -3.137033345305624 -8.636907019714652 -6.0997160243590205 -14.364190051128073 -15.56285358976822 13853540.0
1792 -3.515291213989258 -3.1795604993630686 -4.684884139558918 -5.887417914663755 -14.971662258697489 -15.496918250583828 13874228.0
1795 -3.597754955291748 -3.17596421178645 -3.848717745324208 -5.736698028782729 -14.136175255987997 -15.346509835876772 13896361.0
1798 -3.450407028198242 -3.166856846703366 -7.715695130140848 -5.634173429525088 -21.560823481512593 -15.374606729458488 13919728.0
1801 -3.8402209281921382 -3.1791580380800344 -4.667872868657472 -5.636354424419605 -22.565598790041427 -15.447890789644472 13948207.0
1804 -3.0596179962158203 -3.2105424667709404 -0.6878299821305358 -5.550387449026417 -20.918329734177018 -15.590917207613897 13969467.0
1807 -3.1390299797058105 -3.1737638359738405 -3.3263794700902825 -5.3731178985796 -19.479508827027423 -15.222733195223846 13992767.0
1810 -3.4088778495788574 -3.178811265298468 -1.7861321117449371 -5.444633851508181 -14.472894771423508 -14.736797799342131 14019472.0
1813 -2.8056459426879883 -3.23580386356889 -7.1046940034305095 -5.383065368380289 -12.735459638660247 -14.46902182270314 14047393.0
1816 -3.489482879638672 -3.211538676018817 -1.8735949529586928 -5.289104909577932 -20.71221782067807 -14.361530423490768 14071275.0
1819 -3.419652938842773 -3.1738382944241392 -1.6102764504208906 -5.1887287341271255 -11.625482707594283 -14.109745745348125 14094462.0
1822 -2.839940071105957 -3.164748319608833 -7.042718361542166 -5.311635474538755 -17.347366085886264 -13.888605502542047 14117073.0
1825 -3.425244808197021 -3.1701436528543923 -8.094899928058643 -5.363960879280336 -12.846810399326241 -14.040056315670016 14138977.0
1828 -3.326404094696045 -3.193830506845263 -10.53362422723598 -5.41207191380467 -5.769356339906489 -13.862681867891093 14162382.0
1831 -1.6573688983917236 -3.0908508284505 0.8017550210664388 -5.27967074729602 -14.138832145493417 -14.302331803787505 14184832.0
1834 -3.09425687789917 -3.022415587400654 -9.53379284511853 -5.274818973661168 -19.32467141603771 -14.472374389952773 14207433.0
1837 -2.3068089485168457 -2.97113991830304 -1.0104370922437491 -5.25885794552181 -10.654919879334557 -14.600558113160984 14231670.0
1840 -2.205756902694702 -2.891754281195914 -7.732610307687125 -5.3439087346194585 -17.855465013723677 -14.47941503725986 14255475.0
1843 -3.2305397987365723 -2.9428959743709022 -2.4729038358922044 -5.219283869966342 -24.300629722358963 -14.76345943979744 14277554.0
1846 -2.422053098678589 -2.92634584545771 -0.5572415570482603 -5.301447458783419 -19.389178815622913 -15.203202878464849 14299217.0
1849 -3.4520277976989746 -3.065046857384546 -7.21365864753305 -5.233100336784826 -24.61448277669591 -15.336079442780798 14321089.0
1852 -3.2608847618103027 -3.085869169781737 -9.747031633147609 -5.184088126681667 -24.582517627254493 -15.488888040244866 14348562.0
1855 -4.023021221160889 -3.1250194068647126 -4.854198073541021 -5.273119851892182 -22.241188595830508 -15.486580500120914 14369301.0
1858 -3.1282520294189453 -3.201495435681138 -8.29888089833735 -5.378145247446074 -15.242791477279262 -15.24206251267372 14390697.0
1861 -2.4013819694519043 -3.082970821209009 -7.874479633373618 -5.414783209540047 -12.466966705763308 -14.938549358686537 14414489.0
1864 -2.4446070194244385 -3.006185709878656 -2.892270494885586 -5.318665346880457 -11.213550386296781 -15.032545639152472 14438078.0
1867 -3.1604928970336914 -3.026920774113666 -10.140305527006776 -5.513446588343658 -9.145407634550846 -15.141595725917751 14460812.0
1870 -3.1128201484680176 -3.029899013175042 -1.0026617449362192 -5.423063999603925 -11.547654973610193 -14.931515063413965 14484657.0
1873 -2.446672916412353 -2.9947251161713746 -9.137798932389286 -5.444071127008732 -9.017769035017576 -14.794633925453956 14508164.0
1876 -3.5992250442504883 -3.078405428986568 -10.82400277965457 -5.646300840777264 -16.999470626426596 -14.552438838131785 14529700.0
1879 -3.322566032409668 -3.139077019814173 -8.963042775252354 -5.833810655604529 -6.972653086328346 -14.228298214625047 14551816.0
1882 -3.043097972869873 -3.195265188998881 -7.589406603970474 -5.842228181758601 -5.717883984758459 -13.965078650229332 14573410.0
1885 -4.106152057647705 -3.2428609918811624 -1.9496454036543804 -5.620792282808902 -7.978937850838278 -13.789687333370184 14595134.0
1888 -3.5265421867370605 -3.278499338622434 -0.7487034825806047 -5.550181590844738 -14.957823886031989 -14.009928571123456 14617233.0
1891 -2.0244529247283936 -3.246387227308232 -8.648831367954628 -5.591712189892879 -14.283796494606541 -14.142661307165366 14639764.0
1894 -3.1922149658203125 -3.287711160355061 -1.8521841069684912 -5.385969738819608 -12.958313238220875 -14.172358379749884 14660286.0
1897 -3.186232089996338 -3.288750654312412 -9.55810223760767 -5.604433933593367 -13.389252560808771 -14.373755004826354 14681001.0
1900 -3.229705333709717 -3.2125617321210456 -9.914928714782356 -5.5476603608505375 -18.103812521681746 -14.429970591274827 14708654.0
1903 -2.6606199741363525 -3.18781637511232 -2.480321174460519 -5.405745335667232 -14.883759684841182 -14.717020625596358 14731287.0
1906 -2.26111102104187 -3.1601649019880425 -0.0085451836554506 -5.299781289912213 -17.082894173721062 -15.111998403589762 14753852.0
1909 -3.72385311126709 -3.164186615458661 -2.9276366468154604 -5.1612135266076224 -7.762762061412353 -14.887975183339725 14776099.0
1912 -3.416386127471924 -3.162092444278599 -9.466331694971055 -5.305545607105339 -16.645992019499168 -15.18116214710892 14800636.0
1915 -2.116956949234009 -3.132582584757449 -3.2130455438919467 -5.296831495794268 -19.696373025869473 -15.242753587489824 14822961.0
1918 -2.165247917175293 -3.149326877778857 -0.3791003378157054 -5.268594966857043 -10.699064444225415 -14.632249218669612 14847085.0
1921 -3.390605926513672 -3.170015310054966 -2.335378420686072 -5.194747442082581 -16.337569543676413 -14.634876794994414 14869566.0
1924 -3.043290138244629 -3.182005087374896 -9.570698569972873 -5.350414091369716 -9.800198091618181 -14.557207374353018 14891071.0
1927 -2.251463890075684 -3.135998007806318 -3.207037621345215 -5.24308777105024 -14.051378127313052 -14.57767853557863 14912437.0
1930 -0.9964540004730223 -2.98165893502866 -4.835201669501675 -5.193056293372005 -19.598765289241868 -14.68629084925212 14937920.0
1933 -3.193896770477295 -2.974784713360417 -9.87213104490273 -5.398742386655027 -21.525765561446885 -15.03047312539256 14960545.0
1936 -3.4229111671447754 -2.987190983895918 -1.016955701716758 -5.241271996895764 -11.280273969372221 -14.873114085921394 14984514.0
1939 -3.1343469619750977 -3.0247692710633567 -9.260069309347298 -5.431151816540875 -16.939918148208164 -14.986315727590116 15005570.0
1942 -1.625802993774414 -3.0189881932036995 -1.4377675446296232 -5.430855199748375 -6.482427963417788 -15.048501025743294 15029089.0
1945 -2.1809799671173096 -2.9881827036450987 -3.019585336145311 -5.336753291466451 -15.64585428990262 -15.316552637062845 15052012.0
1948 -2.5353939533233643 -2.987834701669557 -6.125793134412042 -5.255778981848316 -20.599504888996158 -15.35087124969082 15075654.0
1951 -2.9880130290985107 -2.856858468328185 -2.1539915802968816 -5.183011984773088 -20.919526936730755 -15.458642515138976 15099240.0
1954 -2.2893340587615967 -2.885450568107913 -1.663221350307616 -5.314452106665053 -19.443905678473627 -15.412477649563897 15121301.0
1957 -2.6056079864501958 -2.861005273762793 -1.060535358602237 -5.152210806771351 -18.249865662571345 -15.64132138793704 15145008.0
1960 -3.553299903869629 -2.928050041483637 -4.620933629125172 -5.14312425584114 -21.08115076640742 -16.020574058442957 15167864.0
1963 -1.6543359756469729 -2.845803168302667 -2.4772606749958506 -5.204998291121787 -23.199914094024855 -16.29768654558801 15192512.0
1966 -3.55340576171875 -2.9070784940980787 -7.725286231784871 -5.168139273461808 -23.851730860624674 -16.296678848347902 15214880.0
1969 -1.6979920864105225 -2.8655881972299637 -2.61246051421753 -5.141507264315639 -19.889939532748343 -15.878612784790423 15236896.0
1972 -3.3911142349243164 -2.944724947947375 -1.22167305261571 -5.108965874255749 -18.83691399775217 -16.086328890634086 15259053.0
1975 -2.996417999267578 -2.9503410000494013 -0.8721974174034077 -4.989284204200033 -9.108454731354872 -16.109209078660182 15282193.0
1978 -2.1454029083251958 -2.891654397843438 -2.9700219946889663 -4.993955223632877 -17.699273552934077 -16.147790047244712 15305792.0
1981 -3.0186657905578613 -2.9083029975828487 -8.978595864577704 -5.243188585193733 -9.156021556635864 -16.060904581968384 15327801.0
1984 -2.061021089553833 -2.8531827533091256 -1.3207805181886556 -5.287009335388329 -5.724810784316733 -15.929398490466324 15351127.0
1987 -3.434225082397461 -2.8539605024404064 -9.52265358757952 -5.38887082512238 -12.043908545519193 -15.863800284031925 15372678.0
1990 -1.8776750564575195 -2.859080397530541 0.3841688424555611 -5.288324129132081 -14.740809273629125 -15.875024521419988 15394505.0
1993 -2.7299959659576416 -2.86651304780734 -1.4974854875019972 -5.307352275422241 -8.64477843580891 -15.667764113954584 15416757.0
1996 -2.468890905380249 -2.864712253457465 -2.049727855542798 -5.3041623405936935 -20.17481438635525 -15.480870416069047 15440072.0
1999 -1.5014541149139404 -2.789031845084504 -0.291884684833775 -5.2266042602345255 -20.05357125778809 -15.770437668102929 15464036.0
2002 -1.9846179485321045 -2.71532964557344 -2.0933658317503068 -5.234357830495507 -14.965725871077403 -15.434114426992064 15485837.0
2005 -3.622889995574951 -2.7430484404001376 -7.730579466542888 -5.249979477877479 -16.734549149220154 -15.74323150439201 15509426.0
2008 -4.039028167724609 -2.802939816799632 -7.834333618755208 -5.118047396912458 -20.275164223566602 -15.816112326188058 15532334.0
2011 -2.124844074249268 -2.7567528385787514 -2.371543271636507 -5.046082616714707 -15.390917997092188 -15.560460630265291 15556505.0
2014 -3.174244880676269 -2.7232974182807483 -8.561388110339612 -5.075129912264868 -22.5045419871534 -15.783639786352746 15579881.0
2017 -3.030724048614502 -2.7334421891534864 -8.16656376576206 -5.1453376018937655 -20.059295078521934 -15.846584211209173 15603704.0
2020 -2.778747081756592 -2.676011092619773 -0.2514090768118278 -4.989005697985623 -13.931015209431163 -15.693003323885115 15626437.0
2023 -3.136697769165039 -2.7127644009152605 -8.56439215019608 -5.04985874299997 -15.341051098430743 -15.687991982544576 15649697.0
2026 -3.052154064178467 -2.784582093812324 -0.4069349920024248 -4.9523979074731015 -11.064169253423696 -15.399025799354906 15672476.0
2029 -2.6708550453186035 -2.757241276830634 -2.0168647267636066 -4.773413261879932 -17.476995992466698 -15.231133606267422 15702466.0
2032 -4.390704154968262 -2.9297904542750675 -10.429622666119876 -4.776277958626647 -19.57284305710585 -15.352977401812458 15724126.0
2035 -3.47672700881958 -2.94552679669436 -4.444138752160536 -4.692572487045292 -8.863058707280517 -15.211680580379891 15746851.0
2038 -3.027033805847168 -2.940434749215346 -9.237561744391783 -4.94256556614352 -15.1740149244035 -15.628486382870507 15768140.0
2041 -2.167797088623047 -2.838582881156441 -2.6634628830131795 -4.990816429581454 -17.704926667859986 -15.796200043149629 15792174.0
2044 -2.384145021438598 -2.848919972635564 -2.298187093222097 -5.0155726065773765 -13.848705564495331 -16.02909168357744 15814725.0
2047 -1.994921922683716 -2.828226792446763 -6.9836128239710735 -5.238356116581726 -19.607214467719764 -16.40437128579052 15839048.0
2050 -3.103364944458008 -2.738688909337896 -3.999782834736786 -5.188259905472795 -21.13431453705756 -16.64457646907167 15862030.0
2053 -1.021833896636963 -2.6585038502778717 -0.8877231612065657 -5.0305914153857945 -23.019600306389755 -16.985711547317422 15886955.0
2056 -1.6345059871673584 -2.624717031915929 -8.741423328367873 -5.111796348459374 -21.79445802652879 -17.09004997151069 15911608.0
2059 -3.257153987884521 -2.57785358742682 -1.8884022404896927 -4.903022943964777 -16.09347597384655 -17.107606926892124 15940862.0
2062 -1.4708600044250488 -2.5764752264814152 1.0397711875996245 -4.70211670505364 -19.8985767085791 -17.0348795910113 15963868.0
2065 -2.6159229278564453 -2.6240241767528216 -2.158050027544748 -4.659718417318266 -22.589455349792857 -17.328354747680155 15985096.0
2068 -1.1781880855560305 -2.5751608729769484 -5.790535249234376 -4.677378784427169 -21.457941155942898 -17.20486537543546 16015072.0
2071 -2.809389114379883 -2.6042955955750013 -3.8599076183894665 -4.798850007657779 -7.951561095400178 -16.94797827131368 16037379.0
2074 -1.991029977798462 -2.616855274670309 -1.2661980935151576 -4.744185465106801 -16.64348579448328 -17.04664242445949 16060598.0
2077 -1.091630935668945 -2.5011910671238167 0.8222829617600089 -4.58538900060023 -5.646278291196983 -16.975680782577395 16083972.0
2080 -4.002511024475098 -2.580837432856858 -9.9735998107288 -4.610297208274255 -11.17931914322652 -17.048058137501094 16107300.0
2083 -3.630107879638672 -2.642165572690469 -4.478126151427695 -4.538989016057631 -18.622600266604792 -17.378283639686085 16130628.0
2086 -3.297555923461914 -2.6369923524715766 -6.59338037530263 -4.450376285526785 -15.41348250600721 -17.574714903911605 16153023.0
2089 -2.87178897857666 -2.614859826384273 -2.0972633846520563 -4.336660352903436 -17.96796152170517 -17.625692567190985 16175739.0
2092 -3.724720001220703 -2.652707516925836 -3.124742274445889 -4.189486351464734 -23.913641527337898 -17.873478766851974 16198376.0
2095 -2.717382907867432 -2.737068761673139 -6.269125655169229 -4.147810671862785 -23.719681484380427 -18.009353260369146 16220010.0
2098 -1.1325299739837646 -2.6564549089467238 1.2035520962382718 -3.9481854020232463 -20.47844736247029 -17.946851304960298 16243890.0
2101 -3.2971091270446777 -2.6802631829498904 -8.188804818156887 -4.190611384490502 -19.225822090276687 -17.924432382646735 16265450.0
2104 -2.6659250259399414 -2.715066323459297 -1.5741736651712648 -4.297609164526651 -23.50122177428178 -18.171749158965486 16289384.0
2107 -2.676841974258423 -2.6239885240497736 -3.218777594401668 -4.175827067932128 -14.128189978445658 -17.82167429755344 16312962.0
2110 -1.5433249473571775 -2.525474229375643 -5.799563678520852 -4.091051147002079 -16.036169697830545 -17.78751859821363 16338155.0
2113 -2.880500078201294 -2.5223130006731944 -2.049288109317104 -4.19934447437236 -20.971123597145937 -17.674556460017207 16362672.0
2116 -1.772083044052124 -2.488953222996131 -8.351459364637597 -4.427351881108986 -16.880633599723986 -17.28595220172114 16385489.0
2119 -3.2118539810180664 -2.587468966438065 -3.1501200720866542 -4.308470727725262 -18.32599434644124 -17.283352170658706 16408020.0
2122 -3.3443198204040527 -2.57070080453755 -0.7410843459198295 -4.236927876690986 -18.329655500892873 -16.92544470196685 16431847.0
2125 -2.817158937454224 -2.539335750992288 -3.5803481368463173 -4.300666087163747 -18.379927688660196 -16.792133616802943 16456137.0
2128 -0.9612139463424684 -2.531284231076532 -7.596305070784808 -4.359695791969969 -18.52702838418282 -16.833245011774988 16480189.0
2131 -3.408595085144043 -2.563926870454467 -6.987504963426083 -4.383084602151057 -14.113925276878897 -16.75689770848596 16502371.0
2134 -3.3081698417663574 -2.597154508932545 -0.6910550696376152 -4.28890132814419 -16.974894287733505 -16.73925844112343 16524596.0
2137 -2.683176040649414 -2.547571793262079 -6.741137378147779 -4.337385838062287 -20.729279083297584 -16.692207775346077 16549312.0
2140 -2.550523042678833 -2.5151718167070785 -0.1033566848218532 -4.21772832699145 -19.23534144281578 -16.22434414653709 16574484.0
2143 -1.5614490509033203 -2.432327359696943 -8.271401839122017 -4.265860566750312 -15.73588609454595 -16.094872139875555 16599242.0
2146 -3.4398021697998047 -2.4819075574236544 -7.064426508329353 -4.2009033906484685 -17.082744649606184 -15.642863781496946 16621753.0
2149 -2.6193881034851074 -2.3791050607540494 -0.5189212597800177 -4.1027899169635775 -18.98999870474821 -15.654978472786857 16647760.0
2152 -3.055657863616944 -2.4487047289946737 -7.327606752769947 -4.298334879331743 -20.53933027287222 -15.69402058002202 16670586.0
2155 -2.3427460193634038 -2.495099851903305 -3.120588345488395 -4.173461212033461 -16.3487485054718 -15.663992662550212 16694606.0
2158 -1.693892002105713 -2.4112706722581265 -0.8974813041373246 -4.236535491952053 -5.276121945795485 -14.911953067458676 16717924.0
2161 -2.951611995697021 -2.4181653209422835 -1.649178359703757 -4.063489102501781 -9.040223762230626 -14.71018525933122 16743587.0
2164 -2.094219923019409 -2.355785285699001 -0.7070215375868667 -3.872230718220469 -15.05065889187583 -14.786882673258331 16766754.0
2167 -3.174770832061768 -2.3307685746973603 -3.974021874585942 -3.879676815507089 -17.20496304723313 -15.026709026977969 16790160.0
2170 -1.6568419933319092 -2.3785261288197725 -0.198285890491118 -3.8451418308780543 -6.549637552793583 -14.737087970297337 16812742.0
2173 -1.9226019382476809 -2.330923153399436 -2.241368739985071 -3.6857381938896743 -17.559675934777765 -14.566024313920348 16837264.0
2176 -1.7251620292663574 -2.3321760292001263 -0.1112507334566266 -3.663151550218716 -19.960324098487874 -14.259862897937774 16865646.0
2179 -1.6511709690093994 -2.2610191346371926 -6.390904976104413 -3.5722638652058354 -13.788632249661477 -14.192734392898606 16890492.0
2182 -2.728393077850342 -2.267905495635533 -7.643177048364823 -3.607719557547616 -16.257872546085846 -14.14873961827986 16914214.0
2185 -2.5830581188201904 -2.335079159849747 -6.362395763346146 -3.807634773940856 -15.368915402446929 -14.308489862430802 16937194.0
2188 -2.369683027267456 -2.310570027082984 -0.5791912880840551 -3.608233180292324 -13.07690186308676 -14.473366547011784 16959912.0
2191 -2.710146903991699 -2.4096053201571284 -9.050954405867044 -3.924507615474087 -15.313566769802321 -14.068463119204448 16983556.0
2194 -2.444490909576416 -2.45225838093387 -0.3349026614317827 -3.9795967370689977 -15.396945975014024 -14.117956935450444 17004880.0
2197 -2.534226894378662 -2.392569834354197 -7.632659866399045 -4.138957597895764 -12.631204429904262 -13.952642426724518 17029816.0
2200 -2.421681880950928 -2.393311107922792 -9.158966437142578 -4.226464753661159 -6.836345191740881 -13.629742897359346 17052818.0
2203 -2.512984037399292 -2.3887428201625664 -6.288213233666381 -4.146335145790026 -4.422195637951518 -13.62101399284199 17074748.0
2206 -2.302556037902832 -2.4190746941360017 -1.7490704698704445 -4.11406901301496 -15.91773579300372 -14.026215864900212 17097830.0
2209 -3.2881951332092285 -2.392368078663948 -8.381416886743029 -4.20738750636331 -20.96753593012357 -14.05367619173653 17120408.0
2212 -2.53518009185791 -2.335740671289921 -8.844030200675384 -4.229521901282067 -11.5381828143151 -14.06583446568922 17145026.0
2215 -3.03973388671875 -2.329264199786183 -7.6721593640362045 -4.32516643948698 -18.808022882727425 -14.484780234601596 17168128.0
2218 -3.1453261375427246 -2.3276032607960366 -8.182582176779349 -4.381701980846225 -20.043307908560447 -14.108108632731948 17190948.0
2221 -2.207123041152954 -2.301575364086571 -8.70110680902428 -4.419267822328658 -17.91876666482767 -13.808498866196514 17214818.0
2224 -2.190135955810547 -2.294543130208488 -6.226499708053284 -4.336129306086133 -10.02243736918101 -13.678139805789536 17238116.0
2227 -2.496769905090332 -2.290328920809145 -1.530927723340652 -4.413172305116446 -18.221555785440646 -13.884891869217618 17262368.0
2230 -2.048527956008911 -2.335743024968008 -8.532359457685002 -4.554650897107688 -12.058696126621744 -14.006296919995666 17285630.0
2233 -3.7422189712524414 -2.3972296862331617 -3.175985679518707 -4.6273990407392445 -17.63062977712502 -14.372205813479702 17308476.0
2236 -2.713092088699341 -2.376685998752101 -0.722008350229542 -4.508891068347956 -10.766362016341557 -14.088667390726693 17332600.0
2239 -2.960978984832764 -2.3574725603102094 -6.897830914354316 -4.502655838612467 -17.338925583813435 -14.51232626116338 17356774.0
2242 -2.676378011703491 -2.32670258042401 -6.125260863728478 -4.568305106632636 -22.786040846279416 -14.718312242666762 17379498.0
2245 -2.8142709732055664 -2.304749442745917 -3.211256610861808 -4.451261698184456 -18.639470526448996 -14.793952290814042 17402642.0
2248 -0.9200010299682616 -2.2015786812664 1.7357922739015814 -4.301445605072036 -14.259756812737379 -14.549322200631993 17426268.0
2251 -2.4357779026031494 -2.233325111153797 -3.1955050201511064 -4.247956331772196 -7.456330710729153 -14.173990162952096 17449172.0
2254 -2.169724941253662 -2.2075849953609974 -6.143749174995401 -4.307733238429485 -15.591634424419379 -14.333068223612084 17475040.0
2257 -3.362736225128174 -2.1951589123281345 -7.168895869464054 -4.439148655924557 -20.919026081616646 -14.423874185080924 17501698.0
2260 -1.6676409244537354 -2.2551675154436315 -6.245592015229235 -4.507115530586507 -12.65858174820351 -14.1912918010954 17524018.0
2263 -1.688206911087036 -2.2263557612430738 -5.454155456685935 -4.603945966618513 -7.1382254436694 -14.164803439846269 17546992.0
2266 -3.546384811401367 -2.2623157357956947 -1.9734177731021616 -4.521802083647472 -15.529975745853088 -14.389455603125128 17570992.0
2269 -2.7104549407958984 -2.356851125474225 -7.986573063018804 -4.511864355194722 -11.209700783336107 -14.167455242733098 17592574.0
2272 -3.628692150115967 -2.350005784581512 -7.723050284934624 -4.511315239553507 -19.354123823652582 -14.60387344824748 17615924.0
2275 -2.31119704246521 -2.376541207452721 -2.2393809490280523 -4.329931422521834 -7.3057822750989905 -14.4739671325191 17638750.0
2278 -2.755218029022217 -2.40227494716144 -2.936086154437911 -4.281809190604959 -14.75039957528988 -14.222080757958686 17662150.0
2281 -1.1002259254455566 -2.2523002978007813 -5.387401927068446 -4.28823339896424 -9.730582040177286 -14.248301792040982 17687314.0
2284 -2.586674928665161 -2.232128270565373 -0.4934350210379987 -4.075234211502235 -7.992755364283399 -14.039148984797604 17715770.0
2287 -2.7572059631347656 -2.2206360829460587 -3.3451599627684647 -4.088771401882052 -13.141742698885247 -14.148944858846164 17738392.0
2290 -2.826457023620605 -2.2666389563433937 -9.733053752935222 -4.183488103619219 -19.749741355327263 -14.235221598219432 17761706.0
2293 -2.8192620277404785 -2.2177886824735022 -6.205530153691779 -4.275725690223974 -14.879010844776904 -14.333397039205222 17784662.0
2296 -0.7605689764022827 -2.1783551774783096 0.0943525507477374 -4.297375668073399 -17.60009889303773 -14.125450050852049 17809346.0
2299 -2.1862120628356934 -2.264315455454202 -1.266411845859325 -4.432906964796829 -21.26203861718587 -14.3990927937113 17832274.0
2302 -2.0533459186553955 -2.23995873594437 -5.143524341341869 -4.339312203436871 -17.886603469271183 -14.37755570034582 17855322.0
2305 -0.6810430288314819 -2.1142006870245336 -5.7747577815342 -4.393345703842386 -19.02965951090774 -14.607737294005863 17880898.0
2308 -3.1552319526672363 -2.2426923706100967 -7.591528079063528 -4.629175706726379 -20.10682066480637 -14.777268338218224 17901924.0
2311 -2.0500710010528564 -2.18451582824708 -0.2240189628576185 -4.390346292243135 -20.489877272721632 -15.05086303617788 17924680.0
2314 -2.365823984146118 -2.1871829919271653 0.2291835660045631 -4.192485790068285 -16.71901930143344 -15.27137039231835 17949120.0
2317 -2.351226091384888 -2.105841677158614 -5.715028527880822 -4.224285520159573 -15.873387348832377 -15.371381968154518 17972766.0
2320 -1.599729061126709 -2.114161693488344 -8.134379238090506 -4.1237757902864685 -20.14069638663414 -15.735665994229286 17996584.0
2323 -2.1881589889526367 -2.1425273171066226 -0.19422016111977 -4.042531511074687 -21.072776556533295 -15.738036026680543 18020778.0
2326 -3.6454691886901855 -2.2177923117988056 -10.557881069540535 -4.1926063072962 -19.775171300695852 -15.639702557743806 18044578.0
2329 -1.6502819061279297 -2.2468508774229203 0.0524111447905264 -4.107631241219015 -6.122548713430242 -15.554310430713423 18067714.0
2332 -2.116174936294556 -2.235648197509816 -8.018741597607168 -4.077918896012368 -12.206861987946152 -15.371579767272255 18090274.0
2335 -1.7028210163116455 -2.177500873233167 0.0531392982343614 -3.888147578344892 -12.649820623383642 -15.43449281496369 18113622.0
2338 -2.450293064117432 -2.139356326563662 -9.225436164498651 -3.95663601230767 -8.445170277398315 -14.724652531146775 18137732.0
2341 -1.986341953277588 -2.108975358009655 -6.528979256807268 -4.0167134930694965 -14.299995126190145 -14.49783676577066 18159142.0
2344 -1.0575098991394043 -1.9921768420645325 -1.2962280092584932 -4.08385112832016 -11.95191327969326 -14.540303707499213 18183570.0
2347 -1.6366519927978516 -2.0166484794533277 -7.933207737887834 -4.122930718563726 -11.419966025187597 -14.68910049100539 18207238.0
2350 -1.0201950073242188 -1.940190029538154 -1.3985462697784643 -4.163084357214185 -12.729887998493329 -14.748849528907316 18231634.0
2353 -1.1966760158538818 -1.847667811662884 -5.799261614299192 -4.200752359444014 -13.156808556616891 -14.78496644184232 18257040.0
2356 -1.363218069076538 -1.8317433296850625 -5.137760109882713 -4.243859199387876 -9.30682046855059 -14.604229514680464 18279652.0
2359 -1.991194009780884 -1.8646227674743816 -1.1541143531966056 -4.214924819981597 -14.482888836224166 -14.523956782923142 18302434.0
2362 -3.2904248237609863 -1.9524082612256624 -3.3736153754182805 -4.117668557146363 -7.304589287505278 -14.192181839449434 18325748.0
2365 -1.2850348949432373 -1.9661044969232784 0.894841754479117 -3.91044403374421 -14.87554612784045 -14.638111976972716 18349600.0
2368 -2.233820915222168 -1.9773289134581784 0.5539736033586937 -3.77395776309596 -15.534797413272507 -14.549497790581349 18373878.0
2371 -0.2941000461578369 -1.8503850739812064 -5.391585889379463 -3.949992100289526 -4.827809687649082 -13.882464559034664 18399582.0
2374 -3.035062789916992 -1.999621403409028 -7.931420716098291 -4.102566851382923 -3.9601537729087513 -13.92894522868291 18423556.0
2377 -1.6315391063690186 -2.0028858680267723 -5.8049586924692615 -4.166140521101763 -13.857797413599128 -14.041442752021611 18447494.0
2380 -2.632896900177002 -2.036526878993397 -2.069291293738217 -4.147605811442667 -11.393363515941932 -13.725711520483747 18470646.0
2383 -2.4491539001464844 -2.0283748579620795 -0.0407166806291812 -4.026305485261754 -14.085566317973196 -13.627773050297863 18495056.0
2386 -2.777206897735596 -2.0627335056285045 -1.8570640080665224 -4.151263789353408 -5.893655952600476 -13.545742432752425 18519182.0
2389 -1.7646470069885254 -2.052060734172022 -1.6514688627474947 -3.9722646317890495 -5.31208770935826 -13.608275489559604 18542780.0
2392 -1.6650619506835938 -2.0813897575777074 -0.817186158137928 -3.963059625665665 -5.363545683315829 -13.566981905283242 18564140.0
2395 -1.7360129356384275 -2.073298177688637 -1.604319506438455 -3.881290412204934 -8.145230789977255 -13.522590053419645 18587884.0
2398 -3.119211196899414 -2.152573568066452 -2.409077704444746 -3.893822582706469 -7.037811916589861 -13.22742347607536 18612752.0
2401 -0.2207599878311157 -2.1094515884567486 2.487402828977649 -3.904369079467182 -10.785602883950602 -13.26526614638876 18635382.0
2404 -0.9416060447692872 -2.0561143197035885 -1.1766313102872488 -3.907627154964288 -12.364431496686702 -13.467958659526248 18660070.0
2407 -0.6801580190658569 -1.978498167408469 -4.502098973751915 -3.927811436658713 -17.01269479637662 -13.353163525812962 18684362.0
2410 -1.7744309902191162 -1.90606673694381 -8.513526888079522 -3.9774286788186384 -18.47071693995299 -13.764393493892214 18710690.0
2413 -2.315124034881592 -1.8931055262508785 -6.037846893061664 -4.036370313687255 -21.642652666558973 -13.867257753988126 18735278.0
2416 -1.694896936416626 -1.8794170547064333 -2.3119355691156884 -3.983466730760608 -21.555618333907642 -14.20928133445612 18759388.0
2419 -0.2345509529113769 -1.7557712470818272 -6.241784843470564 -3.9214476715391138 -21.169711086515477 -14.459831861983572 18785172.0
2422 -2.325124979019165 -1.8272948390131147 -5.478187167456552 -3.825036843016487 -7.214645882453219 -14.392456133071132 18806546.0
2425 -1.292651891708374 -1.748507860117218 -0.432299985371865 -3.706360192043369 -17.202826112754806 -14.56200326400431 18832814.0
2428 -2.3350229263305664 -1.7551083346872014 -3.004222752283089 -3.676466066832311 -20.962770837716803 -14.800366313584949 18855294.0
2431 -1.2466349601745603 -1.7176764839639898 -5.677750797120551 -3.651858897623125 -18.015882808830767 -15.017167956693152 18879392.0
2434 -2.8279829025268555 -1.8556488890585252 -7.4159557317902305 -3.661192161580832 -16.911646346907858 -14.992535934590276 18901888.0
2437 -1.855967998504639 -1.740920227129513 -5.305745822717832 -3.7250314180561386 -14.923019288780884 -14.978354965467831 18928260.0
2440 -3.474246025085449 -1.8000541108999553 -2.520148952925516 -3.803770592940224 -9.860246141615013 -14.711236569735563 18951112.0
2443 -0.3636369705200195 -1.696260096929441 -6.848663153705749 -3.733146426184088 -13.763162792151903 -14.940742966141428 18976710.0
2446 -2.200674057006836 -1.7583639305617926 -6.992154166156192 -3.7112066048889543 -7.747124952418347 -14.604896067958745 19000620.0
2449 -1.3060979843139648 -1.7335072601906174 -7.511829702319314 -3.656348925775923 -15.00200955226302 -14.554136280562185 19025816.0
2452 -2.43627405166626 -1.698101122684117 -6.482979216690882 -3.590015595527267 -19.64250059465519 -14.80317094654748 19050638.0
2455 -0.3042440414428711 -1.6246839434575775 0.6677119506012885 -3.5345362171541623 -13.115419128398376 -14.596126240997076 19076414.0
2458 -2.727240085601806 -1.6688686167391324 -2.6005413038156333 -3.5008694823846565 -16.35019938242604 -14.538871484371622 19100066.0
2461 -2.0450730323791504 -1.7361892252646784 -6.451077154740839 -3.602371860746035 -15.091197051055124 -14.450164162027898 19122902.0
2464 -2.1508140563964844 -1.7209561832058329 -0.5695807729796223 -3.485519337020757 -19.101503468978425 -14.352670785367666 19146082.0
2467 -1.1927618980407717 -1.698846278979938 1.1743947039975295 -3.558004843253125 -19.637702208778755 -14.547214720385142 19171158.0
2470 -2.2612500190734863 -1.7899174816718069 -3.079412577502037 -3.604586400821892 -22.654979432609167 -14.85017000960823 19193610.0
2473 -2.5245349407196045 -1.751401092345787 -5.44012711620171 -3.7599290240552983 -17.292629294546344 -14.898615838794802 19217552.0
2476 -1.596565008163452 -1.7825499421951965 -8.20105124024352 -3.965070216372028 -17.869307179633246 -14.994401840088925 19241784.0
2479 -1.30157208442688 -1.8075471207054243 -6.13165752131941 -4.154237709098591 -18.718281298693732 -15.094359186411172 19266486.0
2482 -2.897631883621216 -1.8698731592662725 -1.6532624455236 -3.962202310772608 -22.230747167001564 -15.0349535422037 19290994.0
2485 -1.2619750499725342 -1.8837106846676552 -8.144212429711263 -3.964566106513925 -10.1929275279806 -15.0947238880933 19313224.0
2488 -2.1928939819335938 -1.8498808382366376 -8.776483233806832 -4.055699802454819 -6.906181493924144 -14.941924566304587 19339446.0
2491 -0.7715120315551758 -1.786299366380815 -5.187722677895677 -4.04387182718398 -16.95460957274259 -14.887412676384086 19364394.0
2494 -0.8230249881744385 -1.7246473899131072 -0.4335328179356592 -4.025116186305485 -20.502961486286132 -14.96184546160626 19389260.0
2497 -1.177778959274292 -1.6069541993383862 0.9559930690037765 -3.727452631428172 -18.682679061533214 -15.085883775310291 19414732.0
2500 -2.9404358863830566 -1.6814530149886662 -7.166603337826782 -3.8186506995195657 -20.36787339419699 -14.951524034424448 19440100.0
2503 -1.6819519996643066 -1.8222090639181583 -7.042474943979865 -3.941822382697104 -16.206517369706628 -15.00370081907453 19463438.0
2506 -2.784564971923828 -1.8989995825422925 0.279065718037236 -3.876701576398193 -7.214581713206338 -14.823372945858305 19484624.0
2509 -1.5599350929260254 -1.8311586362432075 -5.192443480437332 -3.895779634219786 -13.630173483330715 -14.678100360538387 19508564.0
2512 -0.6390600204467773 -1.766151478452839 -4.919465227487628 -3.928763641271333 -11.220989937842612 -14.488541770921096 19532726.0
2515 -1.1767311096191406 -1.7018110622781104 -0.3818738709616838 -3.6832424162521695 -11.84557841780071 -14.355949711333029 19556768.0
2518 -0.2968100309371948 -1.6261017554685329 2.0810337856502805 -3.405330159947411 -7.103116773036691 -14.200024573845798 19581456.0
2521 -1.5659730434417725 -1.6838697781816672 1.5154059019496915 -3.20137632501382 -16.361683939237867 -14.419983815271802 19606574.0
2524 -2.036510944366455 -1.6348084317906002 -0.0908982789969257 -3.1301960686495525 -18.490795897490994 -14.170743876712418 19631612.0
2527 -1.4039769172668457 -1.7044143649652468 -5.337310616458993 -3.238470079151935 -18.556197977768935 -14.228066729851134 19656468.0
2530 -2.654581069946289 -1.7918736566609557 -3.388322345659974 -3.263325965930361 -19.32412651610228 -14.120197294619055 19679766.0
2533 -1.0976979732513428 -1.7616066052365364 -4.99284135683094 -3.38198740542322 -17.57764803660503 -14.111755702270395 19704826.0
2536 -2.233042001724243 -1.7544904150650384 -6.995011138855717 -3.591718599386506 -21.897933909322827 -14.460196475853884 19729008.0
2539 -2.307101964950561 -1.8092744190304024 -6.826398167062006 -3.5091595382396363 -20.354455880021213 -14.607170520280729 19752184.0
2542 -2.312473058700561 -1.7672394039132668 -5.359789912833594 -3.6801244771578814 -10.19069903809574 -14.473080575183296 19778306.0
2545 -2.199497938156128 -1.7128788174130225 -5.299379722755516 -3.872872940588314 -12.464759287171168 -14.22797231730171 19803536.0
2548 -2.5725960731506348 -1.760840280047205 -5.798343164011735 -3.897177749989752 -8.485440997022959 -14.086728254009088 19826676.0
2551 -1.0896780490875244 -1.74665347075811 0.6669193500239303 -3.873612339145513 -14.433239722608741 -13.91005070827393 19850238.0
2554 -2.3230059146881104 -1.7887438332140837 -8.673672543799977 -3.955249041792695 -14.886535051011608 -13.86386089015368 19874688.0
2557 -3.330584049224853 -1.738727629897416 -8.627220568607788 -4.05782535930682 -20.625139336123908 -13.818444030956318 19900908.0
2560 -1.6103661060333252 -1.7259418118671563 -8.474754509957197 -4.108051160774568 -10.954811404903982 -13.622101077244547 19923940.0
2563 -1.1265571117401123 -1.6222777186628252 -1.0240509754195646 -3.871280188720495 -16.327197489190734 -13.556256233284502 19949234.0
2566 -2.025541067123413 -1.7380554189125976 -5.581869179152498 -4.032340207122551 -13.114977932985486 -13.5635973721475 19972496.0
2569 -3.172217845916748 -1.761858889167439 -9.399493681433372 -4.135440278223335 -20.8017754072982 -14.001580718009926 19997272.0
2572 -1.7783560752868652 -1.7434189525255466 -5.6465474415255885 -4.125519406237292 -10.920593858794097 -13.943459423833197 20021966.0
2575 -1.1222898960113523 -1.7047315195981922 -5.363457305622923 -4.10181508714768 -17.26710217632719 -14.078261649836328 20047652.0
2578 -2.825443983078003 -1.7708946595902768 -8.75988556301973 -4.073257824691079 -5.910696432885429 -13.942236219048516 20071314.0
2581 0.2130879759788513 -1.633874373970357 1.8046075325635704 -3.80174771334581 -0.49432185384984306 -13.612320705693792 20095954.0
2584 -2.1624701023101807 -1.7399352194891429 -7.48093913012638 -3.8816666760803065 -3.2091194775919183 -13.550823753401096 20118650.0
2587 -2.4766080379486084 -1.8279255042833176 0.5143015544892062 -3.684898076124675 -14.130150236673476 -13.899736688284172 20141932.0
2590 -2.5977840423583984 -1.7255843494791976 -6.9394453123317135 -3.599411188784739 -15.883301302763218 -14.078677493880154 20167918.0
2593 -0.3195780515670776 -1.661921946723953 1.8198645207378883 -3.67958073373833 -5.664448651776874 -13.642184324619812 20193774.0
2596 -1.708791971206665 -1.7041774517094828 -6.587898117066324 -3.780080590989308 -13.552989187541407 -13.707625237492447 20219764.0
2599 -0.8926049470901489 -1.6699683131058136 0.9929352542669244 -3.847857725374588 -18.964017207543296 -13.868130741071171 20244224.0
2602 -2.042510986328125 -1.6919997929448076 -7.002555608890802 -3.905221220913239 -9.047326549354555 -13.68040206359113 20268462.0
2605 -1.5427439212799072 -1.647756487917806 1.2190589338335878 -3.905687912620989 -4.156081375563296 -13.274394030507514 20293154.0
2608 -2.149467945098877 -1.7800512628706393 -6.891241892309656 -3.8783377842206974 -5.665282024711408 -13.370273537033324 20315514.0
2611 -1.5122768878936768 -1.8431486238486376 -0.5794155875588509 -3.780366806442928 -11.552120677785426 -13.569753248670446 20340112.0
2614 -0.5066659450531006 -1.783960351293977 -5.620036900318718 -3.9243660418595354 -15.809147833234743 -13.537491931621272 20366394.0
2617 -1.336688995361328 -1.6894149379331038 -0.6494089984868037 -3.867712594439229 -14.160680877817223 -13.587878074813895 20393152.0
2620 -2.037308931350708 -1.751128388957369 -1.9868245558235815 -3.9634811507358334 -14.650531912876847 -13.628634109639824 20418164.0
2623 -2.852566957473755 -1.805315028415066 -3.436864358495056 -3.849172005818143 -6.408199146297342 -13.324890367627155 20442116.0
2626 -1.6828629970550537 -1.7372362971381317 -1.8107238022662344 -3.777533898507959 -9.828374923527502 -13.356071572808036 20466032.0
2629 -2.176438093185425 -1.7840387393256163 -5.9024493763564845 -3.9296704802032094 -14.703661104972014 -13.210426412767852 20488652.0
2632 -0.4784090518951416 -1.63080901071033 2.410958925800338 -3.628619479851636 -18.04697900400587 -13.457794117545973 20515862.0
2635 -2.171103000640869 -1.5699514488366728 -8.542752263128843 -3.673342524972592 -13.1090365266978 -13.209809452824164 20542224.0
2638 -1.6988019943237305 -1.6312923027025432 -6.384272971925903 -3.797234868564359 -4.24385230592746 -12.911014543154922 20566678.0
2641 -0.2295089960098266 -1.6304067393742736 -4.990059435054052 -3.849646846028792 -10.603670034870198 -12.671807256615908 20592366.0
2644 -0.3460630178451538 -1.5716498081201582 -4.899574268699393 -3.891894078036533 -10.15667900668923 -12.720465901583978 20617224.0
2647 -1.1568989753723145 -1.5987046313510778 0.978029664419847 -3.765079690301265 -9.662438616938617 -12.247670531569522 20639592.0
2650 -2.6962099075317383 -1.728233842856203 -3.362648537702972 -3.753572622976459 -11.319954695260268 -12.11287717213523 20662156.0
2653 -2.6549160480499268 -1.7914786025067024 -7.58877772043312 -3.80802557749195 -17.704034966415268 -12.128396466707088 20686566.0
2656 -1.0922529697418213 -1.8089993541959624 -7.175310223924662 -4.028467880187795 -19.440837028159088 -12.36278558364326 20712154.0
2659 -1.5298759937286377 -1.7402248962688822 -1.7279437643781077 -3.9293953264363246 -16.53480365258355 -12.635683467218518 20738412.0
2662 -2.7258620262146 -1.7989167021194978 -7.442787414624824 -3.895284523888561 -6.121205872388375 -12.374041433369142 20760884.0
2665 -1.889915943145752 -1.851494983385075 -7.035851691686389 -3.839082190693982 -15.312117095106021 -12.195764734068735 20784742.0
2668 -1.7473599910736084 -1.855839729269088 -0.5366166700155732 -3.651074533863055 -13.975378544026974 -12.402885496423629 20809864.0
2671 -0.9487630128860474 -1.869938575918955 -1.2789341441380064 -3.4712895527719034 -15.750925252470594 -12.514837308336112 20833908.0
2674 -1.8627469539642332 -1.9032484746410596 -1.556103239024934 -3.3627219919220828 -9.10816885233541 -12.130103024587427 20857864.0
2677 -2.475856065750122 -1.9335053406641116 -1.458397657609881 -3.471724092816327 -11.859714348482125 -12.195693548729784 20881458.0
2680 -1.3487679958343506 -1.8971651961382 -0.9966612512198512 -3.4626950013397826 -14.889690969829653 -12.60357786547769 20905532.0
2683 -2.4806969165802 -1.8518108035855465 -6.916450171482168 -3.609936226086584 -16.506033173362283 -12.578400799727005 20930396.0
2686 -1.6570758819580078 -1.8214989243475408 0.7644190983905368 -3.587986272919792 -18.48976655095484 -12.978539169743485 20953750.0
2689 -1.6830360889434814 -1.7852476920207625 -0.1721470526467743 -3.3868609475723064 -7.008918241682375 -12.988004918889358 20977402.0
2692 -2.747641086578369 -1.7521420440348936 -1.5621433909262403 -3.185491465971454 -16.624642121262056 -13.305174414099556 21003104.0
2695 -2.2493789196014404 -1.788092228082458 -8.500375078310778 -3.314318221332533 -9.247150335214489 -13.456024589378355 21033050.0
2698 -3.338134765625 -1.7883516724877184 -6.740954225104124 -3.539215199999965 -19.757908582042397 -13.538369694450406 21057006.0
2701 -2.2602710723876958 -1.7008142237190933 -1.73223726360082 -3.4423651515531573 -20.31692021641859 -13.21951668171565 21081524.0
2704 -2.937177896499634 -1.803508760376548 -7.355286510838628 -3.476841538274256 -16.950354871169488 -12.901014275181597 21103362.0
2707 -1.620650053024292 -1.821269321045087 0.2291257619664346 -3.4312826552756164 -8.361460211144447 -12.62623322139864 21129296.0
2710 -2.0872349739074707 -1.897585562032204 -0.8937122080972069 -3.3157656401218825 -8.345262477168395 -12.528561325659172 21153142.0
2713 -1.4144699573516846 -1.915730138768552 -7.4850617948078835 -3.439071573246552 -12.46838344522384 -12.767968902362698 21176690.0
2716 -1.8207850456237795 -1.861368286322488 -5.152745525784008 -3.3133588589860645 -18.647801932085272 -12.594207589041504 21200516.0
2719 -2.1816248893737797 -1.8749577572431777 -2.720589608744008 -3.1368655069806595 -20.504930070842075 -12.925637152538952 21223554.0
2722 -0.1661959886550903 -1.7258995977487128 1.1304408359043203 -3.0044941296071563 -10.551113762620098 -12.575906317881971 21248688.0
2725 -0.8600070476531982 -1.6702843237329503 0.0724776017588966 -2.922681676910868 -11.514763890282254 -12.450510894580155 21273852.0
2728 -1.9541029930114744 -1.7113234440430647 -5.829628574683001 -3.0134504491933143 -13.0171617190828 -12.218212200766 21298842.0
2731 -1.0138769149780271 -1.6449293145361086 0.3351559545903155 -3.006554982528109 -17.149050061869726 -12.382491058207576 21324690.0
2734 -1.1153318881988523 -1.5874688134674453 0.6771256413863331 -2.8434078242733856 -12.875750622937014 -12.274601867604693 21349818.0
2737 -2.8297150135040283 -1.6369904548951952 -9.557670412422151 -2.9701752344847776 -17.060907188164705 -12.495545985709192 21373438.0
2740 -1.912117958068848 -1.715807399036831 -8.028263489212742 -3.2582262089759064 -18.25543075219813 -12.738175290421518 21397124.0
2743 -3.1615209579467773 -1.6931671481445445 -2.9786937374732343 -3.252898406449405 -20.428122895747684 -12.800550999970918 21422296.0
2746 -2.1776909828186035 -1.648685542457648 -6.136910480355036 -3.1643916315704037 -20.06752704633854 -12.837045771378332 21446634.0
2749 -2.0759499073028564 -1.591402397119236 -0.1006472316699622 -3.008966450822781 -15.8495916636104 -12.481184138082988 21472600.0
2752 -0.5076800584793091 -1.490627267238772 -3.9257639281251286 -3.1354545132753007 -14.468691609079663 -12.422001573445677 21499060.0
2755 -2.2790000438690186 -1.5035459655577736 -5.347498486344627 -3.310053386724662 -20.414605979940056 -12.453864573484235 21522916.0
2758 -2.7444040775299072 -1.548742017589483 -5.924771594291876 -3.470053938729322 -18.02147550370618 -12.681212055996156 21548782.0
2761 -0.4133650064468384 -1.5201922127025729 -1.014539688346899 -3.277639321107852 -11.288643815499874 -12.765373887004598 21572974.0
2764 -2.2158679962158203 -1.5911172580504784 -0.5716562024248204 -3.197957065607759 -17.063738475951855 -13.057086886961269 21595366.0
2767 -0.3908309936523437 -1.4682137866676972 -4.497513980507874 -3.17959180022609 -8.748375826950152 -13.15627844379593 21620408.0
2770 -1.8429110050201416 -1.4561456277612286 -1.9225663914613016 -3.2317135925396405 -5.798649310179557 -12.749121283609252 21644136.0
2773 -1.431886911392212 -1.4530145457364534 -7.930179200926988 -3.2630174909854777 -14.991626504686623 -12.778591585260134 21668182.0
2776 -2.7721900939941406 -1.5299063827690245 -7.448520082906768 -3.1878836872133585 -7.865609243779426 -12.59658483838347 21693394.0
2779 -0.8164340257644653 -1.4944833115378726 1.2150596218725198 -3.137867508501457 -10.071950321446828 -12.379880978416642 21718828.0
2782 -1.9142310619354248 -1.5180894694588185 -0.4784453863797724 -3.0871063950246542 -17.570145134786138 -12.161730570174852 21742100.0
2785 -1.2737939357757568 -1.4730056526885518 1.9053966021273228 -2.8559789281697743 -18.654167026558557 -11.956471418449368 21767360.0
2788 -1.2592389583587646 -1.5216238496901138 -7.175486046860049 -3.1019336082925646 -10.871028789274424 -12.040108609457391 21791612.0
2791 -1.8937609195709229 -1.5290593475955774 -1.3938849871468242 -3.193793192069913 -17.727267470400562 -12.237807455247424 21813440.0
2794 -1.60888409614563 -1.4746156426955683 -6.917695589066436 -3.35631550495396 -15.027316142222801 -12.198564349994836 21839096.0
2797 -1.423295974731445 -1.3715131562545495 -4.949389004053328 -3.296841630975986 -7.837181944906795 -11.526339414976604 21865932.0
2800 -1.647871017456055 -1.460789589368519 -0.163442524387452 -3.2508036539329286 -7.130098657592219 -11.610458880924805 21894944.0
2803 -1.3220019340515137 -1.3599725151452646 -5.135562165146199 -3.3691437586666924 -11.954660194378885 -11.87004446034613 21921714.0
2806 -0.4699300527572632 -1.2753442261685075 -6.5114099746402765 -3.2834511131559205 -17.886594328003866 -12.155533587112243 21948472.0
2809 -1.2542600631713867 -1.224416125207894 -1.6853295261101475 -3.208732516819505 -15.268100369128266 -12.38135098614274 21974186.0
2812 -2.850898027420044 -1.3548181764390712 -7.303356000995835 -3.2721776305614005 -20.34763422421262 -12.814429336730084 21995700.0
2815 -0.963981032371521 -1.2818675563675597 -6.042523571306651 -3.2365603177609232 -19.438827532481184 -12.82720822699658 22022616.0
2818 -1.4531619548797607 -1.329256309542049 -1.0290106289443774 -3.1907244073589203 -18.18863976965285 -12.91106460308194 22047996.0
2821 -1.161633014678955 -1.35534284305712 -0.1888793531987129 -3.024479333699393 -5.103574294931603 -12.720007531761222 22071360.0
2824 0.3601830005645752 -1.303480892032746 3.031297203697769 -2.992766879077841 -4.0181682975315685 -12.825093200808286 22096892.0
2827 -1.765712022781372 -1.350510940367088 1.4036047623441368 -2.926127309538693 -15.924145957955083 -13.242538512062424 22122130.0
2830 -0.8371939659118652 -1.332137455214479 -1.2551503356200846 -2.9683743736819603 -19.109114879936218 -13.24745900979546 22147882.0
2833 -2.872474908828736 -1.530853749253171 -6.602757595312653 -3.105335330237648 -20.051048033841376 -13.66087496778412 22170438.0
2836 -1.3725130558013916 -1.508767915600599 0.3135431415279099 -2.8759485913296383 -15.033848415464654 -13.810001182340244 22195084.0
2839 -2.3263440132141118 -1.536874338300132 -8.11115883020669 -3.0096892142838376 -12.064477451102892 -13.749923196507709 22220966.0
2842 -0.5812679529190063 -1.421129385735822 -7.090534412465717 -3.071792266095019 -13.96379587744591 -13.73259014375757 22247664.0
2845 -0.5141760110855103 -1.4159355918676466 -0.1100964976158107 -2.94767538542724 -10.437188260491324 -13.528189591642963 22271856.0
2848 -2.0429909229278564 -1.362787150571744 0.4068393401541281 -2.827870149797321 -16.783154570133384 -13.164267594385406 22297818.0
2851 -1.6512179374694824 -1.390057869744123 -1.0654043479467767 -2.796848713467245 -15.577027637439812 -13.0372122050984 22322524.0
2854 -1.2214140892028809 -1.4478884759291883 -5.725317897591269 -2.8289058231182103 -14.4773000918605 -13.328388978398324 22347138.0
2857 -1.584017992019653 -1.4166117270862943 1.2053140346932674 -2.8442297059824813 -3.8484084228149187 -12.88554305205911 22371382.0
2860 -2.1345601081848145 -1.4558894573196834 -5.870735511142993 -2.9863686655860726 -2.313754905737365 -12.836548218442728 22395260.0
2863 -1.9326438903808596 -1.4630956179012928 -4.931359747209051 -3.089413399358791 -2.481990321940631 -12.744405129649452 22419404.0
2866 -2.709012985229492 -1.572607841958466 -7.707517788856984 -3.0438533210022936 -8.360091128779432 -12.72846684792878 22448006.0
2869 -1.1565759181976318 -1.5603580721815913 -4.589586857403516 -3.060511963846728 -1.50666273431118 -12.40084462456752 22470358.0
2872 -0.9188309907913208 -1.4663824651980244 1.3777203965761635 -2.9455620849492443 -10.546476086777542 -12.357425817656978 22495720.0
2875 -1.8042750358581543 -1.5058012806721583 -1.3210406205912015 -2.865179506956741 -16.477203594253496 -12.760955969260458 22520516.0
2878 -1.1451849937438965 -1.4965634283990203 1.5326781884199332 -2.7983450893898496 -17.2090270285266 -12.878714102423649 22544414.0
2881 -2.1260480880737305 -1.6162258345956149 -5.540803998861248 -2.890167326514773 -15.359926034959091 -12.920625198435834 22566244.0
2884 -1.791431903839111 -1.5841847897332446 -6.755396813518013 -2.9786154378161918 -16.94599811697735 -12.929905865477153 22589278.0
2887 -0.433519959449768 -1.504594709935081 0.5069541004565048 -2.948734509227292 -7.18369569438165 -12.661484582235314 22614924.0
2890 -1.41546893119812 -1.4751800051859094 -1.6569161839390834 -2.872958847408721 -10.236515700656316 -12.649021154725514 22640298.0
2893 -1.3048388957977295 -1.487752810996667 0.6981214839308634 -2.743278679073606 -14.345532279786394 -12.702286603687911 22664258.0
2896 -1.996570110321045 -1.4394357622829477 -6.260026564667205 -2.7741611718383727 -15.677099947575527 -12.761101807402504 22688258.0
2899 -0.9574509859085084 -1.39894684385244 -0.2022575649815516 -2.7693059078854625 -16.758233454178555 -12.93032187217913 22713652.0
2902 -0.7880599498748779 -1.3407908879845327 -5.819029871184625 -2.8342249727939905 -12.561173716134656 -12.770249896073764 22739332.0
2905 -1.3653719425201416 -1.3324066433020154 -5.220714670698817 -2.9475784727735403 -5.5081973877550325 -12.44860259074689 22762946.0
2908 -1.34635591506958 -1.3442546088390328 -6.702556679148641 -2.970078743163864 -2.89464422716397 -12.17040122326908 22787784.0
2911 -1.1956710815429688 -1.3530156448489126 -6.05857973561701 -2.88381591856346 -3.024342580276678 -11.9655567478145 22811550.0
2914 -2.253668069839477 -1.4161413546043646 -5.386496575007882 -2.988614755047946 -16.31900386726648 -12.286933891683804 22835684.0
2917 -2.3948569297790527 -1.4108711921925488 -5.912116294803022 -3.0423482343178128 -15.27424311492749 -12.496889220635373 22860054.0
2920 -0.8856990337371826 -1.3673319411192897 -1.336898669902673 -2.857380568902153 -19.02729106884378 -12.720964993066817 22884578.0
2923 -1.7360670566558838 -1.449509166530544 -8.196839938458908 -3.099555054245311 -7.161116262814417 -12.538848461262146 22904654.0
2926 -2.1161539554595947 -1.50802449640884 -1.6115256584720443 -2.9639107817666144 -11.25873630316163 -12.682069847020044 22927248.0
2929 -0.3231250047683716 -1.4364245257880603 -0.1887368770262565 -2.78713854431807 -14.146600055376785 -12.597171140875515 22950946.0
2932 -1.337357997894287 -1.4210301847622695 -4.98548968122884 -2.812789276008421 -7.720479466349875 -12.191290705556105 22974938.0
2935 -0.0485990047454834 -1.360809490459148 0.8730183781152323 -2.707717151142392 -16.172755887039944 -12.305262193277333 23000586.0
2938 -0.5278120040893555 -1.2332736749749302 -6.503296851739226 -2.638235395640245 -16.385785419319053 -12.15376550168268 23025074.0
2941 -2.9593169689178467 -1.3029464679199585 0.315162473387339 -2.591300803661336 -17.38322776948421 -12.355612002443053 23048692.0
2944 -1.0418720245361328 -1.306120107209388 -4.500213403208964 -2.5850058677903163 -7.192525535621433 -12.218950109215172 23073618.0
2947 -1.213512897491455 -1.320942404646587 -1.5817509755512211 -2.674687457838126 -6.373014923919429 -11.724415835318943 23098112.0
2950 -0.81815505027771 -1.3524375442093306 -0.0186413628546455 -2.644662757810025 -10.224311473514968 -11.549420989859517 23124650.0
2953 -1.7567410469055176 -1.382271139758538 -7.725616792100759 -2.5968999996584645 -11.842048203807623 -11.553625832862595 23147562.0
2956 -2.0871920585632324 -1.3857906052400368 -6.870486110520799 -2.682472924233984 -6.770538415110311 -11.317303900970431 23173096.0
2959 -1.4692049026489258 -1.4893919357343115 -0.7338110024171112 -2.643811671015749 -15.157034087964691 -11.41113245186005 23195184.0
2962 -1.694206953048706 -1.5165759958704412 -1.407119048445491 -2.50837132770036 -12.985100879763644 -11.108221721092018 23219150.0
2965 -1.1826789379119873 -1.4485255771728809 -1.330291411612483 -2.436868842943464 -11.332192891929486 -10.9313755115122 23243850.0
2968 -0.5935039520263672 -1.3450218866558616 0.168597804368535 -2.2917894316458485 -14.821595906735272 -11.322787685119438 23270188.0
2971 -0.8810689449310303 -1.265465738959251 0.9009539223367148 -2.216474090467889 -4.298145881499657 -10.869870677317202 23296228.0
2974 -2.321384906768799 -1.3465531012695506 -7.421969356258639 -2.478921573575236 -5.421101191412204 -10.547432660201473 23319118.0
2977 -1.6135220527648926 -1.3564900897672976 -5.77926893476197 -2.5878841775102197 -3.1515483799600155 -10.555309523012925 23343490.0
2980 -0.8450609445571899 -1.2185884116489856 -0.5885473618726276 -2.4997333065136416 -13.042095454865002 -10.95219035516374 23370646.0
2983 -1.906420946121216 -1.205724327003209 -1.8396129298560355 -2.4887396297251283 -3.344614479834574 -10.802149297035884 23396580.0
2986 -1.376605987548828 -1.2392479970660766 -5.94321693543787 -2.4663538106753475 -6.943773729737465 -10.983709281282346 23420412.0
2989 -1.4355649948120115 -1.2688008729046725 -6.242930800710157 -2.733390444831428 -13.218776417778312 -10.881632314992824 23444802.0
2992 -0.2554049491882324 -1.2355634635602422 -3.5335222205503936 -2.8638686145642915 -11.450257748102661 -11.124916660712335 23469276.0
2995 -1.106662034988403 -1.33234379567592 -0.2739651202379902 -2.813841667395002 -11.975718732446628 -11.120546967157171 23492400.0
2998 -0.2031600475311279 -1.3284005348836865 1.982940083240273 -2.759928077484528 -9.623566326123472 -11.026533529670022 23516610.0
3001 -0.3994820117950439 -1.2466438162323046 -0.4211234569510997 -2.7275716076017966 -14.09047980040943 -11.063292186381773 23541972.0
3004 -3.504331111907959 -1.398143143848901 -9.226802871799409 -2.91784534837095 -16.804653917438703 -11.202897013820149 23565938.0
3007 -1.366089105606079 -1.3683798617729783 -1.584695929517014 -3.0436563204630422 -9.51068466053875 -11.306910286857024 23590702.0
3010 -0.2332760095596313 -1.35869772110175 -4.791214582194625 -3.141365215401727 -8.593987495872103 -11.174683826445008 23616992.0
3013 -0.77196204662323 -1.2403788283757025 -1.3328221767227522 -2.9610927693417914 -13.544485780579777 -11.061413842699576 23643326.0
3016 -1.002711057662964 -1.1694880293183707 0.1661030070218156 -2.8535744973108077 -14.059639860433084 -11.056342175211752 23670172.0
3019 -0.2538360357284546 -1.144945209152421 2.3141346666267606 -2.649708621356364 -5.992755123112294 -11.043443182056953 23696000.0
3022 -0.4002890586853027 -1.092110084922829 -6.487018075000689 -2.824518160480181 -11.81873580071376 -11.412053995731346 23721968.0
3025 -0.6538950204849243 -1.0368488662856516 -4.240853509905705 -2.705726676861208 -5.301457201546561 -11.126158068032272 23747524.0
3028 -1.4704539775848389 -1.078772215957592 -7.588856678246771 -2.756807254410301 -13.269697773178983 -11.25144182095464 23771894.0
3031 -1.299647092819214 -1.1265614860317377 0.1261024783741713 -2.7266359795709305 -12.144680938069474 -11.400949780200833 23796086.0
3034 -2.014854907989502 -1.130530795047274 -7.2778352564359 -2.858429152011308 -6.0559796913927055 -11.283409368609972 23820326.0
3037 -2.1639389991760254 -1.1730782498920955 -5.980098901765517 -3.0069377838369142 -1.9436983564161618 -11.260024572622942 23842698.0
3040 -1.6509079933166504 -1.3583670163939932 -0.1675344366097757 -2.870159819412258 -10.92359389178263 -11.730754790451144 23866568.0
3043 -0.6934939622879028 -1.3253550593450454 0.1760493836073413 -2.835370377905785 -9.78903171067067 -11.735288352644655 23892242.0
3046 0.200980007648468 -1.2815976622562095 3.347012236401965 -2.630048801779862 -10.444797209268671 -11.85610997643476 23915080.0
3049 -0.1996239423751831 -1.1920333938889214 3.1814200918514635 -2.5065128220862527 -11.847153346725333 -11.853926657643395 23940480.0
3052 -0.2068660259246826 -1.270083139059662 -5.618516816302043 -2.6551568891117965 -15.854863122776655 -12.199049493219151 23961922.0
3055 -2.7997870445251465 -1.3791151254765488 -2.656571393563124 -2.774458913242052 -17.025640961921617 -12.447133134989814 23987962.0
3058 -1.9674270153045652 -1.3379688603706876 1.4235907694183476 -2.7249283822553667 -11.050576060037836 -12.21973511032446 24013718.0
3061 -0.5082650184631348 -1.2997216864256451 -4.094281112393038 -2.748501050035963 -13.266648329121157 -12.209129359628625 24039584.0
3064 -0.973878026008606 -1.216976305824753 -4.517152438632895 -2.607327272716999 -17.498617162285935 -12.154084500079165 24065064.0
3067 -1.351304054260254 -1.1798944030003202 0.0318317841079713 -2.489826649556208 -15.273277258621732 -12.044222536607686 24088706.0
3070 0.2131310105323791 -1.1680168529685568 -3.662194990859247 -2.431688424985686 -11.525727397080605 -11.928002214465176 24112760.0
3073 -2.225014925003052 -1.1945666735580345 -7.163001993980842 -2.432945434481569 -18.029705471989192 -12.02438732867479 24137198.0
3076 -0.750249981880188 -1.1847834969644837 -5.232745943469285 -2.4909577247996872 -18.718433445789948 -12.083939233770032 24161420.0
3079 -0.9675220251083374 -1.1942524502438636 -5.998585424976463 -2.444411038299064 -12.963263161552723 -11.82052842296378 24186700.0
3082 -0.4042979478836059 -1.131421874152867 -4.512280019600942 -2.580556861859874 -16.540633920893136 -11.917951833057773 24213212.0
3085 -1.6626949310302734 -1.09171144486645 -7.800630438967047 -2.7812924227551274 -5.9852818619706305 -11.866935400568714 24236988.0
3088 -1.181022882461548 -1.0003811682598889 -1.0892050193306972 -2.6847068443752926 -11.412950443741925 -12.049648514406956 24262306.0
3091 -2.1815385818481445 -0.9771185760404562 -8.710133194898987 -2.70260945898971 -4.101487675372863 -11.609736190687888 24295286.0
3094 -1.9081180095672607 -0.9287461125582172 -0.3581261263671496 -2.5848549956349363 -15.778478392969362 -11.971089683006989 24322388.0
3097 0.9551029987633228 -0.7724287960989042 -4.519226625699947 -2.443271103006646 -10.97216691177266 -11.964206799146403 24348042.0
3100 -1.761420965194702 -0.9146644611559374 -0.168294508798827 -2.469273221542837 -8.468025144638244 -11.503527068073652 24371200.0
3103 -1.9783360958099363 -0.9529517097517692 -1.6290098926381398 -2.50794928107742 -10.692127238279335 -11.65693390499573 24396438.0
3106 -0.5051460266113281 -1.019753198815589 -5.219375702844463 -2.613757435208492 -2.6527382211484953 -11.307261423569958 24419668.0
3109 -1.532783031463623 -1.0471338483036052 -6.127260815924995 -2.6676750906995723 -0.7803449429539768 -10.958511934313629 24444302.0
3112 -0.142827033996582 -0.9652319007292812 -5.64556985233107 -2.572862810294717 -2.066115825211571 -10.595466269164175 24468524.0
3115 -1.8649039268493648 -1.0672196696690004 0.3874032033715204 -2.493679618715296 -10.821401611514595 -10.752852569933022 24492832.0
3118 -0.6944669485092163 -0.9355490673410356 -4.520387307372041 -2.375806310287589 -12.480888252811368 -10.877198775746082 24519514.0
3121 -1.3539199829101562 -0.8777644741570894 1.928916961330342 -2.302441789820032 -11.947014542775909 -10.975723181413846 24545068.0
3124 -0.2043819427490234 -0.8361059527101433 -6.418623854882988 -2.4134899623495287 -12.03004772850683 -11.157626606435793 24571658.0
3127 -1.3682470321655271 -0.8119530049779189 1.979967520966944 -2.441057632714392 -16.168821956994158 -11.28804698006485 24597732.0
3130 -0.2968829870223999 -0.8042329702459876 0.2488032202270946 -2.3582588745906903 -15.482049508642177 -11.499982518957848 24621932.0
3133 0.2197520136833191 -0.7296626116995069 0.2806412801487141 -2.313775725531632 -16.36113363533881 -11.815760908327324 24647664.0
3136 -1.084623098373413 -0.7359438150219524 1.1613777601544126 -2.1234147331416304 -18.88278113284943 -12.182527510314724 24672612.0
3139 -1.2508690357208252 -0.7915723946711022 -0.9828706387101852 -2.149987404370872 -18.40802348994195 -12.071610516043092 24697556.0
3142 -1.2921149730682373 -0.8004185574046558 -0.0795204814078824 -2.208669272481223 -17.523097104341748 -12.124329035408824 24722020.0
3145 -0.7840830087661743 -0.7693975516182043 -0.603922043271587 -2.252142355618135 -18.04986019899239 -12.499542036213583 24746398.0
3148 -2.83563494682312 -0.9427918815374616 -6.2113898611922185 -2.4845005728192224 -11.532284464850623 -12.635618612713854 24770076.0
3151 -0.745568037033081 -0.929405729805076 0.574554758169453 -2.279128311640337 -11.425287876164548 -12.78219416871123 24793894.0
3154 -0.4779200553894043 -0.8961181329196721 -6.276076923986253 -2.246712118743522 -13.39697628394402 -12.865416209158612 24817734.0
3157 -0.789849042892456 -0.8592569532710419 -5.454911352914923 -2.209978603302013 -13.87663674908087 -12.614845812790785 24843018.0
3160 -2.346139907836914 -0.8964938776312206 -0.1738563916301503 -2.116538848941235 -18.303922971536622 -12.405581672100965 24865142.0
3163 -1.4532270431518557 -0.9372960247439944 -1.8500308916424308 -1.954784659292169 -6.268524463456647 -12.035362371846851 24890222.0
3166 -0.6902420520782471 -0.9318791868895762 -0.7716611086279266 -2.0747519009703463 -15.298832640213645 -12.390710062699908 24917122.0
3169 -1.2740659713745115 -0.9530110391932878 -7.0649782492823405 -2.093233417536299 -4.223060036733246 -11.732521423240998 24939818.0
3172 -0.7489290237426758 -0.9321546941754713 -4.689183745684576 -2.2697875778670182 -13.157966838318575 -11.796672386142316 24963740.0
3175 -1.9286210536956787 -1.0934225918619167 -6.445071248056308 -2.3918661083460098 -11.070323635021106 -11.761968666659852 24985530.0
3178 -0.8464349508285522 -1.0839242995024845 -5.475871740979233 -2.470724340212751 -16.387470438395326 -12.137414196248692 25010930.0
3181 -0.3207559585571289 -0.9559415630002052 1.4912810816934616 -2.36009101769358 -6.467768223641475 -11.612833712844836 25037452.0
3184 -0.6460839509963989 -0.8657800263369233 0.4643802009050479 -2.2840374928903384 -12.573916151568946 -11.646256318105518 25063526.0
3187 -0.5852539539337158 -0.8892405872078524 -0.7854044297063343 -2.4052816294599024 -9.511211858573981 -11.71934872887971 25088004.0
3190 -2.116612911224365 -1.071301148551746 -7.485283885722143 -2.507412733732739 -2.28108493653858 -11.455142549202067 25109360.0
3193 -0.8796319961547852 -1.0905922064892408 1.6970460888655912 -2.564743263415969 0.8144992411050509 -11.092013568638771 25133702.0
3196 -0.7376099824905396 -1.0541007014663806 -6.699839022998887 -2.780385267341446 -0.10887351147911875 -10.801040296483896 25158106.0
3199 -1.0844180583953855 -1.0454825192914994 1.305826117315014 -2.562060879550223 -11.556296640064502 -10.774379840568931 25182028.0
3202 -1.0777111053466797 -1.02249468093768 -4.404616129941852 -2.5057906031270774 -16.755483446438916 -10.80786721945138 25206460.0
3205 -1.194295883178711 -1.00847804814238 2.2139622855981558 -2.4101276300566887 -13.631757146311767 -10.861243954697883 25232232.0
3208 -1.353543043136597 -0.9476992139537987 -0.8400715991719969 -2.2629652354225493 -15.299604660890363 -11.029942701289611 25259110.0
3211 -1.2917540073394775 -0.9422701229463628 1.2490907521584518 -2.0844813064166434 -15.176422714300788 -11.143141299848788 25283390.0
3214 -0.3721179962158203 -0.8753503831931821 -0.2473479374506129 -1.9899001524867 -3.0499545977862788 -10.928437864580673 25308740.0
3217 -1.2862560749053955 -0.8524470842295655 0.6373346278857439 -1.9382144637506251 -13.346251139471034 -10.82494907334793 25333870.0
3220 -0.7753380537033081 -0.8161135494967551 -5.749395038511862 -1.9631624447911469 -17.544959821838518 -11.211632244969438 25357200.0
3223 -0.6819230318069458 -0.8607879372661942 -4.022616643907056 -2.070384382685058 -18.543347869482368 -11.338366511205464 25381404.0
3226 -0.3893909454345703 -0.9319001618422024 1.0039844743841044 -1.9116325170623656 -14.428491478356795 -11.58285317828539 25409452.0
3229 -0.6705149412155151 -0.9275942735562684 -5.459338180948649 -2.086745540807679 -4.555905474589252 -11.51567610235048 25433464.0
3232 0.1188889741897583 -0.8834034770051693 2.6661813820279194 -2.071411973745713 -7.851024515529012 -11.422963376323816 25459082.0
3235 -0.1347030401229858 -0.9501809386184596 -3.785017719055332 -2.0372017647830734 -8.06064710658998 -11.356647752415268 25483258.0
3238 -1.4263150691986084 -0.96983496319254 1.2064861678765206 -2.0173787081943417 -11.420349668088123 -11.347437389733068 25508010.0
3241 -1.342745065689087 -0.9786223044955324 -0.3770229730474046 -1.891460869855925 -11.87559819117494 -11.65297885881238 25533996.0
3244 -1.8153700828552248 -0.9984875183992 0.4025871024305343 -1.814864525254129 -4.588217372943257 -11.474805100426243 25557328.0
3247 0.4120579957962036 -0.92881505359645 1.3653168416084394 -1.622466200839174 -12.6843536409676 -11.817574402893 25582860.0
3250 -0.3008610010147095 -0.9388126531835108 -6.696954339726287 -1.7658681211236171 -12.03679474689591 -11.996593239201268 25609200.0
3253 -1.2569000720977783 -0.9058919401172172 -7.115944159220254 -1.8847868959191456 -15.88426498829719 -12.27788669900336 25633640.0
3256 -1.8868439197540283 -0.9245942452848446 -7.379744870443631 -2.121051852270304 -19.07710281166377 -12.302192339668276 25659450.0
3259 -1.1376008987426758 -0.8501196567562974 -6.2529250866163615 -2.287740438445956 -16.102429148626562 -12.43265427657609 25686244.0
3262 -0.286607027053833 -0.924575690154747 -5.369151450031744 -2.4641673013778846 -16.680326839719196 -12.28086653507957 25711234.0
3265 -0.8868449926376343 -0.9446034891588556 -6.943776209146384 -2.438281746794116 -11.979982095296382 -12.230720508364906 25737614.0
3268 -0.6933200359344482 -0.9012947904538692 -5.992149556316347 -2.500249949931776 -11.762641835506216 -12.231196235662544 25763958.0
3271 -0.2928529977798462 -0.8589334471477517 -5.056951923343965 -2.5297126615059606 -14.659715112358485 -12.403881761507806 25790186.0
3274 -0.2385740280151367 -0.8276601070377627 -5.31154484034946 -2.4484080791722365 -15.304703983759204 -12.482214952737394 25813806.0
3277 0.3953109979629516 -0.7171491785082931 3.167982881167785 -2.291463370479725 -7.019446355827893 -12.32798150002614 25840592.0
3280 -0.1540509462356567 -0.8052508805068839 -3.450771084540312 -2.330458806626492 -8.973754651260673 -12.408267340182528 25867030.0
3283 -0.6565680503845215 -0.898310240993792 -6.042636609661008 -2.5057051188173003 -10.904190563196554 -12.427134658637677 25889628.0
3286 -0.358862042427063 -0.8553802249391607 -6.677155275996864 -2.710051896587572 -11.190514995489995 -12.493785141059195 25911932.0
3289 -0.1879910230636596 -0.7513437277473782 2.911353321016457 -2.5376688701743717 -11.889562755229008 -12.46335812507652 25938876.0
3292 -0.9295079708099364 -0.7839157518233151 -4.00794465437693 -2.603077983920982 -13.016543611253006 -12.518491636576798 25963294.0
3295 -0.1355279684066772 -0.752507770656951 -6.215997184834715 -2.7711296867683224 -5.734092062401597 -12.329382893505295 25989060.0
3298 0.0611950159072876 -0.6645865377569364 3.580119454011399 -2.5109460584745613 -10.2803339074844 -12.249448112687809 26016596.0
3301 -1.1851930618286133 -0.6519126329521661 -5.79334890572953 -2.627248033646256 -13.969948418457642 -12.502489830665366 26040604.0
3304 -0.436568021774292 -0.639992541359744 1.2215055894033564 -2.670940888066061 -9.208312942475636 -12.559413693189224 26067434.0
3307 -0.697769045829773 -0.6136256128526878 -0.8935472317365472 -2.4576750251616413 -10.88915860509127 -12.730708020525707 26093282.0
3310 -1.7982420921325684 -0.7179484315014544 -4.81331158172353 -2.366405566523213 -6.225133796914275 -12.499712751768849 26116402.0
3313 -1.438594102859497 -0.7365202081912234 -3.937575371726334 -2.431003595912068 -9.06370528000209 -12.50290463320092 26142258.0
3316 -1.163681983947754 -0.7417855058367266 -5.5310269524319455 -2.525983495710816 -16.275846193593257 -12.326780888182276 26166602.0
3319 -0.4155470132827759 -0.731046456709461 -4.860518345731209 -2.550137029236798 -17.957858625509115 -12.493740254250843 26190346.0
3322 -0.1304500102996826 -0.6631737657040342 -4.889960909939278 -2.636293921736073 -17.81935663585517 -12.361819275866909 26217294.0
3325 0.113440990447998 -0.5779543696191316 2.2757841299841366 -2.490790993761353 -4.771400859040899 -12.013682886934964 26242874.0
3328 -0.6766649484634399 -0.5241262682959187 -0.9373457679092634 -2.444854496060319 -11.847692593186666 -11.811514785705567 26267280.0
3331 -1.3775649070739746 -0.5658111357963169 -7.1337059114229415 -2.4609780364793363 -8.044164286030732 -11.606867467421267 26292238.0
3334 0.7849300056695938 -0.5128636284315296 -2.1917946999645603 -2.36707702234228 -11.225510854931919 -11.2573461449501 26317950.0
3337 -1.8281118869781492 -0.5650037477397944 -4.971968037285374 -2.3656999758899926 -15.725956758492845 -11.358673015649154 26342962.0
3340 -1.1793110370635986 -0.591650086345032 -4.387638598693467 -2.3478184133985778 -5.206771554454649 -10.724693071729812 26367982.0
3343 -1.1321980953216553 -0.6299891975418153 0.4516946873136729 -2.392841567682875 -14.962666432113473 -10.980756905819122 26392970.0
3346 -0.6140509843826294 -0.6403173289646171 -3.083754428099025 -2.3512372266789385 -7.111210987521948 -10.96710587877526 26420136.0
3349 -0.8490300178527832 -0.6639607502804619 -3.952453026528933 -2.4895097879839825 -5.26019195536947 -10.44855291937943 26443386.0
3352 0.1151049733161926 -0.6575010582111909 2.83589485076576 -2.3772838872083675 -7.470301933583327 -10.202017375619269 26468782.0
3355 -1.52236008644104 -0.8556398764047994 -7.597634741960608 -2.3929838418407403 -12.042416865105414 -10.495092675962558 26490028.0
3358 -1.4692049026489258 -0.8602357599595172 1.2885503556221716 -2.418206737700215 -15.105748107143778 -10.89638842034085 26513466.0
3361 -1.363797903060913 -0.8974748914643522 -6.794995493549134 -2.525361712058919 -18.29508833076542 -11.137392987745818 26537360.0
3364 -0.6724950075149536 -0.938889397288821 -6.4237479628800855 -2.806331336967246 -18.49897230839118 -11.426183435440104 26562162.0
3367 -0.8577990531921387 -0.8979986495686525 0.6739103691830115 -2.5919057658146394 -11.447392820177338 -11.618266959370247 26588792.0
3370 -0.8000459671020508 -0.8455608549842728 -0.8878563410940243 -2.6456065209499804 -16.20858494990995 -11.515618695253249 26614446.0
3373 0.038329005241394 -0.7769694287529236 -5.621344179237902 -2.7188080275360496 -12.444970998279796 -11.737149138542057 26640348.0
3376 -0.771522045135498 -0.9029649422074668 2.3377742389902147 -2.60683432002918 -10.494322626167268 -11.460416393767677 26663528.0
3379 -0.757580041885376 -0.8729410426497577 -6.5860143808964615 -2.7917232145805464 -12.251617669471026 -11.23228499000836 26689020.0
3382 -1.6644799709320068 -0.8789801319709536 -5.709772867106731 -2.7008929304119844 -16.5088069893509 -11.487607586284502 26716226.0
3385 0.3577349781990051 -0.8352981079387116 2.285124602436107 -2.4526990474989927 -12.144624229975062 -11.492378602490898 26740384.0
3388 -1.909416913986206 -0.8611532555579633 -5.883481210675933 -2.4548989807212105 -16.579546953034438 -11.480680114805786 26763706.0
3391 0.65106400847435 -0.7794375809591456 2.85809919564659 -2.288014651628596 -4.218153440971974 -11.24724029989939 26790874.0
3394 -2.3905820846557617 -0.7950858868035044 -1.9189492309532252 -2.2740868035598467 -5.108930876288387 -11.098137955554831 26814708.0
3397 -0.7630280256271362 -0.7380473496236848 -6.161719949200549 -2.315717176035192 -2.987693370238871 -11.118566592447308 26840342.0
3400 -1.2512049674987793 -0.7101258571583382 1.837857563712376 -2.328201985664315 -4.593658476726031 -11.075935095953254 26864374.0
3403 -0.3348790407180786 -0.6820845851468971 -3.6800960687848345 -2.2248106314775478 -13.81595511800154 -11.315818059007665 26890902.0
3406 0.1853070259094238 -0.6523935798734777 -4.984624594890067 -2.2808302124310704 -5.0453126925213425 -11.058465011147565 26916880.0
3409 -0.7650430202484131 -0.656286863319058 0.9756432706665144 -2.0552343124489645 -11.828987840770184 -11.091890539864718 26942760.0
3412 0.3499850034713745 -0.5230014990952541 -4.820422642805555 -1.9622599912888203 -2.2827502833235105 -10.814062694073955 26970484.0
3415 0.3767480254173279 -0.4554722378312441 0.7236638718313457 -1.8390356952025737 -12.432180016988964 -10.90775350540416 26997252.0
3418 0.1775439977645874 -0.4614500139975344 -5.346201707166708 -1.977545222087747 -14.14553865682799 -10.837184560657978 27023516.0
3421 -0.0994590520858764 -0.3864852263748197 -3.274288062782383 -2.140073805494174 -2.9029427355534763 -10.396768952998915 27050356.0
3424 -0.3580210208892822 -0.4510726482752945 0.3297306713189953 -2.1224979166447118 -2.5597834682444986 -10.113475369705377 27076762.0
3427 -0.3320950269699096 -0.4048399111639094 -4.556777030550041 -2.1189256359374595 -7.706353923413645 -10.319520892525366 27104240.0
3430 -1.194227933883667 -0.4623034788786362 -5.143877715736062 -2.3247926575631253 -8.320786937547991 -10.55315217941914 27128596.0
3433 -0.1579259634017944 -0.5202108400492949 0.3760994000708524 -2.3403733949501424 -11.879065486723114 -10.668871559011958 27153052.0
3436 -0.7554810047149658 -0.5506584699127337 -0.5631957861246559 -2.436509939823661 -12.01875026846254 -10.500521353367908 27178234.0
3439 -1.011167049407959 -0.5218806609956348 -5.96400389959695 -2.6293562032536992 -12.046098215770034 -10.6033699257378 27204658.0
3442 -0.1011090278625488 -0.4693621278334074 -4.254514437739303 -2.5234791986208007 -7.3682558648421415 -10.074496357975374 27231520.0
3445 -0.0038520097732543 -0.5838870411235146 -2.9816812843276383 -2.622435142824289 -11.128846253428243 -10.092730578011093 27257790.0
3448 -1.46647310256958 -0.6988223123513748 2.0073862936246782 -2.433519044188979 -10.685739215580636 -10.193224287787269 27281546.0
3451 -1.844316005706787 -0.8619438457153594 -0.7498576680782185 -2.416979204085023 -16.78161674821557 -10.56823133041508 27310592.0
3454 -1.2662980556488037 -0.9062691543687892 -5.241186069991656 -2.4563063648117587 -13.116606249203056 -10.238760888213442 27334622.0
3457 -0.3924679756164551 -0.8471470248814159 -5.886682878323676 -2.4335737307830225 -13.729033836951821 -10.384456760645335 27360082.0
3460 -1.6367099285125732 -0.8948928897522614 -1.3994654451712742 -2.461303883873176 -13.910576029383176 -10.540841132384216 27385262.0
3463 -0.8548740148544312 -1.0235060768068105 -5.03225902756618 -2.5114954939719323 -3.8020147451051485 -10.539815107833888 27408034.0
3466 -0.3626559972763061 -0.9235159581815392 -6.690859647961911 -2.451719751378227 -9.376602194903493 -10.606797682115694 27434232.0
3469 -1.1125569343566897 -0.8388738220998682 -0.3642991597520635 -2.2653593776588825 -14.49292961393487 -10.865566176082488 27460974.0
3472 -0.2573909759521484 -0.8307377543455301 2.701950147691856 -2.050410135018873 -15.264355856020387 -10.980860223429344 27485992.0
3475 -0.1434739828109741 -0.7572205718469909 1.9037549464670995 -1.9023800218453544 -14.426906347834176 -10.821499135288924 27513044.0
3478 -1.7183120250701904 -0.7342323784415199 -0.986016757479979 -1.891630151535124 -10.232006801008382 -10.516083166518795 27538162.0
3481 -0.7401059865951538 -0.7060093737462132 -5.480713421130295 -1.882140660805896 -11.430266082065057 -10.30300925349815 27563906.0
3484 -0.9380719661712646 -0.6966071177065536 -5.263762835366096 -2.0601749406444663 -14.851751668417625 -10.024709080158395 27590864.0
3487 -0.3134479522705078 -0.6188073899216573 -5.397092301742172 -2.041309723124553 -6.74919007747498 -9.815718721266748 27617630.0
3490 -0.2245769500732422 -0.6403989006467485 -4.627990815838129 -2.2533247093252364 -12.647954608782435 -9.902447982915085 27641112.0
3493 -0.5584510564804077 -0.6057138568608844 -3.558779738244696 -2.14766773621074 -6.3607256318757965 -9.53822314031382 27668318.0
3496 -1.123301982879639 -0.6861271720045916 -1.2369671663909982 -2.142180062859539 -8.605039963560978 -9.398025856233811 27691960.0
3499 -1.1663539409637451 -0.7804014032633342 -1.303268725477646 -2.143584153018133 -14.421761099205623 -9.785311421997232 27716476.0
3502 -1.2017889022827148 -0.8515427397978301 2.1105138637557475 -2.030578534119893 -9.703894339073708 -10.093705261964146 27741372.0
3505 0.1194090247154235 -0.769357606919306 -5.125159743399621 -2.199465933274902 -11.274498501074715 -10.266194781482488 27768896.0
3508 -0.4054000377655029 -0.7490854766636457 1.051224927558536 -2.1295965462547493 -13.564416997352186 -10.42831511032906 27796206.0
3511 -0.3127419948577881 -0.7787215012615569 -4.789852268520951 -2.105852981910979 -13.455619013861334 -10.303301280281888 27819406.0
3514 -1.9019789695739744 -0.8646987670992621 -4.338201710043729 -1.9718931937347657 -12.781364707031855 -10.378910933578323 27845310.0
3517 -0.491081953048706 -0.7925783766451286 0.1761378809956999 -2.0414421365580084 -16.237887957630686 -10.186693827834088 27872000.0
3520 -0.8319879770278931 -0.8912328086170866 -3.2971109834813994 -1.9890658402110144 -17.470896809668808 -10.344080482194329 27895534.0
3523 -0.5237829685211182 -0.8552408786620829 -3.9154841106440816 -2.020950778250825 -13.938460828632703 -10.334588510255776 27921184.0
3526 0.4249839782714844 -0.7101573284304397 3.8146846757076185 -1.8768501363569392 -11.497244304804626 -10.215512576177783 27949126.0
3529 0.3282380104064941 -0.7383577631376792 -4.986643905401671 -2.001437605979653 -1.770305798371909 -10.001792469446931 27972656.0
3532 -0.254565954208374 -0.7281598629619559 -0.2492402264818249 -2.0781102882496323 -3.177660511518932 -9.448840917016852 27998648.0
3535 -1.3478798866271973 -0.7954844833785033 -6.581282806784468 -2.2811152812473257 -13.261718284031836 -9.863381212326562 28023380.0
3538 -1.3656370639801023 -0.7604719224177605 1.4027203294780557 -2.0434480976179463 -5.476135675301216 -9.783934374915187 28050408.0
3541 -0.3826899528503418 -0.7569989642951966 -0.3617449889567927 -2.015643481832801 -3.0161600160129804 -9.685630167322566 28078066.0
3544 0.5797480046749115 -0.7052601886850289 -5.757682369906959 -2.2175616991335927 -10.176428539818618 -9.327204103861105 28104816.0
3547 -1.1932001113891602 -0.6927459266991685 -1.0483270472787578 -2.2027389777527424 -11.62792603559872 -9.237670275752585 28130720.0
3550 -1.7770318984985352 -0.7438150260081156 0.1604084983266527 -2.045193284152766 -7.196010648962702 -9.091642222109485 28155386.0
3553 0.4639059901237488 -0.6543378449497914 -5.543740265116238 -2.116990696811337 -8.842778024099136 -9.176243581819117 28181302.0
3556 -1.8734869956970213 -0.6660428229114472 -6.228842494323413 -2.1865163993124788 -11.084451503610174 -9.150497349382311 28206382.0
3559 -0.5573019981384277 -0.7015496698886721 -0.2711789442683643 -2.288049377334511 -11.729986906557166 -9.043689453542136 28231864.0
3562 -0.596500039100647 -0.7502803379618157 -0.8053766533351718 -2.3587820038422223 -1.6944613747857578 -8.890255881763315 28255480.0
3565 -0.581989049911499 -0.6875770953431932 -0.4772362686467433 -2.178848259948305 1.7434031114734012 -8.5360491693456 28281770.0
3568 -1.2973740100860596 -0.7298550435066269 -5.870251709055454 -2.186350794963094 -0.05740478513966085 -8.725794631611933 28308368.0
3571 -0.7715970277786255 -0.752700537291042 -3.5650704337879446 -2.236222484759631 -4.085974710984235 -8.741397895857482 28333022.0
3574 -0.4219319820404053 -0.7251341319754339 1.5151213142898263 -2.2605939775867725 -7.609602752294686 -8.780476738240912 28359620.0
3577 -2.006756067276001 -0.8566744603764416 -4.849839156116847 -2.324193428605528 -15.47188227633369 -8.811351985008498 28384032.0
3580 -1.8814001083374023 -0.9877235104932708 -7.578048298313199 -2.4651414214732785 -8.87056903321496 -8.839355186181459 28407474.0
3583 -0.8156919479370117 -0.9406069091733388 0.6441667497241812 -2.3636458201743813 -11.424586216439717 -8.760098244414134 28433424.0
3586 -1.1743659973144531 -0.8829718404463456 -5.963142731624702 -2.381103129255036 -2.150380258269684 -8.567080973284403 28458692.0
3589 -0.7880220413208008 -0.925487095295191 2.297147649064934 -2.4060798042117955 -6.471889678016078 -8.560361251643927 28485084.0
3592 0.1747530102729797 -0.8093598749901343 -2.560476975109758 -2.261114235890032 -6.853485306155642 -8.341546039776016 28512628.0
3595 -0.2112740278244018 -0.705518141958348 -2.9494509131004865 -2.20055496056176 -12.847896579099956 -8.349610686148075 28539564.0
3598 -2.4212539196014404 -0.7595627675822376 -6.809257006472242 -2.2188539160908074 -15.990715411876552 -8.60248578809584 28565400.0
3601 -1.0505709648132324 -0.6425612870097741 1.636460505856562 -2.110434998246183 -11.807877491829213 -8.661284568134128 28593294.0
3604 -1.6371920108795166 -0.6506954229291178 -0.0917915245336482 -2.0945737487068867 -14.669484323489472 -8.957977431999133 28618848.0
3607 -0.2450380325317382 -0.539074897003877 -3.224793751594852 -1.898239006382069 -6.890927919917143 -8.781982008533337 28645612.0
3610 -0.7927900552749634 -0.621109108688576 -5.997811179753251 -1.9870473545103629 -14.043230211463369 -9.19797531800921 28669134.0
3613 -0.2282600402832031 -0.6349356194133235 2.794413447960981 -1.9449375292435165 -16.614707861290768 -9.431734812964557 28693978.0
3616 -0.8017779588699341 -0.6016107497236589 0.7044377481509994 -1.8767079987117423 -12.636227433330399 -9.577121141185945 28719446.0
3619 -2.397571086883545 -0.6575495492913523 -1.26232723129361 -2.0228244282370467 -12.781882545213517 -9.842897920171822 28745024.0
3622 0.7996650040149689 -0.5440223208564785 -4.09048745194486 -1.938622432678172 -9.789233033891502 -9.914209294959512 28771458.0
3625 -0.9223250150680542 -0.537656488096796 1.1308569919273368 -1.75648103927377 -10.575324827689052 -9.822504784671189 28796342.0
3628 -1.0812289714813232 -0.4870424941579314 -6.871819865940606 -1.7375687115475795 -12.478664351535047 -10.042629821894929 28824216.0
3631 -1.1510450839996338 -0.5583597741942519 -0.3959742485827675 -1.7186151205680331 -15.4842435571428 -10.106986337680643 28849030.0
3634 -1.7933349609375 -0.6229425838277372 -1.0525964993212766 -1.735019323865154 -16.262914788281822 -10.289975038964537 28874712.0
3637 0.1609280109405517 -0.5163585206659229 3.513755075641394 -1.60908874506398 -16.550616016459006 -10.407505086671629 28902356.0
3640 0.785851001739502 -0.44338122029813 -4.6067021765061975 -1.738099203301243 -4.184712731206515 -10.244282121493065 28929220.0
3643 -1.1481781005859375 -0.6127888412329106 2.450104108490045 -1.5908390871660925 -8.426548579493087 -10.302909659593167 28952822.0
3646 -0.2314389944076538 -0.6531641640833199 3.203620610220093 -1.441575881643049 -15.211445002928388 -10.609271382325604 28979340.0
3649 -0.6634060144424438 -0.6439160478467709 0.6902971469369732 -1.363532364713226 -12.902640546829332 -10.651054988445097 29005444.0
3652 -0.367959976196289 -0.6123983611064989 0.0230399103152787 -1.3236963710182923 -12.45554309498697 -10.719817563264575 29031498.0
3655 -0.9164860248565674 -0.6786799094915361 1.0527393489014654 -1.3205455938864508 -15.880754987431224 -10.73504432037674 29057696.0
3658 -0.7561370134353638 -0.7388414799590952 -4.9720204202925045 -1.3544805309441248 -17.403437842518873 -10.924712123713071 29081870.0
3661 -0.7863789796829224 -0.8479959783872231 -0.0248594971278661 -1.4536756909965995 -11.411526277690337 -10.74497391695895 29107654.0
3664 -0.0701470375061035 -0.8290421953389433 -5.199350084575984 -1.5347925779128482 -9.536102717713092 -10.53687455561912 29132818.0
3667 -1.770893096923828 -0.8637171803893222 1.0171698091587014 -1.5364542437621225 -14.243322221079467 -10.624455910959655 29157102.0
3670 -0.2251709699630737 -0.8045019807864555 -3.978972009687341 -1.5839190396957696 -13.813244330484437 -10.766926800443402 29182654.0
3673 -0.9472670555114746 -0.810806405838578 -0.5902872842443911 -1.5619117051757518 -15.545431890377714 -10.913577403155378 29209198.0
3676 -1.738656997680664 -0.8889790095662042 -6.607274423110358 -1.5824687895185918 -13.683923658409949 -10.886990832241745 29231750.0
3679 -0.455253005027771 -0.8730426989200026 -5.655962405255761 -1.5991271015690285 -5.658041479086938 -10.957375775464298 29259440.0
3682 -1.7427020072937012 -0.8747858654402898 -1.25355986774262 -1.6512152442790198 -12.987360715102918 -11.144927907815433 29285554.0
3685 -0.9665000438690186 -0.809371561763429 -5.9671014308278565 -1.858600524901676 -14.119418738732112 -11.284377693446766 29311812.0
3688 0.2672669887542724 -0.6344815981089027 -2.0614289864466304 -1.791828476091268 -15.86069525223478 -11.464129560260908 29339326.0
3691 -1.879565954208374 -0.7111021595518179 0.8383629862372626 -1.6639149378713771 -16.91418489653903 -11.600814302447898 29362494.0
3694 -0.744575023651123 -0.6293856531940465 1.1244112489134863 -1.5309039845480816 -14.83731310339407 -11.82292973487674 29387228.0
3697 0.6503219902515411 -0.5399720070986529 2.8313734486773803 -1.463665621958255 -15.213138848002854 -11.658846274489548 29415086.0
3700 -0.871222972869873 -0.5816884635742734 -4.786093227290075 -1.6936567247668113 -10.509188716788334 -11.54265942497767 29439654.0
3703 -1.2042300701141355 -0.6699147992873551 -3.863649062557816 -1.6244141048936367 -9.894235109249369 -11.444510942733888 29465900.0
3706 -0.8023860454559326 -0.6716237524069941 -3.4323592509435006 -1.662567994435992 -9.857848152404486 -10.924593312005834 29489168.0
3709 -0.2032829523086547 -0.6581925040199832 1.3984496815921306 -1.4896046604114264 -9.195798183410309 -10.72587741635584 29513902.0
3712 -0.4171379804611206 -0.5489293971026388 -6.006470238404369 -1.4422167426001455 -7.090620446937992 -10.52223839439712 29542200.0
3715 -0.39593505859375 -0.5630097014424917 -4.0020943354888985 -1.6185542609106736 -11.919568548808872 -10.516499941655688 29568554.0
3718 -1.3425960540771484 -0.6223084404396617 -5.81760646610107 -1.7066586967069073 -11.729214259184733 -10.689382277350283 29592858.0
3721 -0.7455120086669922 -0.5687118777534992 -6.400443456615374 -1.899680106842256 -3.7471694107104625 -10.375781734539846 29619570.0
3724 0.2707899808883667 -0.5801906398516927 2.682245585025204 -1.992147278657301 -0.48400723019886605 -10.142137677888195 29643668.0
3727 -0.3224869966506958 -0.4818058931329743 1.3824439303445577 -1.9902829515975564 -5.195467032522075 -10.150335559292284 29671532.0
3730 -1.9854750633239744 -0.5510832878137497 -0.3818883338589853 -1.933745860382104 -8.771274695598152 -10.006499124156631 29697070.0
3733 -0.6683089733123779 -0.5818682598667342 2.2564583085623164 -1.9237899947981112 -6.064506372791797 -9.781306729473002 29719892.0
3736 -1.255690097808838 -0.5083276662805154 2.44027867749568 -1.7889709661508295 -8.284182978456556 -9.701836536233962 29746418.0
3739 -1.342561960220337 -0.52948775894089 1.098380355271166 -1.8902041194926875 -15.158687107426427 -9.959293085465942 29771910.0
3742 0.1222800016403198 -0.392960191049386 1.1666210297907504 -1.831919917003252 -15.411930913322125 -9.881975293273216 29798702.0
3745 0.4122670292854309 -0.3538427844181948 0.5293663943373526 -1.7823611700103918 -9.631623681210682 -9.89924495293283 29823994.0
3748 0.2694209814071655 -0.3644570556831557 -3.953724584165844 -1.8445100876703897 -13.477629816617503 -10.07906562931217 29849862.0
3751 -0.9511369466781616 -0.3894968794306184 2.024144439751332 -1.7388877611616138 -11.918728535131681 -10.209176595594126 29875972.0
3754 -0.4859819412231445 -0.3460723667040608 -4.198257207577634 -1.7439614564502168 -12.508831484157504 -10.327292882975398 29903660.0
3757 -0.7021850347518921 -0.3717941732349492 0.5673829192484887 -1.6009327467963952 -2.473355077610581 -10.322193120767537 29929622.0
3760 0.1179339885711669 -0.4185769071795839 -5.279991296027022 -1.6998892941960595 -8.960968356092183 -10.408369320023628 29954322.0
3763 0.1887530088424682 -0.402727964815136 -4.692447306677886 -1.64338966545193 -3.7962324994143044 -10.18556829316867 29980212.0
3766 -0.3126959800720215 -0.4142325768087838 -3.6081346485536807 -1.6810274761053765 -13.304779254221257 -10.53689560148781 30004394.0
3769 -1.3174738883972168 -0.482852263763081 2.290948551913741 -1.6377307997830797 -10.7448637615577 -10.727368515650692 30030738.0
3772 -0.6849069595336914 -0.4708202843400548 -6.601584027635379 -1.7327066048402 -12.010906709188781 -10.64098930837266 30056268.0
3775 -0.268515944480896 -0.3878995401353866 -5.56309038617919 -1.7712514399872314 -10.163700276498682 -10.589143105549994 30082924.0
3778 -1.30240797996521 -0.3914782745073133 -5.166820954644932 -1.8590949460365176 -9.843781136948188 -10.39769250402577 30108052.0
3781 -1.335710048675537 -0.4054390550072819 -5.867643489518258 -1.877958871717034 -11.888589079274897 -10.513025664556142 30132780.0
3784 -1.7601571083068848 -0.5369959327888016 -3.944775050225191 -2.053648437895672 -13.263348778402456 -10.105617123779403 30154964.0
3787 0.6030580103397369 -0.562661769048171 -5.553391499524802 -2.190810627164527 -10.394545622914153 -10.255745670525377 30181068.0
3790 -0.7839440107345581 -0.5383445182369044 -5.4057589878560925 -2.3167101117378 -3.459018320075806 -9.706594364820829 30205844.0
3793 -0.9357019662857056 -0.608019823512344 -5.324811805743661 -2.345585826577093 -12.530681175615522 -9.884569044217526 30230454.0
3796 0.3742269873619079 -0.5973470066781283 1.17974794995711 -2.231842863414935 -0.5014786999320844 -9.370812797660056 30255062.0
3799 -0.7624269723892212 -0.7031437600856267 -4.743082529696684 -2.3078415360183366 1.337081384583433 -9.385006947639686 30280060.0
3802 -0.4493579864501953 -0.6396831093686663 -5.956798518571243 -2.31157800786527 -11.554385371075123 -9.606187075145291 30307158.0
3805 -0.2060580253601074 -0.6226062460293664 3.5485620159459117 -2.2939813363505173 -11.032884350757696 -9.601469095371591 30334978.0
3808 -1.6083168983459473 -0.6692322564829325 0.0056160792613675 -2.2203807794975834 -11.153077295234045 -9.731042140556976 30361104.0
3811 -0.6317180395126343 -0.6273652631281639 -4.266108187287734 -2.157922959156896 -11.12354839998674 -9.969136380032356 30388614.0
3814 -1.4403820037841797 -0.6974119305461657 2.1814760321742868 -2.084188860606326 -13.455729074461107 -9.956995660712476 30414504.0
3817 -2.122910022735596 -0.8016943833804531 -5.807018434798286 -2.1384646671124896 -14.17074007728245 -9.967813902847531 30438654.0
3820 -0.2921220064163208 -0.7206739389065968 0.5265459318940773 -2.03283682556125 -14.043862909190617 -9.768623172721304 30466074.0
3823 -1.193816900253296 -0.7826315905787342 -1.1188660074952432 -2.054444313669838 -13.256718967732589 -9.780037549839369 30490468.0
3826 -0.1772669553756714 -0.6819793593481074 -0.1671501130575516 -1.958281150983464 -12.573427630274235 -9.80835695240396 30518168.0
3829 -1.7701330184936523 -0.7158329414542686 -1.2935864024306407 -2.011999795226766 -2.4077607050328895 -9.062778563461167 30544638.0
3832 -0.8166019916534424 -0.7929268497225608 -4.173697936072411 -2.111476552824225 -1.8709308934221482 -9.057590636339665 30570944.0
3835 -0.0056749582290649 -0.7705768815035767 -2.969551553330987 -2.173158960684984 -6.4304985992575325 -8.967159192547628 30597942.0
3838 -2.288949966430664 -0.8951426097927611 -2.079356181998815 -2.331901411536764 -10.373399791588076 -9.12130111891355 30623364.0
3841 -1.2096199989318848 -0.8637878945918473 0.5761050417907763 -2.1725384435536794 -11.74444241636219 -9.242225208502354 30650446.0
3844 -0.5570399761199951 -0.8559033382548202 -4.901652597679971 -2.1757996727612365 -2.097699399207404 -8.93426841487536 30677016.0
3847 -0.6160739660263062 -0.803663154249125 -2.784629799330629 -2.092317048870641 -1.8514227272366424 -8.682819469127748 30704366.0
3850 -0.7814240455627441 -0.8667003272027605 -6.558860132376727 -2.061891527931275 -11.790126219341543 -8.668138585452185 30729064.0
3853 -0.9112609624862672 -0.9362529721790388 2.5557400592079453 -1.9790562019700224 -14.306903262257592 -8.963735925155353 30753366.0
3856 -1.376173973083496 -1.034315344211449 -4.838383863266031 -2.2447507858199107 -11.41912630900773 -9.120485698727231 30776864.0
3859 -1.1709980964660645 -1.0308765524017351 -5.361800867566565 -2.2508665483633936 -8.416403036127686 -9.235539282933448 30801868.0
3862 -1.035607099533081 -1.0326111928359305 -0.7410717140868459 -2.276150592459303 -14.655250587764666 -9.401947908034924 30827512.0
3865 0.8478849977254868 -0.8923076764709095 3.769463453978872 -2.151443415663297 -15.135590450290774 -9.37055192416949 30854254.0
3868 -0.2746820449829101 -0.8744642334872623 2.546391289577313 -1.9460548998601164 -15.450672999107628 -9.478517596959604 30879184.0
3871 -1.331798076629639 -0.8536001625282579 -3.501576303181622 -1.9246592309029096 -12.539872190690023 -9.57076622304593 30904988.0
3874 0.1681780219078064 -0.8069218727848337 -4.6464929236884025 -1.909154062910696 -2.4430114406660426 -9.256790652904956 30931782.0
3877 -1.251837968826294 -0.8618072562785293 1.903839355617134 -1.911692004387572 -11.080533502144899 -9.34239718239218 30957334.0
3880 -0.8526649475097656 -0.7907895482906953 -3.058897258501265 -1.9940100613846448 -12.250817088509763 -9.516686226042037 30984810.0
3883 -1.3621530532836914 -0.8010928007940621 1.7501636767103397 -1.9118750140862577 -13.92516247567702 -9.479427561290343 31016596.0
3886 -0.4897969961166382 -0.7380843570539228 -4.597177854633974 -1.9231944768769755 -11.310818683967087 -9.603670436104451 31042636.0
3889 -0.470181941986084 -0.721329760485045 2.5487024780887344 -1.724282719883265 -9.687039972846776 -9.777782039791385 31068986.0
3892 -0.6812479496002197 -0.7371451773878794 -0.6781056554381646 -1.577278703833025 -9.049321159756559 -9.853077924643728 31095476.0
3895 0.3979099988937378 -0.6553233479699769 2.5570395410525912 -1.51591050633805 -12.282844590188603 -9.8664806024271 31123200.0
3898 -1.377748966217041 -0.6836236546901355 1.213075948728182 -1.4647564118788825 -12.809561356768612 -9.988594633880542 31149404.0
3901 0.4206759929656982 -0.5676163628396453 -2.834418976346752 -1.4194350309949413 -4.82387504771886 -9.84966239065637 31175764.0
3904 -1.862272024154663 -0.6945720427536364 -7.605190666620379 -1.5287331895770824 -9.0093726571344 -10.027531639831087 31201350.0
3907 -1.2579460144042969 -0.7227027576286096 2.1331599049885663 -1.488918632411293 -3.8169120118639586 -10.023266186471064 31226172.0
3910 0.1192669868469238 -0.6991253605921046 -4.700861817135071 -1.668768445931549 -12.283266490112407 -10.208292990195885 31252078.0
3913 -1.0260179042816162 -0.7188436563680562 -4.418568299647008 -1.8390118437013587 -8.189139228504523 -10.092832948376222 31278210.0
3916 -0.1824389696121215 -0.706176340546363 0.8603691321173359 -1.7938803068874054 -4.8365431902430664 -9.756637130757277 31306488.0
3919 -0.6731909513473511 -0.742898553990802 1.5441796852435905 -1.697372026529945 -7.0648468958731065 -9.635142093102584 31332486.0
3922 -0.3722070455551147 -0.687112665171461 1.143706955352629 -1.5195570950538109 -11.961966282905285 -9.522580174712042 31359836.0
3925 -1.198131084442139 -0.6397277377384349 2.4581402851651624 -1.578460382155766 -8.057509877039422 -9.487987575736224 31385412.0
3928 -2.2495388984680176 -0.6209321567617669 -0.0037779456488933 -1.4918758260045282 -5.115017396074755 -9.512128934189096 31412862.0
3931 0.2116349935531616 -0.4999065291829667 0.9386361410055176 -1.2598809100108546 -5.389327386131741 -9.430454359799697 31440028.0
3934 0.1790040135383606 -0.4597233582644378 -3.6784194613621857 -1.3766278126705096 -2.5111987588455986 -9.411161195214389 31466778.0
3937 -1.255897045135498 -0.4750653925492947 -6.981618606192652 -1.4875105322012891 -7.010327882269504 -9.590785957173985 31493376.0
3940 -1.1703450679779053 -0.604647367127805 -5.625125090717251 -1.5995332787093963 -14.324161301467015 -9.357076717254357 31517974.0
3943 -0.1629010438919067 -0.6067421334829957 -5.990679025176583 -1.7241795332335317 -9.612083791301622 -9.311028219661583 31545872.0
3946 0.3096539974212646 -0.5982557215111055 -3.603764015164444 -1.9500324111899416 -10.060281170447952 -9.524837389365356 31572416.0
3949 -0.7800129652023315 -0.6179187019236889 0.684958905571897 -1.8969499041058064 -14.510831444715091 -9.822993458647622 31597948.0
3952 0.2056289911270141 -0.5671671209200839 -2.809726392278366 -1.960488035130848 -14.759399863774503 -9.737348722517574 31624642.0
3955 0.0285189747810363 -0.5761682082691519 3.1909374950051834 -1.9692931111342051 -2.813154492253412 -9.241207950320444 31648904.0
3958 0.1868180036544799 -0.5841400902809526 -3.719543710601985 -2.0680687803278524 -3.544530827910468 -8.914509709295363 31672846.0
3961 -1.8008639812469482 -0.7501306871787161 -1.6982159420173946 -2.155053488088128 -11.788117296370448 -8.886122356619829 31696990.0
3964 0.1417300105094909 -0.6827832243981184 1.0238425631270545 -1.9624715593432869 -13.034655363221525 -9.136658949050863 31724406.0
3967 -0.0331799983978271 -0.6961076993310635 -5.903062284854785 -2.052356665341097 -7.186901558869872 -9.183175251583236 31748816.0
3970 -0.2190049886703491 -0.6424301428274775 3.088837912840329 -1.7642068089774343 -11.945426165656594 -9.423430876625218 31774680.0
3973 -0.2081309556961059 -0.5479484796722462 1.1935383395696235 -1.7881103463804302 -5.84591871371197 -9.453614172042457 31801094.0
3976 0.3539230227470398 -0.4756223987064008 -2.788886604976819 -1.9034525268727045 -2.7243124200385362 -9.066949594489236 31827322.0
3979 -0.3589630126953125 -0.5397914793087197 2.62894238717502 -1.6750102398467717 -5.8990886651295975 -8.970760706400313 31851166.0
3982 -0.1288449764251709 -0.4844117908324679 -5.752806898384811 -1.7633504451764486 -3.731802186033662 -8.996655350952834 31876460.0
3985 -0.0822839736938476 -0.447717061640845 2.864078800989943 -1.503201728523312 -10.99704348658484 -9.141713432097216 31902100.0
3988 -1.8290939331054688 -0.558861023168129 -0.1535923332164639 -1.6360949786309402 -5.42065665044024 -9.218383580277711 31925742.0
3991 -0.3790470361709595 -0.5386230425361922 0.5973596935113121 -1.718328103121006 -4.127327601889088 -8.797468891476953 31950890.0
3994 -0.1790449619293213 -0.4646851655953528 2.4182443443025434 -1.726611386970294 -3.1503251916477173 -8.661560815176845 31976744.0
3997 -0.3450889587402344 -0.4464345737665993 2.168264031904452 -1.5245741716807224 -7.126547589407087 -8.607533558692445 32003050.0
4000 -0.2192000150680542 -0.4140687434228078 2.9033650024731283 -1.4332607816236074 -12.704066547286391 -8.94126645704054 32028860.0
4003 -0.5182360410690308 -0.4078259628929834 1.2093815955277525 -1.3421277003568997 -14.090001376670717 -9.2580386064248 32054502.0
4006 -0.1966680288314819 -0.435831882752435 1.4287448353342955 -1.1345983041447765 -14.361371320938328 -9.529761308936848 32078176.0
4009 -0.8641589879989624 -0.4935864539415087 -0.7334096869218847 -1.3002626557606365 -12.099580790327327 -9.713193362284027 32101576.0
4012 -0.7064839601516724 -0.6103089160267985 -3.36991126733528 -1.3543526903400798 -8.41245115361709 -9.682978181190276 32126964.0
4015 -1.2981319427490234 -0.644661497088628 0.6533170247950757 -1.391195928688021 -4.911450331234921 -9.538016237342354 32152072.0
4018 -1.4270780086517334 -0.6980453086040612 1.0545056111212705 -1.3590803720912137 -10.645239917808775 -9.629072673943629 32178212.0
4021 0.1865339875221252 -0.5950841584422106 2.211203716591638 -1.4265954732864263 -12.26524359862959 -9.49231351306218 32205376.0
4024 -1.9408071041107176 -0.6939574424927466 -4.798394704525499 -1.504816007737611 -13.992214265839 -9.526727169756896 32226876.0
4027 -0.6797250509262085 -0.6885473015278578 -0.4415596691779813 -1.540241966024404 -13.987683039564196 -9.858455484904804 32252114.0
4030 -0.6656379699707031 -0.6829563888780257 -0.3572186747513106 -1.4930468772653964 -12.423539654122099 -10.063533612074169 32277168.0
4033 -0.036342978477478 -0.6618754255397734 -4.4967132133454 -1.7002684862034338 -10.259506801820857 -10.068936170049303 32302902.0
4036 0.4739360213279724 -0.621720318492631 2.504671349768651 -1.5707907025266086 -5.504687490511494 -9.806182386063506 32327848.0
4039 -0.0770859718322753 -0.648228150650942 -5.399048978036252 -1.6528245635597645 1.140582653643207 -9.399414322309015 32352564.0
4042 0.6635780036449432 -0.5654403848011329 -1.5695747885700255 -1.803735922910908 -10.023252822072807 -9.455246897723704 32377156.0
4045 -0.2101349830627441 -0.5442457781517558 0.8593819544684467 -1.6081584505953388 -6.2831582205942045 -9.530813143509768 32403528.0
4048 -0.4301819801330566 -0.5102889931887677 0.5188143206588673 -1.5663969625774614 0.5116449492767501 -9.31414874848191 32429432.0
4051 0.0070880055427551 -0.5319990239205299 0.3167450809839693 -1.5999129105276857 -8.68326876441082 -9.319578588654307 32453378.0


==> exp/L1_track_A4.dat <==
iter rew_spo smoothed_spo rew_ppo smoothed_ppo rew_sac smoothed_sac samples
1 -116.4985580444336 -116.49855804443358 -127.65453664112937 -127.65453664112937 -128.4133944031129 -128.4133944031129 10610.0
4 -76.91658020019531 -99.68074202607427 -71.15554509240768 -103.03218549856973 -102.26231442676205 -110.97362663483948 34409.0
7 -51.69822692871094 -79.24003401458832 -49.36719933566697 -83.36604755680098 -65.96328615543663 -90.98876815175257 56887.0
10 -49.31666564941406 -68.21862536059197 -48.75969104905245 -72.99766425752767 -53.47685984957748 -79.78439682602976 80228.0
13 -36.69954299926758 -59.28324518671969 -49.69852265199928 -64.52806718678968 -66.16909244593936 -74.84018943743934 102940.0
16 -30.781265258789062 -52.05271709083468 -28.497399190901973 -57.7800527232011 -38.51993164095696 -69.12149398591878 124983.0
19 -22.081424713134766 -45.80186480421562 -35.97896632067545 -52.3099019228213 -45.425939219736236 -64.3826588301052 146843.0
22 -16.41651153564453 -40.08033198433193 -31.29879969991822 -48.13686275506969 -25.951691480171768 -59.183556643025724 168834.0
25 -14.01431655883789 -34.96908010822799 -25.63940709393122 -44.26272475834401 -26.00624050186261 -55.53889267902282 190003.0
28 -10.004571914672852 -30.373294451621355 -22.272022554317363 -40.06315189982468 -39.54030158375183 -52.593510864550005 210937.0
31 -7.41612434387207 -26.449769115744477 -20.430050303426277 -37.03093232262263 -20.870996341638843 -48.955482900654104 232326.0
34 -5.8507890701293945 -23.07111487666346 -18.225140427059166 -34.45008132418023 -36.461428315774086 -47.39928711563392 253831.0
37 -5.395529747009277 -20.21948223865598 -16.353389650056066 -32.106488616356245 -35.643575229289 -46.095666416501984 275832.0
40 -4.649964332580566 -17.75836688323627 -5.474346648049126 -29.656356796472444 -32.50788508974434 -44.22945712284816 298438.0
43 -4.643143653869629 -15.652670665749739 -2.9998044276959455 -27.830205430745778 -33.01730988205877 -42.6323073896529 322277.0
46 -4.583282470703125 -13.898983932441157 -1.598663601587857 -25.91052985328595 -17.212706810729177 -40.764128696866365 347205.0
49 -4.378312587738037 -12.423841620878713 -0.3516271651695959 -23.5466663401544 -42.20581640609697 -40.00781890142342 368504.0
52 -4.5249810218811035 -11.203023071630543 -1.910335386366386 -21.541596749220904 -14.949216587858327 -38.26099270341561 389253.0
55 -4.858396053314209 -10.209712270283942 -3.7300221784161067 -20.322710261991634 -20.783071683544133 -37.700811280577085 415754.0
58 -4.1643218994140625 -9.290731977540842 -16.062892658311398 -19.592017324474302 -34.526108567701954 -37.1636136254161 441354.0
61 -1.487243890762329 -8.239899531493133 0.9366621082089308 -17.999389153582957 -31.934460181921416 -36.933600934030785 466624.0
64 1.0031149999704212 -7.037679566220449 -14.887573926561513 -17.270682417042217 -32.57533337267108 -35.76484650684368 495282.0
67 0.8252619951963425 -5.950267939967793 -11.303742206151242 -16.90251586569426 -25.672402551710807 -34.09603535119059 525040.0
70 0.9499999992549419 -4.9980742460185805 1.9577766619608346 -15.875574095664945 -20.1749840012487 -32.29883607561506 554617.0
73 0.0 -4.2095720872020435 3.216352882192205 -15.251012422972646 -28.238372511918932 -31.503565472027134 584119.0
76 -0.04999995231628418 -3.527859778927561 1.2823917815754147 -14.024939208096125 -31.47275588292353 -31.012789751504943 613635.0
79 0.0 -2.9927656946551093 2.7323702905928577 -12.90185845121412 -20.089273291213097 -29.9975572719262 642714.0
82 0.07087302207946777 -2.489286631912306 -14.881230101411184 -12.295833624611074 -12.760517028806778 -29.79017263658272 672462.0
85 1.0274849999696016 -2.0183076585483093 -12.484309893830211 -12.302665947272988 -31.233591726765574 -29.605446366849666 702040.0
88 1.0010219999821857 -1.5698735918106759 -13.751863421101959 -12.002940300474126 -30.810716030141627 -28.85369206420393 732040.0
91 0.5526759922504425 -1.2722440816835077 -10.836988158009595 -11.998475438563267 -22.40753117525029 -28.280294506138596 760725.0
94 0.0 -1.081771937949633 0.5800382860196849 -11.414589233495473 -15.831401514475722 -27.40500884106018 790194.0
97 -0.7454090118408203 -0.9718879795849285 -13.058720065531631 -10.902550025957071 -30.920279268505546 -27.772149855557124 817910.0
100 -0.3189539909362793 -0.9439880866076389 -0.8913704750242024 -10.823805599068049 -35.909474901734995 -27.448455383155387 847132.0
103 0.8999999985098839 -0.7763598641780802 3.209607662495177 -10.65875785239834 -11.25414052659395 -26.3334654041156 876887.0
106 -0.3856070041656494 -0.6229686459645056 0.29350096004580717 -10.420749563959212 -30.19137107686111 -26.591794529640314 906094.0
109 0.06669497489929199 -0.6348257863001017 0.8863212682957244 -9.999899034669383 -17.2624400262047 -26.3269352007131 934339.0
112 -0.1757580041885376 -0.5246042290700919 -15.228321801414989 -10.303550152928858 -33.37449497296509 -26.587677163411325 963562.0
115 -1.047468900680542 -0.5604361941973728 -0.9758595455317769 -9.990679378432393 -38.13331409398502 -27.111772155882466 991918.0
118 0.9022670015692711 -0.3992334844828398 4.8401516769817725 -9.77126910269656 -31.835291702087083 -27.217694361074628 1021805.0
121 -0.6000000238418579 -0.33617357166681594 3.397884538086461 -9.23834345644853 -14.987238209399347 -27.263689114093147 1050558.0
124 -0.18764495849609375 -0.37592728386923757 -15.233314421910407 -9.569522370688032 -20.96236566187488 -27.01347931381898 1077780.0
127 0.45003002882003784 -0.3079424328221383 -13.27717204490216 -9.758093194350272 -13.766843560183066 -26.239488521522233 1107370.0
130 0.45037901401519775 -0.20475544552355163 0.8181515957159196 -9.35338953063466 -30.06093543413578 -25.83645750871604 1137005.0
133 -0.010779976844787598 -0.1520675699922438 -0.4705631577980194 -9.368569097126901 -32.1312064735683 -25.696128153422578 1166697.0
136 -0.14953196048736572 -0.0640184847384806 -0.7060821728376823 -8.69216610378797 -29.640919477290737 -25.558602898855387 1196497.0
139 -0.1499999761581421 -0.0019793549787852083 0.9779604039966339 -8.580066335671619 -38.21219037660852 -26.021173960059002 1225455.0
142 0.7510039955377579 0.02849568281999737 4.1722381964681 -8.250211235059757 -23.52863851716878 -25.754465324636183 1254601.0
145 0.2968530058860779 0.07370856987447183 1.3847362725325407 -7.668040708367554 -21.400717371638436 -24.81341269308905 1284195.0
148 -0.23986303806304932 0.04016071355206019 -12.89991596197688 -7.705747087709218 -18.577071495781905 -24.762073155991395 1312219.0
151 0.8506309986114502 0.09527447383282628 -14.73694118203253 -8.081160817046916 -19.15189528051282 -24.468611279504962 1341449.0
154 -0.15093696117401123 0.13474771082249415 3.6801150392112625 -7.351513582196777 -20.20988964997241 -24.319647362360417 1370578.0
157 0.3000500202178955 0.1290742211195629 -0.1267811592226411 -7.170894678159369 -25.450257723876838 -24.00667812201723 1398413.0
160 -0.10624897480010986 0.1236974136075254 0.810258751768119 -6.948847487267371 -14.119895340353633 -23.903680402818757 1427831.0
163 0.5381619930267334 0.10883248166175408 2.0276125313060795 -6.367692553663332 -25.626661662355154 -24.299142545561548 1456323.0
166 0.22767502069473267 0.10214707993662353 -11.203930304179734 -6.504519403728392 -23.75038275092519 -24.481776200621994 1485745.0
169 0.3445500135421753 0.15709241205805924 -14.870320139616432 -6.649707233317849 -37.60253234839149 -25.410445438474905 1514862.0
172 0.40991199016571045 0.2124563338512575 2.0887260834342163 -6.129939777890744 -10.841954991109592 -25.301474487093447 1544534.0
175 1.0336049981415272 0.3003568498636452 4.035435664327064 -5.845657216934488 -28.432510152011908 -25.318398967224905 1573992.0
178 1.0060629998333752 0.24174005201867532 4.224466825426392 -5.674570686081256 -28.723848433081507 -25.409819346768597 1602851.0
181 1.7585089802742004 0.328272038224782 -12.02528484498958 -5.804647068396267 -30.940962666328605 -24.87670372861918 1632574.0
184 0.2038480043411255 0.3330912300600294 2.5673972824092903 -5.71118046805782 -33.88635513821909 -24.764805119646066 1661830.0
187 0.4458879828453064 0.3689082167726916 0.23258198330008328 -5.5776881117761405 -26.798768367701825 -24.694702823027022 1690691.0
190 0.11642801761627197 0.4452096257151481 -0.6175655776932802 -5.456856802991069 -10.989767758917402 -23.565961371350344 1719680.0
193 -0.026626944541931152 0.44426753082910353 -0.08833140223896097 -5.281262583938067 -15.34586692968745 -23.319390558615744 1749228.0
196 0.05496400594711304 0.4514647976630559 3.437966511337245 -4.773337961467637 -20.44873107109624 -23.416513049916812 1778898.0
199 1.0642170011997223 0.5236215651566454 -9.935037256082142 -4.89455130372462 -15.466526811832097 -23.045183743405204 1808698.0
202 0.967654000967741 0.5383666045963547 4.205213820572426 -4.726200467217714 -25.939456612955567 -23.301588230651294 1838242.0
205 1.2175440043210983 0.5892105895826137 -11.39632714991736 -4.882611858287967 -35.769228270837914 -23.22444640848801 1868148.0
208 1.4872500002384186 0.6488034347605405 -12.82631759508321 -4.998904449418924 -17.309306910451184 -23.000400193163404 1897080.0
211 1.6069859862327576 0.6756484335654728 -9.340306170334323 -5.051665681890614 -9.210301211898368 -22.76220885187221 1926602.0
214 1.4579379856586456 0.7503457511015066 2.697650615968172 -4.8845252951296345 -33.053548197064345 -23.553314956931096 1956151.0
217 0.5447379946708679 0.7675128674119842 -14.943920933873988 -5.117325674558962 -34.07188336409604 -23.500411103220298 1985696.0
220 1.6772689819335938 0.7964157976780057 4.7180495722983355 -5.189936963532511 -14.460599702285265 -22.86801755537797 2015566.0
223 2.0525799989700317 0.8825907231493765 -9.098439759843606 -5.269278167515291 -30.678695203604107 -22.529124273796857 2045344.0
226 1.0263640005141497 0.9051709891126631 -10.779957228103578 -5.611634702281438 -18.04869045161776 -22.293040325634678 2075288.0
229 -0.392145037651062 0.8493745400932364 -14.520543457102198 -6.011791689584307 -24.945510655542982 -22.46007702898417 2103949.0
232 0.7095710039138794 0.8339720800267977 4.1874353397700075 -5.793978716227841 -13.412871377936707 -21.97942713828965 2133384.0
235 1.4363200068473816 0.9053894501344717 1.6308732151287213 -5.568838410012887 -36.41766859677202 -22.557320273578284 2162871.0
238 1.299142986536026 0.9430548384515219 3.4590522029212645 -5.351987701137999 -2.522002435021898 -22.118540508639235 2192871.0
241 0.354017972946167 0.8363531933311368 -11.416221044484747 -5.555919620768177 -6.337597586879941 -21.558669941208688 2220205.0
244 1.8641120195388794 0.8487244357767447 5.033147641891607 -5.290098255138331 -15.274847345949297 -21.523509599874686 2249054.0
247 0.05873602628707886 0.8330855810239649 3.641413887495238 -4.782481703649209 -25.760975695766014 -20.663522479998974 2277923.0
250 1.0179469995200634 0.8670887306089847 4.525256514577816 -4.871000972570277 -15.56671573980341 -19.590930666233415 2307493.0
253 1.4686760008335114 0.9057003232667202 -13.475817293121782 -5.006633615572131 -22.579205759284612 -19.64759533503128 2337283.0
256 0.8204620033502579 0.9434265252539563 -14.244181605000604 -5.155564170751449 -11.044544095915175 -18.994140280127986 2367110.0
259 2.5600099563598633 0.9299942186609205 1.6850000648329626 -5.35340551470955 -23.695631393875328 -19.19104717029502 2396228.0
262 -0.9927430152893066 0.8275125310768268 -13.769043964912875 -5.855301460330433 -24.60970927733593 -19.89056960663131 2425020.0
265 -0.39834296703338623 0.7707018141859486 1.130833018123674 -5.323979345855065 -12.81496372852039 -19.395228272909627 2454251.0
268 0.020889997482299805 0.7607527587918403 -11.680405613371466 -5.667010884740627 -24.128104021424345 -18.948039514404662 2483705.0
271 1.4940679967403412 0.8000945228101546 -11.198696031772585 -5.761481582695056 -21.168551535828943 -19.30176579297142 2513035.0
274 1.7246149778366089 0.8624072358527063 1.2739835220302873 -5.6357547172138736 -12.618555317842379 -18.95470091999942 2542129.0
277 1.5356889963150024 0.9550461023588277 -9.79998610906913 -5.432345910775332 -28.801575303763677 -18.482700765103 2571768.0
280 0.746286004781723 0.9140950738944158 -10.34929682764209 -5.543965578266198 -25.302619642388024 -18.838183873349756 2601241.0
283 1.1372680068016052 0.9538787775747044 -9.915939317589357 -5.6386691666041875 -28.611820393394023 -19.272804871447416 2630950.0
286 1.498524010181427 0.9736438757363242 -9.975880013920328 -5.635951921371106 -7.5417548588534995 -18.633068692289157 2660708.0
289 1.8746619820594788 1.0607725835576267 4.9890473623106875 -5.08276347128412 -22.265051375964525 -18.85553923052233 2690708.0
292 -0.03319203853607178 1.0349253410959258 3.1248769282909326 -5.193244237597866 -16.95321278909342 -18.862399533383133 2719305.0
295 0.4997580051422119 1.010785985326979 4.497333480961929 -4.9475981120341626 -23.80436880463461 -19.38775666123458 2748496.0
298 1.53780597448349 1.0510766889538192 1.7532669159093146 -4.7246029691694975 -20.37234708282672 -18.671377613723006 2777951.0
301 1.1222259998321533 1.130096768292121 2.9198345614546213 -4.78759732364235 -12.122450181432656 -17.758223206004423 2807937.0
304 0.1742519736289978 1.2104769474883097 -13.435717008435748 -4.574096528934985 -3.6770578369551163 -17.247913158840944 2837740.0
307 1.1112120002508163 1.2518671824900622 -10.848269833178978 -4.665940658674197 -25.133641661123626 -17.644002686179135 2867740.0
310 1.4722590148448944 1.2668332045133983 3.3750538479687062 -4.8103525930776465 -15.61836426509154 -17.61864508443114 2897710.0
313 1.899088978767395 1.4119996987500318 -13.44712822895974 -4.919550628397316 -7.426809305531668 -17.213531389110408 2927710.0
316 2.6425390243530273 1.4708611673408511 -11.750727044456358 -5.012792663838722 -20.888655644660172 -16.791006930859513 2957612.0
319 0.10597902536392212 1.4147162803211422 -13.462064518374426 -4.899321159748687 -16.98559993606442 -17.234594473704636 2986968.0
322 0.9830200001597404 1.4085840615545329 4.722326330560894 -4.721298867297337 -18.194961911148873 -17.206565982362847 3016683.0
325 1.2933099865913391 1.3341188897707714 -14.417872055794993 -4.960366824231009 -20.24916410084922 -17.404397431614854 3046224.0
328 1.1679670065641403 1.255005096998126 -9.932598023460965 -5.38073877797161 -25.503110384469373 -17.775124146508812 3074471.0
331 1.141405001282692 1.2762941009127295 1.1738421401419155 -5.442252589576163 -20.196756342550277 -18.24327657499699 3104259.0
334 1.6611980199813843 1.3045741828992783 -9.690788087188531 -5.4565726303446995 -26.891490258508536 -18.663226103350212 3133977.0
337 1.3677679896354675 1.3165645127370618 2.481115225825782 -5.281184111600031 -5.20082878363006 -18.0944099945884 3163977.0
340 1.2576299905776978 1.3368684422240085 5.038382631851572 -5.032403761336266 -26.451388241519535 -17.917800497964347 3193859.0
343 0.521575003862381 1.313317080699573 -14.724512813947337 -5.456580025765103 -6.718263282627545 -18.022310549458442 3222925.0
346 1.141176998615265 1.3793546257437552 2.7435928166667196 -5.267919315403465 -12.97236220582978 -17.61181449746963 3252925.0
349 2.007132053375244 1.420198623053923 3.6672096661315363 -4.758483210033991 -27.41474506349168 -17.81289934705933 3282417.0
352 1.5573130249977112 1.4763272878433864 -10.174271198402202 -4.829945429248384 -13.665034003071673 -17.5395323765785 3312417.0
355 2.025398015975952 1.4751318446539778 -9.177827186328022 -4.894763243423645 -17.693340533727756 -17.879918288934764 3341330.0
358 1.5796440243721008 1.499975118889153 5.684355839460983 -4.649089518759215 -12.022078543789156 -17.951950359828345 3370943.0
361 1.0135770002380013 1.510959833969831 2.6051516371824484 -4.254193129174388 -18.30052877750075 -17.485641267184537 3400102.0
364 1.900288999080658 1.5351678367510098 -11.666347345921325 -4.408400680768115 -14.675558320018933 -17.398360184217875 3430102.0
367 1.1012020036578178 1.5366966167678546 -13.445856199185819 -4.268688335882986 -2.911029451928443 -16.973156866317918 3459450.0
370 1.8108400106430054 1.5701606878548278 -9.268234229731252 -4.596526982683793 -19.762552375018974 -17.37165626992339 3489241.0
373 1.1829790025949478 1.5345842489929034 -11.52763674356337 -4.3596535870500785 -4.226888940901583 -17.07578652979089 3519162.0
376 1.6170219779014587 1.5345963519417762 4.197945041095307 -4.156068885301619 -12.346040305137915 -16.329717241859857 3548964.0
379 1.9840279817581177 1.5889463429489417 5.551211478304355 -3.949185017688187 -11.810207976317463 -16.22184333248207 3578863.0
382 1.9439250230789185 1.7359564639504892 -9.83329343225359 -3.71949340611358 -21.306022796467495 -16.558296774793167 3608413.0
385 1.6619930267333984 1.7424846809324928 -13.538590528090653 -3.936277532269817 -27.224437486508556 -16.844589712465737 3638275.0
388 1.4575639963150024 1.6979177464342206 -10.289324635022517 -4.355030009439302 -21.38814952096209 -16.811411220768296 3667825.0
391 1.861011028289795 1.7675205665159883 3.4880037694193664 -4.170053610004056 -5.982997485442465 -16.41671169271694 3697825.0
394 1.9377970099449158 1.7850022538879318 2.5223638976908713 -3.790875645954534 -3.086285681751482 -15.322881492781264 3727825.0
397 1.308326005935669 1.6794577827581965 0.7341118760949503 -3.7096153781251013 -28.902220415354687 -15.551235327072243 3756819.0
400 2.967617988586426 1.7180054543611778 2.781246743027494 -3.896597068883704 -27.019907671443345 -15.31597347840213 3786758.0
403 1.3785749971866608 1.779228755760561 2.61637437303375 -3.9821173650767987 -5.3285552397968 -14.679280097980328 3816609.0
406 1.4146310091018677 1.735015206205113 -10.13616783702372 -4.086419830040688 -11.53611294426776 -14.54094233651111 3845984.0
409 1.5418019890785217 1.8441195177442269 4.404204239108791 -4.161415092072981 -27.974430156254435 -14.619867093451457 3875984.0
412 2.1562589406967163 1.8042954065649641 -8.960854239874918 -4.497852342042753 -28.8283119208755 -15.399508240316923 3905018.0
415 2.526139974594116 1.7913837402448998 -12.100740589543577 -4.368051904616182 -20.028539939383826 -15.7295650593807 3934592.0
418 1.2372899949550629 1.7589886182707417 -9.642836135210992 -4.4511915486737745 -10.468062779153318 -15.327242727494927 3964375.0
421 2.782058000564575 1.754443819934541 4.593598308715911 -4.523379516156748 -21.972960511104674 -15.680443425552758 3993805.0
424 1.9890679717063904 1.856627329294196 5.114978526332884 -3.9704597693507706 -7.338873633725094 -14.84056295263581 4023467.0
427 0.8939319998025894 1.6880096860594787 4.32418956551272 -4.137097662383442 -21.909437515887248 -15.426490762056325 4052694.0
430 2.468261957168579 1.7328418114216815 3.6148232634837534 -3.925687293541266 -13.778837822913374 -15.277323568805775 4081633.0
433 1.212250992655754 1.7207612338414164 -9.828897290531277 -4.062846543469421 -29.784077647137252 -15.72080737790591 4109036.0
436 1.8500319719314575 1.7047493843184762 -9.049492784621249 -4.1737918409187005 -18.7400221761708 -15.580004778371862 4138699.0
439 1.2063180059194565 1.714078943618292 -11.659416749954943 -4.013036214284843 -3.1654693887195364 -15.038376562771687 4168699.0
442 1.36005699634552 1.6889292709369448 4.0154177046527035 -4.143256483869767 -6.508762065995832 -14.933521831776684 4198498.0
445 1.3715479969978333 1.6453248821571975 5.492383798610214 -3.9426708138708184 -22.848511028784014 -15.731087903342887 4228056.0
448 2.5600119829177856 1.690164723152188 4.169422481859331 -3.7786777678096133 -17.8468461986443 -15.548049868562074 4258056.0
451 1.546675980091095 1.6638871409062437 -11.671801870461794 -3.881856537696435 -26.274609053153377 -15.66632498112348 4287939.0
454 3.239656925201416 1.7805669264698314 -7.9513928884813545 -4.182136463627873 -27.423018562235534 -16.091312821431032 4317663.0
457 1.2418120056390762 1.7074864817925561 -13.809930713932665 -4.080699226022242 -20.462570803261634 -15.965200445522745 4346997.0
460 1.3639169931411743 1.633826470476529 -9.365818682978427 -4.4877286113604296 -19.20650838737 -15.911588503633103 4376399.0
463 1.9532769918441772 1.6144826485771717 -9.492384738318487 -4.595653057180204 -7.967198741278919 -15.728545344946616 4406399.0
466 2.71173095703125 1.6714056907402965 -8.071054794257654 -4.306924950273065 -25.756893720196466 -16.304674232000114 4436399.0
469 2.0761489868164062 1.7346480598498482 1.7288303494580752 -4.1178953343942 -22.263096633341604 -16.231703573853025 4466255.0
472 2.4062819480895996 1.7014250358341698 -8.980231686142842 -4.522033100968886 -28.28472255099223 -16.23944890623641 4495525.0
475 1.754489004611969 1.7216969511617792 -12.570416431854468 -4.602351389225861 -9.353390224797836 -15.941331865351117 4524875.0
478 0.606451004743576 1.6792217594120533 2.9244519251092864 -4.732908304173363 -24.82222522645812 -16.43664889149791 4553102.0
481 1.613502025604248 1.587930854324242 2.782990304730637 -4.924453189663219 -18.52686399313867 -17.003578529539762 4581469.0
484 0.9049149975180626 1.5548223041864346 4.213667204581288 -4.924253839813139 -8.112962579279472 -16.7053170676698 4611024.0
487 2.4703919887542725 1.692255050076869 -11.41653774547533 -5.260263847704635 -2.420577467423854 -16.53525110751427 4641024.0
490 1.528573989868164 1.7260907056357997 -11.842147400867972 -5.3602249128762285 -22.363501996564494 -17.136042699257025 4670612.0
493 2.3324379920959473 1.7478962031093972 5.226972521789381 -5.075553595745465 -17.136738588531422 -17.195495619554002 4700612.0
496 1.7500799894332886 1.7001479356866387 5.007559675778088 -4.5632522357278 -11.490048517306246 -16.89014221185018 4730121.0
499 2.15447199344635 1.699012108346642 -13.019338355599071 -5.00197326389087 -11.609573552396476 -16.86214634825901 4760121.0
502 2.2548409700393677 1.7332415565949852 3.3095690346074047 -4.793085730875932 -2.9049750398123857 -16.597448337396678 4790023.0
505 3.0540640354156494 1.8008221553321488 6.896400890472682 -4.444540712076225 -26.394544483150554 -16.987297926787775 4819949.0
508 2.001786947250366 1.863913683366413 -10.245844176839562 -4.171631957700214 -24.05979656254509 -16.696472071986836 4848987.0
511 1.457843005657196 1.8305067300789097 1.1225645550525023 -3.6688388290630662 -26.897191503466654 -17.064298005521838 4878771.0
514 2.041643977165222 1.809684144128895 -9.332668673221358 -3.597787928470872 -24.221469717159835 -17.675758449364828 4908771.0
517 2.2168760299682617 1.8519880703696838 2.3692355160285317 -3.494693176109447 -19.133454703978224 -17.496138099443762 4937439.0
520 2.5198010206222534 1.865792148841056 3.822786119990047 -3.6519912692171435 -26.180700119036608 -17.471708744132552 4967439.0
523 1.014198999851942 1.828864497927286 -10.046365672736922 -3.7760388839108048 -24.33932648077176 -17.896966420064985 4996795.0
526 2.489572048187256 1.873733281703252 2.112437643835822 -3.6546314727210367 -20.769835149487918 -18.14864644409866 5026235.0
529 2.862300992012024 1.9432782712250838 -9.129835460974107 -3.5382780972302257 -25.8540791085222 -18.1161723769089 5056235.0
532 2.3509329557418823 1.9554423939825862 -9.718511697940585 -3.6319185655384034 -17.796001905972414 -18.37574248297229 5084667.0
535 2.655519962310791 1.9896421231692871 2.596922943769407 -3.4515721399972046 -17.556333280203624 -18.130759423680953 5114521.0
538 2.5311880111694336 2.1041502150690974 3.387102663606372 -3.0123457316051523 -20.217926981482655 -18.432114446286715 5144521.0
541 2.877987027168274 2.1174439369538374 -10.641837641556378 -3.4716928786166363 -18.445351743496133 -18.692991481982666 5174448.0
544 1.8837910294532776 2.1397189741962808 5.695655681408761 -3.2427547200099127 -23.505635036407412 -18.818625896528477 5204381.0
547 2.534044027328491 2.140516680933551 -9.051946878792789 -3.0990459282854737 -16.386777702919552 -18.513103579844678 5233890.0
550 2.6401690244674683 2.2887465539694793 -8.157011773753652 -2.932845134915812 -27.06444345703062 -18.838610086664524 5263287.0
553 1.6591429710388184 2.1903562480387953 -10.551907951229824 -3.2087464016682965 -5.399266957822239 -18.736016279092322 5292889.0
556 3.358396053314209 2.253469360869726 6.542154185127092 -3.0687942367485688 -16.90224241755855 -18.88737886635943 5321737.0
559 1.76350599527359 2.307012451919184 -11.389841721995477 -3.570403929920814 -7.24016302130622 -18.745838797472462 5350593.0
562 1.7871800065040588 2.2335841349487424 4.5606426946952405 -3.6717682182731073 -3.5206262861908657 -18.55201283828256 5380282.0
565 2.3176440000534058 2.240824140920507 -9.425654939029943 -3.478349015578612 -21.124325275514078 -18.00319196640597 5409538.0
568 1.9287890195846558 2.3272159484684733 1.6846052642112195 -3.082197750002102 -19.564690259531396 -18.29237092094854 5439538.0
571 3.0844979286193848 2.3382384287014846 -11.635379996742964 -3.522355546967975 -2.406475341643498 -17.37492075222923 5469302.0
574 1.8418830037117004 2.3355068532877 5.98014239973886 -3.2780212904151913 -21.958485514727904 -17.368939925287915 5499270.0
577 2.615399956703186 2.372630016893727 -11.762580321418143 -3.5078487662300333 -14.755772971839743 -17.316028406205206 5528845.0
580 1.9581869840621948 2.370925546652638 4.906503378424496 -2.9996669906483655 -26.965546207536185 -17.50569357199584 5557802.0
583 3.54948091506958 2.3909558801911364 -8.563059650132395 -3.1522118744660856 -25.997961496488426 -17.845100975102703 5587802.0
586 3.70228910446167 2.4295553842561586 -9.907280916088563 -3.2445201752710116 -18.583168949359234 -17.295054681806 5617043.0
589 2.54741895198822 2.534647853543963 3.1107238070153747 -3.0713843716852924 -17.94604512165091 -17.30217196178126 5646599.0
592 1.6181100010871887 2.4880750647498866 4.170051320418604 -2.9458606044075903 -25.3810966147561 -17.423581927951382 5676013.0
595 1.7942789793014526 2.3962120120517945 1.718123155661675 -2.8972517176129426 -2.3117309985634833 -16.737731823363394 5706013.0
598 1.9523829817771912 2.344507546710121 5.502353629370452 -2.8083987866640485 -21.083804251404377 -17.000026089560727 5735031.0
601 3.2735979557037354 2.2904245475046743 -11.09492293803102 -3.0700299009965875 -21.234728448731452 -17.439889635820066 5764613.0
604 2.0926259756088257 2.3917246999280612 2.7352730959310056 -2.6293347312579507 -27.5872615671506 -17.68458111058969 5793702.0
607 1.5615249872207642 2.47065040858271 1.7245637297959533 -2.4333961810647446 -18.45044959809097 -17.605087795224442 5823138.0
610 2.1950589418411255 2.4754258660246293 6.085133154559351 -2.3409628980518757 -2.1456272817625246 -16.861181746479062 5852584.0
613 2.06802499294281 2.5420433678556256 -12.1988481212856 -2.862257660727594 -5.154318550560237 -16.175229099038678 5882504.0
616 3.7813880443573 2.6382497223135974 -10.949238614084667 -2.7022809361447044 -2.6845837982956615 -15.653093340389445 5912504.0
619 2.1975369453430176 2.734017779584724 -12.00503285332311 -3.1407660667220894 -21.52994238745074 -16.12803502040497 5941906.0
622 1.849045991897583 2.62759502088775 4.0699286694211185 -3.022218561235107 -10.214414248603834 -15.824575849918794 5970853.0
625 2.520110011100769 2.6995695061746843 -10.908560370866557 -3.103808362290274 -19.970317093328305 -15.8434060324972 6000853.0
628 3.0545589923858643 2.84031158274662 5.295575833773425 -3.099505225963739 -18.75996449607792 -15.236105930323498 6030853.0
631 4.309623956680298 2.7719181984198573 -9.193915773072447 -3.2774317560229074 -23.54406947875325 -15.532247970254947 6060648.0
634 3.262026071548462 2.8434268561698914 7.240869493810791 -2.9898586035468417 -18.44534331091458 -15.336447691768393 6090017.0
637 1.5947120189666748 2.7540193767259513 -8.909993638246966 -3.103523017156954 -19.95328009058688 -15.37564337137227 6119725.0
640 1.791462004184723 2.6750466368008605 -12.365715691896357 -3.565241842302065 -19.128480367900046 -15.256127526025054 6149437.0
643 1.7928889989852905 2.587698409129232 -9.63485043582935 -3.8817683961785248 -18.601318050317644 -15.5675982454742 6178241.0
646 2.7069590091705322 2.602682481401974 -11.054743365928289 -3.9885284507167187 -25.37230384893367 -15.78821135181314 6208196.0
649 1.940867006778717 2.596378033722362 -10.898845293521951 -4.129033062884547 -5.9039440242972985 -15.701226032713242 6237888.0
652 2.6492120027542114 2.6375489005468777 -11.128605661022915 -4.563955134272419 -26.91790209388561 -16.18394858631311 6267462.0
655 1.676138997077942 2.497059513565466 1.459274521202358 -4.0949395052642314 -20.327728147834932 -16.276793181804223 6296610.0
658 4.5108559131622314 2.5683228140281393 -6.568258933753098 -4.409351321979798 -25.179828804400806 -16.79690613104298 6326529.0
661 2.356477975845337 2.574057740203454 3.216624518876049 -4.14187275979571 -17.89422115588308 -16.99242557385944 6356529.0
664 2.103327989578247 2.5763417507247004 4.133199938047505 -3.917522603864076 -24.51326588738045 -17.08434763111298 6386529.0
667 3.2007319927215576 2.6383988409355412 5.794687891023182 -4.044143616433463 -7.457212929204274 -17.07955099308877 6415918.0
670 2.868788957595825 2.6490952420356457 6.058875816744159 -3.4663223876502585 -16.832540657567506 -16.914739702792037 6444964.0
673 2.831575036048889 2.6687695033037766 -9.828312163598557 -3.56937240779631 -22.89033107744975 -16.490464859892853 6474560.0
676 3.2281301021575928 2.612145405400622 -11.805073325408209 -3.729945619929328 -15.63084488854901 -16.233574740679444 6504035.0
679 2.469794988632202 2.713082864853985 -11.784469249207811 -4.165403981637069 -23.544464751554994 -16.697137404151785 6534035.0
682 3.1429059505462646 2.6840231251321107 -10.215813986068467 -4.1816713458538 -7.696630056137494 -16.802924903676114 6564035.0
685 1.9344019889831543 2.636407033882504 -12.706491445021692 -4.250356028984299 -18.818601960910087 -16.51257555021263 6592706.0
688 4.4427649974823 2.6812379391886294 6.424591093147397 -4.052452792338009 -1.0517699340138047 -16.13794651908668 6622167.0
691 3.438620090484619 2.697019509484184 -7.71946799560892 -4.423207198801617 -16.19365133219425 -15.397902930786447 6652167.0
694 2.6774139404296875 2.6440205612487224 -10.478447880200456 -4.547331052975236 -1.3626335979182906 -15.055126464097233 6682167.0
697 2.124977946281433 2.6571489388829566 -8.915590624795897 -4.60021935754973 -22.862276299547986 -14.973143381479375 6712167.0
700 2.0420589447021484 2.7292099311361158 -12.597172853903183 -4.573657873263178 -9.264202311022471 -14.506564971750489 6741632.0
703 3.526715040206909 2.7553759669380185 -7.6137173656041846 -4.299601483127663 -0.7653979234630421 -14.49750055117523 6770623.0
706 3.881274938583374 2.729056061474558 3.6253849539603724 -3.834565766371594 -17.771483352287113 -15.137856842571749 6798840.0
709 1.2464880049228668 2.6441147344747975 4.029337049194039 -3.3285688268842737 -21.499807575105354 -15.746402247265891 6828160.0
712 2.796728014945984 2.6486799287450755 -9.319033687010048 -3.654207079747768 -7.469483655844664 -14.70438888779853 6858160.0
715 2.8998429775238037 2.6675575349446152 -10.208362886721982 -3.4791694490929386 -1.4555346528112878 -13.83195351956334 6887533.0
718 2.8476359844207764 2.758780368108528 2.936130528181325 -3.2944479168373393 0.014447531384885082 -13.11980047462854 6917100.0
721 4.496833086013794 2.9285719125982927 -9.133266446021402 -3.267672930981516 -8.126309253960901 -12.815599994309329 6946756.0
724 1.8466089963912964 2.6915872554103006 -11.931652934953973 -3.148026879145587 -17.223125708079756 -13.426195819405198 6975980.0
727 3.798288106918335 2.653122915043923 -9.024119371161225 -3.6203131321032576 -10.280598399283495 -13.372434822325685 7005526.0
730 1.8631529808044434 2.5438466761904714 5.069034863724536 -3.808719794132455 -7.37603127320737 -12.875262202912475 7034674.0
733 2.713762044906616 2.5261112054595625 -9.102370710986545 -3.5512396406079754 -15.788641434630211 -12.569440861778391 7064208.0
736 2.8204859495162964 2.50335498572895 -9.420081452279545 -3.7153901967330345 -13.501773681483709 -12.873535739620916 7093689.0
739 2.400267004966736 2.571622785580196 -9.035855253055777 -4.057148590394914 -1.74698465488866 -12.914839968734032 7123680.0
742 3.68768310546875 2.567058529691936 7.873134874657353 -3.8610595983107556 -18.041814426509738 -13.031434547124507 7153241.0
745 2.087646007537842 2.4747739781761995 -10.764898249271084 -4.046020478117145 -21.484640993432954 -12.771758694333547 7183023.0
748 3.105997085571289 2.506438551277525 5.027731841708346 -3.463615081442306 -16.34728837943312 -12.924151109403711 7212526.0
751 3.365473985671997 2.5372556533994812 -7.57535650737929 -3.542210522323419 -17.04958627478236 -13.603769472610495 7242054.0
754 1.948041021823883 2.4613441309018635 2.647039493144346 -3.410787176962776 -2.5669828074559717 -13.064833724450297 7272054.0
757 3.2925970554351807 2.522464947852114 -9.404941313917856 -3.470401311842629 -9.116057066589317 -13.147879740489707 7302054.0
760 1.5570210218429565 2.4195877773386756 -13.248500949222237 -3.3692200177821965 -13.537704301291765 -13.39872643800213 7331353.0
763 2.278339982032776 2.446609501964098 -10.714296085733704 -3.4647008045387073 -7.795445786914603 -13.111822078129835 7360892.0
766 2.138106942176819 2.5070400605436562 4.415063324767223 -3.575284305173372 -16.031603933787817 -13.758022184124467 7389468.0
769 4.056145906448364 2.636351356773425 7.325951642840133 -3.09150293508029 -6.398982974716738 -13.678030692670147 7419224.0
772 2.533431053161621 2.6625375443113883 -9.078621843630721 -3.194548995345315 -9.956008270018225 -13.592430851339358 7449014.0
775 3.5900650024414062 2.6431078430131083 -8.439008504867171 -3.600502027218858 0.4978175754739764 -12.616653960071007 7479014.0
778 2.1204010248184204 2.6106247428684535 2.50850754109112 -3.448481899662789 -21.38943616515862 -12.911523689023719 7509014.0
781 2.290341019630432 2.4920255670121803 2.9114643263171907 -3.338773270936052 -5.068546601155628 -12.370239978929728 7538543.0
784 2.1514999866485596 2.524096237507801 5.302782184939108 -3.1432056907284283 -10.60505894143583 -12.726093835991412 7568543.0
787 2.8450679779052734 2.5402310726419426 -10.410926957058994 -3.57109133952732 -19.12023439183266 -12.988893780925217 7598327.0
790 3.1163110733032227 2.587342988942532 5.3985699293010505 -3.1125541673439567 -22.264482711790507 -13.812289050380237 7627903.0
793 2.403419017791748 2.5405695072711207 -9.19355661128586 -3.5388969495291045 -14.475114231249503 -13.167833124102277 7657236.0
796 1.6319530010223389 2.4759361083955427 -9.102054914073673 -3.6471924736294463 -8.099472140615672 -13.186760084522314 7687082.0
799 2.3883450031280518 2.5519575971467945 -11.947576907442327 -3.449362311659006 -16.05390421554821 -13.267790399153414 7716932.0
802 1.690667986869812 2.6002253193792324 -13.21621006604957 -3.6148981227518115 -13.910471822950967 -12.771331807436313 7746768.0
805 1.7843760251998901 2.612115751214053 -13.208393947119113 -3.4781414697186808 -18.295324447506896 -13.246052385444381 7776768.0
808 2.9786330461502075 2.6185186139132908 4.261052741198127 -3.035504688315834 -23.18612772595084 -13.55017463802029 7806224.0
811 2.227331042289734 2.5769007020825994 4.409390482280008 -3.262151503891741 -11.413069756735098 -13.506812036230142 7835827.0
814 1.472005009651184 2.495754297953366 -10.078193120845818 -3.6290521029645797 -7.761327612832208 -13.151021768049056 7865407.0
817 3.072174072265625 2.570242423708344 -10.726144196742696 -3.766042893636433 -15.137398838823785 -13.0023173043261 7895407.0
820 2.1127740144729614 2.5335232822598917 -9.291598229786906 -3.9187738388940323 -6.551970427631956 -13.111803091335767 7925407.0
823 2.257580041885376 2.5530225569942906 -8.584520095835346 -3.9919623982974324 -6.101414085792678 -12.448444221545461 7955122.0
826 1.5027920007705688 2.459644627982735 3.312181546264343 -3.8350262438147436 -3.348018478434649 -12.611438015927643 7985122.0
829 4.162395000457764 2.618511682198705 4.9477789722438414 -3.2487239816886406 -23.526131022570333 -13.155865398405394 8015103.0
832 3.8001880645751953 2.658537134636927 6.011848753119185 -3.3073152261626193 -16.381368437445524 -13.46635293565558 8045103.0
835 1.390201985836029 2.5532017081809513 3.6172825527316324 -3.4066665233335334 -1.9947777082623093 -13.04817627535528 8075103.0
838 3.881014108657837 2.685473335404209 -10.287628617406181 -3.232124335264456 -12.976675301694362 -13.37234022284316 8105103.0
841 1.2638829946517944 2.5709400703203924 -9.205914823509335 -3.3513941911026786 -20.01333545393738 -13.329729290938324 8134721.0
844 1.891942024230957 2.5553787355666255 -11.672241061105094 -3.4765814993371986 -19.471026338602677 -12.887491968054004 8164195.0
847 2.710850954055786 2.581231654023167 7.171860548734728 -3.2111674789343816 -6.939159540198118 -11.934747209772695 8194195.0
850 2.0162969827651978 2.5839793188072755 6.697257630654191 -3.0011004306301015 -4.380062165126112 -12.136201082342989 8223693.0
853 2.897465944290161 2.6138092153296153 -12.259531039922292 -2.9166858786883973 -14.844231535187326 -12.671542861030073 8253180.0
856 4.027889966964722 2.715946903172637 -8.95158697963944 -2.95620830015832 -18.130546185892438 -12.867171813871499 8283180.0
859 2.6095999479293823 2.6679809437252704 -8.52692233013763 -2.7701001843488204 -18.95334174316692 -13.279674579205052 8312521.0
862 2.1728140115737915 2.6472320757211403 5.168212310613859 -2.2926159476121177 -18.406455542924682 -13.13295640310152 8342068.0
865 5.209356784820557 2.860019921213885 -5.302422641762091 -2.6911224614630296 -17.041250593263197 -13.157101833314616 8372068.0
868 3.734705924987793 2.8995673634560752 -8.361348422851737 -2.5537412505224957 -14.36923627003729 -13.273510560714364 8401491.0
871 3.8880419731140137 2.903438884749658 -10.757164448406183 -3.072419772270316 0.34996213255400255 -13.155072302981644 8430981.0
874 2.331012010574341 3.011595375304538 -9.335675062176243 -2.8957015977444076 -24.683797180983042 -13.346047139620481 8460549.0
877 2.5367380380630493 2.9203591833876748 -9.780591374362691 -2.6946050650930995 -15.256036919853441 -13.111260542668315 8490496.0
880 2.6769620180130005 2.878228032229201 6.794507560455358 -2.5540865177047416 -10.881046824913906 -12.961032770814883 8520496.0
883 3.0201199054718018 2.884605421879894 3.3716674526946093 -2.4492946149146735 -0.27818603744335935 -12.813606046805072 8550028.0
886 2.8777589797973633 2.895277246579842 2.943587884079415 -2.387561545763539 -14.145437062477075 -12.509596705489672 8580028.0
889 3.5195090770721436 3.0409661159227444 -8.733494315893058 -2.7210693441712546 -7.179023394948496 -11.80745582711911 8609372.0
892 2.848850965499878 3.1951306109329356 6.744442522155037 -2.6779013736766677 -24.41615100657252 -11.64275427280353 8638792.0
895 2.605865955352783 3.102998579690845 4.855216617767417 -2.7883184832623895 -0.26681174243150974 -11.55936001677811 8668334.0
898 4.357425928115845 3.333546579793566 7.071121928892662 -2.4947590401427377 -12.655758426723034 -11.630828776500175 8698334.0
901 3.8190629482269287 3.401705441725656 -6.779170255200538 -2.5275546148119687 -21.96352203031458 -11.57248218274906 8727750.0
904 4.491915941238403 3.4774945359490372 -6.191730281091507 -2.5673863327121786 -22.12190017503262 -12.208493787441022 8757750.0
907 4.835515975952148 3.6053480532654207 -10.248427794624357 -2.6360749214017454 -13.916798663069299 -12.63571378215114 8787750.0
910 5.213489055633545 3.573089939433155 -5.470458626685174 -2.7320583056530388 -5.4346098321598735 -12.380613221430469 8817360.0
913 2.658403992652893 3.4741520017176555 4.062850012758133 -2.6127560959143374 -22.54130369905911 -12.700436123122234 8846951.0
916 3.675786018371582 3.4885557834509444 3.877076121863709 -2.4905795053657025 -20.519521693228647 -13.138610143676328 8876951.0
919 2.087337017059326 3.3616594440352343 6.630968122251289 -2.2167710099398037 -16.124471142095143 -13.870546100740054 8906187.0
922 3.2030189037323 3.3800566949917346 -10.379008633298412 -2.0147206727502875 -24.022579842556432 -14.449409722312856 8935982.0
925 3.4506568908691406 3.3083347289459097 4.649104542878756 -1.8928766179685437 -0.6769728749786759 -14.443751687662235 8965098.0
928 1.5751550197601318 3.2073359485547637 1.8005575293827185 -1.4836234653964677 -20.486553807399908 -14.222607307182939 8995015.0
931 3.4997870922088623 3.1364566986054037 4.411613987141701 -1.3519951265706958 -19.689941652091907 -14.80763784911717 9024517.0
934 1.2222560048103333 3.1065729114379006 -9.02152484572434 -1.4794575718391352 -24.3235596965396 -15.17294057851992 9053884.0
937 2.36181902885437 3.1003900035779983 -11.041826549567748 -1.6598630063748718 -11.75413744836198 -14.703638729435003 9083884.0
940 1.9386969804763794 3.038613667478487 6.4413971279578845 -1.183331929802017 -17.257544400843212 -15.15477402271338 9113884.0
943 3.665363073348999 3.00259642967175 4.848313135094741 -0.7642591025617285 1.7876297536732006 -14.305941746572945 9143154.0
946 2.8272130489349365 2.935395057443979 3.930365043083639 -0.4020488954887582 -16.78815175503358 -13.87493253312702 9172725.0
949 3.25602388381958 2.953955319823298 -9.42064331694429 -0.6503538522857593 -3.444932030198061 -13.981023830083773 9202396.0
952 3.727931022644043 2.949286029152672 -6.898155082262617 -0.6431778651232092 -20.415239780980997 -14.100730716420879 9231681.0
955 1.9579439759254456 2.9170564898656095 -8.835729505416715 -0.4774093670393915 -18.808644869109994 -13.919340754721146 9261210.0
958 3.515263080596924 3.1169378833612096 7.792771472595238 -0.35218543841375394 -12.41977938342265 -13.933143612834648 9290856.0
961 2.973860025405884 3.054084279359328 -11.062357676979268 -0.6427192478168331 -18.098809588680233 -13.952841026091564 9320004.0
964 3.534881114959717 3.060720481412793 3.5789639080211817 -0.8991034952737817 0.7122433261654675 -13.396714645248414 9349925.0
967 2.6312270164489746 2.989354717111979 -10.699696246762572 -1.4806246173118045 -6.31458691668454 -13.173205539204016 9379925.0
970 1.9228749871253967 2.9861244115748367 -12.346045366401796 -1.3975592104233252 -20.112463356715196 -13.803435218819875 9409806.0
973 4.521013975143433 3.0871800218296848 8.11326349032713 -0.9555166053704964 1.7380439742904135 -13.43433924916466 9439806.0
976 4.455228090286255 3.0960066129698998 9.2081369430669 -0.5342272892180115 -1.0748112259820926 -12.547088730392568 9469347.0
979 2.844030976295471 2.99940861056176 -10.16550110832906 -0.5747700222766561 -24.428577137840886 -12.844967692489657 9498793.0
982 4.1740241050720215 3.049052763581413 -10.637036645831905 -0.6028191186039258 -16.262093902539107 -13.398920948182665 9528793.0
985 3.566927909851074 3.093335048644288 6.975029008144666 -0.511462462027128 -20.658030580551305 -13.820255779958515 9558793.0
988 3.241442918777466 3.093562411040455 -10.490950151361515 -0.4232896398525132 -16.413824463555414 -14.341837760531682 9588658.0
991 3.861877918243408 3.128790504564606 4.88922932463559 -0.40193548800484047 -2.8868214263772662 -14.284593294631781 9618658.0
994 1.615020990371704 3.0853746311273853 4.3161239095040385 -0.5998738386992002 -17.21026759225159 -14.472109718669612 9648658.0
997 3.0040009021759033 3.1530343886238015 5.967419295990555 -0.4837507113686581 -20.0006409550843 -14.441180796586249 9678658.0
1000 5.697103977203369 3.308893454279908 10.223052304962035 -0.23809422965118165 -10.356206233402773 -14.186911606439955 9708658.0
1003 1.397136002779007 3.1468226208492807 2.8907342096099793 -0.5573430969129449 -16.293375930848335 -14.548386721684238 9738658.0
1006 4.033552885055542 3.168107000340397 4.160081569522904 -0.4958737362277028 -17.70173226810101 -15.130657494903458 9768658.0
1009 3.0369861125946045 3.164083473633896 -8.085670294358213 -0.3736262936727668 -23.59873573980566 -15.617543505439901 9798658.0
1012 3.701904058456421 3.2678201817820822 6.7101420333946376 -0.5150975638730024 -9.006540862870416 -15.649053937480026 9828658.0
1015 4.594573020935059 3.4873275201017675 6.11389105362082 -0.36730842650665596 -13.950236020627635 -15.84353236763743 9857935.0
1018 3.2921528816223145 3.4351445391321596 -9.810863815620994 -0.33089408831635825 -22.22666456111365 -16.02145415659254 9887935.0
1021 2.2455509901046753 3.4203424389240658 5.2228167337658356 -0.5064344809948822 -8.043997549727603 -15.268230471231933 9917415.0
1024 3.857985019683838 3.425661884008555 -8.976714426851483 -0.7697461989633883 -13.488684541641756 -14.860619408657834 9947415.0
1027 2.932737946510315 3.2993857337798276 -8.813820346086256 -0.9607504037314512 -23.115403526223375 -15.340906120710914 9977415.0
1030 3.571753978729248 3.3063286275287247 -7.700742447066311 -1.4644868744371733 -20.098393519617435 -15.657793579354673 10007415.0
1033 1.1235430017113686 3.2417275247315698 -10.624048886187328 -1.684440090041766 -25.815533590700362 -16.35153227272758 10037313.0
1036 1.5361080169677734 3.1042968752137816 -10.38315983337994 -2.2458674819793405 -18.487118216077395 -16.44543774317015 10066343.0
1039 3.8509600162506104 3.2064145086363025 4.958175783260042 -1.7355925741146256 -19.527745879568467 -16.05378054192575 10095847.0
1042 2.7534539699554443 3.2141631380476756 -11.711224585520052 -1.924620832028066 -18.692420031444215 -16.224100342463217 10125390.0
1045 3.0892369747161865 3.1447238864223848 -8.109171705910537 -2.3838028413194525 -12.140366139745284 -16.187502032897083 10155390.0
1048 2.032588005065918 3.102351475162583 2.6350229077861487 -2.3305002835822632 -21.934380106151615 -15.946233031224404 10185340.0
1051 3.125403881072998 3.115978993529836 -10.913458819973433 -2.5156837098142906 -20.98536329310841 -16.470617213018766 10215145.0
1054 3.115133047103882 3.1465612681741635 6.517548506375791 -2.058338680555743 -10.566199271332676 -16.109176967102545 10244618.0
1057 4.095702886581421 3.3273979093150405 5.805382769135214 -1.812568585234053 -6.89545893682277 -15.484607884600164 10274618.0
1060 6.544206142425537 3.4121059016309054 9.746373703618422 -1.598805171998762 5.703498118856281 -15.144537840127404 10303979.0
1063 4.1868720054626465 3.569239134761047 -8.821993716026178 -1.7109796373980761 -15.391721197642958 -15.15597532535403 10333578.0
1066 2.693189024925232 3.5161638521560974 4.944621349259399 -1.3278347470577705 -22.52313309130824 -15.11895732427845 10363132.0
1069 1.9181320071220398 3.4139045116395 -8.526121516955538 -1.2183229272736784 -0.8043438848225621 -14.851256709017688 10392445.0
1072 2.930176019668579 3.4208169156412533 -9.980210931831651 -1.6458908579260063 -6.550070981791347 -14.626523213544216 10422445.0
1075 4.712632894515991 3.4845942177940605 9.071736639986373 -1.5149939180174488 -13.567161211995082 -14.693110653698431 10452069.0
1078 2.392451047897339 3.4105383093141777 3.769115536125769 -1.1106591331259583 -18.031461874961078 -14.632449384021733 10481170.0
1081 2.8010259866714478 3.362085466003048 7.497629760123775 -0.9591474536005857 -22.054458902593254 -14.021375919428836 10511000.0
1084 3.3544719219207764 3.398337918391674 -8.447449966000008 -1.1168229904059963 -15.595807477979513 -14.281000979470248 10540854.0
1087 3.487920045852661 3.351007245227217 -10.65914936366266 -1.644660538340632 -17.429133184187236 -14.321828330391696 10570854.0
1090 3.86735200881958 3.3213728703999466 6.006299784548817 -1.1831406352929488 -17.732442347257425 -14.252671510471323 10600854.0
1093 2.7139480113983154 3.189162832362671 -11.096738516436941 -1.4798906704325625 -10.325637473225953 -14.446761627335862 10630359.0
1096 3.3141589164733887 3.2839107737590645 -9.675491546702133 -1.5606514233887352 -17.742994049858332 -14.581939895117571 10660359.0
1099 2.752766966819763 3.288631556045659 -8.811261572165218 -1.682956852578493 -0.08802244156285344 -14.203240106592888 10690359.0
1102 4.984510898590088 3.362220157749739 7.754232290949128 -1.180280393630147 -15.581972164990233 -14.561551231702163 10720282.0
1105 5.716524124145508 3.4394249360663216 -6.251355742010906 -1.2992790004466617 -0.3134695804434101 -13.525503024570344 10750282.0
1108 1.99229097366333 3.450828567300617 -10.282753624877135 -1.1022367692957422 -0.6922254587403502 -13.145709511915525 10779397.0
1111 2.703655958175659 3.366145751985894 -11.868436894424558 -1.098237411740011 -0.44015116145569344 -12.59086646145169 10809397.0
1114 2.6548629999160767 3.230557785465441 7.335357754105944 -0.9651654106958361 -3.746560061846276 -12.744803414977648 10838316.0
1117 3.3934481143951416 3.2881211026718273 -9.541514480909358 -1.1427180188672694 -14.688248510878127 -13.143904878299596 10868316.0
1120 2.8945870399475098 3.2923344043902656 7.540568395825625 -1.0282921278250456 -2.6320581208400187 -13.010171476958828 10897407.0
1123 4.10978102684021 3.3926753896834327 5.725239471671868 -0.8498579785897089 -1.636593728480499 -13.095293047420496 10926939.0
1126 2.5422929525375366 3.454797571585378 -7.793380347419989 -0.951476547349114 -7.551315199066278 -12.902173878102051 10956886.0
1129 3.656804084777832 3.5062212999983267 7.943474859362217 -0.4407610703598517 -5.787692571965666 -12.578053828697211 10986886.0
1132 3.0671849250793457 3.5510668353428914 -9.16625246176551 -0.6662162820174828 -22.59213360752616 -13.297257495342636 11015521.0
1135 6.163967132568359 3.6828772885187275 8.343518442882225 -0.4724188179125748 -9.81471002217522 -13.230835542628057 11045139.0
1138 2.8778769969940186 3.765434361704468 -11.751888807412808 -0.37846798767230694 -13.745639851077291 -12.694681036685829 11074633.0
1141 2.3992029428482056 3.6108718874642736 -9.057551144906636 -0.33403760327306764 -7.984164949148549 -12.865671887684115 11103874.0
1144 5.691586971282959 3.575161879755573 10.232082992427497 -0.27562380339293924 0.15635627080209902 -12.353058893378204 11133470.0
1147 3.323251962661743 3.525923955525888 8.216213317365412 -0.14217354697719875 -6.606691070505343 -12.39027794740769 11162951.0
1150 2.156944990158081 3.5321090525539494 -11.035711494740958 -0.35501047321667634 -9.081644877684493 -12.24173988085495 11192072.0
1153 2.574973940849304 3.4997941229330376 -8.10766964835655 -0.49798023009174774 -16.940013174583804 -12.342517597942296 11221521.0
1156 2.3119970560073853 3.4759791852537836 -12.279650404661568 -0.7170269831670131 -7.098517203694593 -11.972754582096167 11251521.0
1159 3.379323959350586 3.4129152259796394 5.52833498955793 -0.6822409667769469 -15.078765837166195 -12.343157091714884 11281444.0
1162 3.2938361167907715 3.2898121540000718 5.190147332837382 -0.6404741775786857 -13.995232046258447 -12.211157204922868 11311081.0
1165 4.465765953063965 3.253328271534237 8.857650120907786 -0.7658241742208778 -14.980321703253201 -12.310750449670511 11341081.0
1168 3.736346960067749 3.444331469145897 -6.380604554288732 -1.1222536184566003 -14.966281804593873 -12.143550526904678 11370005.0
1171 1.5489400029182434 3.547656379911965 -8.519798639538362 -0.9717651158528224 -3.6380686795566133 -11.499250937758196 11399153.0
1174 4.02517294883728 3.517890122472566 6.294998572181292 -1.1335934713426505 -13.401156135258457 -11.374798536164883 11429113.0
1177 1.2692919969558716 3.4531589826763676 1.3580445920815958 -1.1188323905492799 -21.389124146504635 -11.562839024055576 11458817.0
1180 1.8515959978103638 3.4183059449338824 2.1380979291347 -1.0741372282455823 -6.765939505441699 -11.21288022892905 11488632.0
1183 2.8368359804153442 3.3372892085431007 -9.50587427652 -1.5967068713472496 -8.989947985898322 -11.691742912897954 11518158.0
1186 4.817753076553345 3.4140575232625214 9.189098673069967 -1.6723975953251196 3.16952605843737 -11.492344563389727 11547807.0
1189 4.695432901382446 3.5241594662540425 5.266339673647753 -1.4928618730984144 -7.530533973443907 -10.913611915622875 11576988.0
1192 5.7167768478393555 3.6029913382098617 10.089163350025862 -1.2759153911519343 2.912365460983831 -10.089238259528623 11606712.0
1195 3.1043479442596436 3.5580301498859037 5.504741196443103 -0.8877374775083551 -3.187240936859993 -9.332717315766388 11635705.0
1198 2.726096034049988 3.4119153118945467 -12.02559806434644 -1.2353963165817232 -7.47550746707552 -9.561392545988436 11665281.0
1201 3.397468090057373 3.389814442595714 -11.022895605841224 -1.7241576452679306 -14.82737012266791 -9.73840309070305 11695281.0
1204 3.112855911254883 3.4494069868315997 3.7720611004332527 -1.3397406111158459 -23.846829410729526 -10.027392478265371 11724978.0
1207 4.744760036468506 3.6349945614873826 7.538110507807604 -0.8511655600421923 -2.661115520519219 -9.852545724807257 11754547.0
1210 3.663135051727295 3.5568171769157866 -9.890255558215003 -1.0895487234490466 -7.5887649016527945 -9.663623098419421 11784260.0
1213 4.28828501701355 3.673456958252097 -9.608811465003518 -1.51646686335239 -10.411078782952252 -9.349010866966852 11814260.0
1216 2.4563790559768677 3.629287967611044 5.9539548437142304 -1.6190911816931197 -4.598031785456021 -9.312926636248251 11844260.0
1219 2.197816014289856 3.6084212247229215 3.7283957892636987 -1.5157908641888387 -14.692507292393643 -9.606921496567303 11874082.0
1222 1.843089997768402 3.5396877088990677 5.9229546792880345 -1.6404821551190278 -7.286552801161445 -9.677212338557021 11903717.0
1225 2.1814650297164917 3.4851430147803164 6.841944676434856 -1.469157981002085 -18.758615231475435 -10.020906019944142 11933022.0
1228 2.471372961997986 3.460899138144356 -11.793289904922782 -1.942288348704035 -0.8467413197184608 -9.358783803459708 11963022.0
1231 3.557115077972412 3.5070066826966135 8.51622391658429 -1.4747973762836528 2.467743524473935 -8.925051033715174 11991695.0
1234 2.3842270374298096 3.500527552504961 -7.674946014585071 -1.5753885303033637 -20.610392197571237 -9.466550678067984 12021695.0
1237 2.8732210397720337 3.472903596644859 3.2376546996215305 -1.4726481612279412 -5.4390131374823625 -9.740912042980026 12051544.0
1240 4.944627046585083 3.5315935433543726 8.929719819693643 -1.3082542068579674 -17.527615276426612 -9.613243423757469 12081544.0
1243 3.6770379543304443 3.5479501430733653 5.611216941883526 -1.1825751009925942 -11.384959837342846 -10.00466167432753 12110467.0
1246 2.8308709859848022 3.5802868420484772 3.58490113297799 -1.025409189074932 -0.3690332574470627 -9.889187891314931 12140467.0
1249 5.285493850708008 3.590385013525222 -4.7275554544641905 -0.846273251074519 -8.266883347306248 -9.707182672794787 12170467.0
1252 2.512660026550293 3.462362710746552 2.9285118690577194 -1.1227804755536108 -13.181028513475317 -9.440378475797617 12200467.0
1255 2.006425976753235 3.220480464250734 -11.169996387803023 -1.6560019850967342 -22.24872478617059 -10.26211188713547 12229646.0
1258 2.441053032875061 3.1433799886634897 4.199848529933906 -1.5932705137824965 -17.003362815111515 -10.915615841750592 12259211.0
1261 2.2048100233078003 3.1010138404113845 -11.296772589679836 -2.0093430184801275 -8.163399035717937 -11.097399137531987 12288801.0
1264 2.971711039543152 3.0294154701772307 -11.089704394861037 -2.4871957446392954 -10.094438546109643 -11.477050063313408 12318251.0
1267 3.7972331047058105 3.054511884026759 -8.93039836143821 -2.587681903799549 -12.605418255790768 -11.459195822609926 12348251.0
1270 3.0935909748077393 3.127677016803105 4.12531791419736 -2.381597768042542 -13.990059378532887 -11.349098550536336 12378251.0
1273 2.336949944496155 3.1230858470992766 4.185774003174027 -2.55190036656883 -18.59937056900968 -11.659840721997716 12407773.0
1276 1.7138130068778992 3.0141321550710765 5.705334851485512 -2.733816567737401 -22.646799551187662 -11.842745728220935 12437773.0
1279 1.8550559878349304 2.9299123396757856 -8.64687090381474 -2.7740372602006667 -18.21416097645725 -12.009355355637622 12467773.0
1282 2.491528034210205 2.9235099029446063 3.7294681864734462 -2.545239811881843 -7.372790114890175 -11.477404456479272 12497662.0
1285 3.4302608966827393 2.890162386886681 -7.972840835963353 -2.3435437848175775 2.2416472065964537 -11.035866244649934 12526700.0
1288 2.9152549505233765 2.829956062174527 4.08898110367678 -2.213408268930203 -22.390124838976725 -11.693045932647502 12556280.0
1291 4.392999887466431 2.9823330632565104 5.859944371663051 -1.7848386381765096 -13.930734443977451 -11.544134006033369 12586280.0
1294 3.3775880336761475 3.0980355514535254 -11.127638124271343 -2.24497099939355 -14.630450166354702 -11.72273159238074 12615755.0
1297 1.8983650207519531 3.0323070579330906 5.211123023210021 -2.3072358482038946 -4.18804575686197 -11.022038668325665 12645755.0
1300 3.8596079349517822 3.0345428319118097 6.0927224736137635 -1.8692347389162376 0.8929239082447933 -10.56342426352987 12675558.0
1303 4.360001087188721 3.156783895908204 7.053422273925321 -2.00206387971122 -10.630300449890889 -10.455202818481075 12705285.0
1306 1.6370810270309448 3.163886859650544 2.599121791134027 -1.8157459364779434 -2.3012733285237807 -9.98356549765089 12734299.0
1309 3.338395118713379 3.128378532856997 -6.954982740229513 -1.6759816858817054 -7.035841266485112 -9.861895177393986 12764299.0
1312 4.026266098022461 3.1634866887747375 -6.490100800497187 -1.7879767203358825 -6.038043426466964 -9.600534450208828 12793833.0
1315 2.2922849655151367 3.158797819574932 -11.126429269350592 -2.235025833575725 -3.95412527177048 -8.920892244454828 12822995.0
1318 2.9216480255126953 3.2875236451129397 -10.36472456384552 -2.0748893402183755 -16.85172625800256 -9.256927336890715 12852896.0
1321 3.3894801139831543 3.270187211856152 -11.111913739644546 -1.9453356505750654 -16.306148205346457 -9.24015795728767 12882517.0
1324 6.278217792510986 3.3534751042060584 10.963428135746579 -1.7406927433603894 -4.723125896305403 -9.256744714040194 12911904.0
1327 3.647778034210205 3.4085061494312785 -6.290850539790524 -1.7733624412014954 -22.007157797249036 -8.971965187927445 12941904.0
1330 6.686081886291504 3.712222971629831 7.234369222833637 -1.5929169643430918 3.0986633601911615 -8.830708729708963 12971835.0
1333 1.8434929847717285 3.4975620680213444 -9.372757893542762 -1.421964606595644 -16.173685686093563 -9.08963037074961 13001835.0
1336 6.220118045806885 3.7201855130308332 -4.7689685470197976 -1.7783801411949614 -2.1402860674615836 -9.123672004593942 13031835.0
1339 4.787705898284912 3.7783095585681874 6.366648752893781 -1.6593921300520065 -20.73008711579729 -9.676972876280479 13061835.0
1342 1.916383981704712 3.5927307383128113 -12.503570954745172 -1.851007741133286 -17.004724857787963 -9.898006229471923 13091734.0
1345 2.5765949487686157 3.625298816310288 -7.412078316747383 -2.0030292563816605 -18.30213853485441 -9.800221403140853 13121296.0
1348 3.368032932281494 3.523588341402701 -7.393775002594703 -2.065851392208451 0.9807057205468146 -9.654886891900537 13150714.0
1351 3.4102420806884766 3.4712930441426773 -11.363877100146466 -2.5346210779900713 -9.283360884800246 -9.886991852316774 13179929.0
1354 3.3429958820343018 3.4711475216808214 3.5326891198841714 -2.3630220290982895 -0.9645347363060486 -9.311883109329631 13209864.0
1357 2.4064890146255493 3.471413511473783 -11.601042160660418 -2.5105312175845627 -22.666927875899237 -9.696711217726346 13239864.0
1360 4.24518609046936 3.5085834337612063 -8.51156520696303 -2.63750945918593 -3.18635704398471 -9.132456484571637 13268523.0
1363 2.931296944618225 3.4265689613848873 5.049677345252516 -2.5174580063996057 -6.7045963027216695 -9.611810523866577 13297884.0
1366 4.536547899246216 3.5056722537888465 -6.237079692324058 -2.5142826267919185 -13.47697182506688 -10.118024328383088 13327884.0
1369 2.979104995727539 3.4557319558616424 5.262436196515178 -2.2731447043052166 -18.41092445850589 -10.288556694434392 13357362.0
1372 2.335847020149231 3.382323049791664 -9.541524862813093 -2.4107031051598873 -18.79988358936203 -10.354482491052373 13386503.0
1375 3.227363109588623 3.380945964650867 -9.68676678105637 -2.8439444097180955 -0.3849132275369058 -9.990462327541538 13415758.0
1378 2.935067057609558 3.295013788994698 7.346624492966836 -2.91720320058212 -9.906247387524497 -10.084006461066098 13445343.0
1381 6.394439220428467 3.439419596597585 -6.6837367183284275 -3.242948069960722 -1.575682579600148 -10.125533450149877 13474632.0
1384 5.052947998046875 3.6097705079437947 7.878508228238468 -2.9190843647179903 -11.27190396794427 -10.162632715844103 13504327.0
1387 3.250437021255493 3.5162093904822225 4.4280531600526185 -2.940552245586835 1.5644354598816106 -10.40494569595069 13534327.0
1390 2.3361209630966187 3.3944353495437354 -8.965546263345217 -3.3143858922949248 -4.9400349479706325 -10.691688366364755 13564204.0
1393 3.4180870056152344 3.4285112915205334 -9.033559301401752 -2.9859826334413198 -21.07130903559369 -10.44073606553837 13594204.0
1396 3.018954038619995 3.3898359143881303 4.646018956979061 -3.0510159860160995 -16.806471067849134 -10.33398623046907 13623308.0
1399 3.248331069946289 3.2933196809646135 5.619479197504708 -3.1111472048318616 -20.36228143118565 -10.963040048810786 13652622.0
1402 3.1579480171203613 3.2330830981453738 3.8376155422447855 -2.9585394628142323 -16.461254772551417 -10.971010509889027 13681377.0
1405 5.276371955871582 3.373577507358496 5.969254241866183 -2.74290240662231 -7.611981842158418 -10.30081269200907 13711185.0
1408 4.282543897628784 3.265175626625229 4.78078315268249 -2.5964022608179556 -16.09342956573942 -10.637371360470654 13740717.0
1411 4.305452108383179 3.334794107711361 5.729600021218033 -2.0189196145102524 -14.135652759122355 -10.862810847366259 13770717.0
1414 3.3322129249572754 3.2602182056208004 5.4152960984640774 -1.8229769198311447 -20.251158159664513 -10.981191141903 13800717.0
1417 4.991316080093384 3.4670304462074393 8.669875162882882 -1.8623544886252157 3.7332024505346815 -9.851112500875304 13830275.0
1420 2.6960699558258057 3.403766061068115 6.743841029334099 -1.3133308417787677 -23.124807824396548 -10.356295407225275 13860275.0
1423 3.435945987701416 3.3243570653262844 -10.125428730451535 -1.818463723443049 -13.093762293459264 -10.631505453680349 13889089.0
1426 2.6504420042037964 3.2011021978686407 5.900898799515759 -1.6339657524829345 -0.5644457392078595 -9.811217331826118 13918627.0
1429 2.586406946182251 3.3099200064343695 -9.759890209762446 -1.4510770544385765 -22.84574475982877 -10.204395544462546 13948324.0
1432 2.5780739784240723 3.2087964581780954 4.716621021082784 -1.0530496548058834 -19.48582672438668 -10.712510887160605 13978324.0
1435 3.161586046218872 3.2753270081721158 7.810326820090268 -0.8349596162678579 -2.20678274797007 -9.96626749261676 14008324.0
1438 2.2884570360183716 3.2571353691394 3.4640265377993336 -0.46421809011231985 2.187685825070572 -9.102009637600862 14038324.0
1441 2.672682046890259 3.2620793812670557 -10.389597156815684 -0.4424872162515727 -16.488244633807213 -9.847003552837938 14068324.0
1444 3.094254970550537 3.318167821346556 7.954690965495962 -0.5875306026513596 -17.936972470807362 -10.22437206118727 14097879.0
1447 5.051422119140625 3.3791045112444746 9.890088203476887 -0.7456693858142667 -11.407117142102805 -10.33039235005223 14127299.0
1450 2.1350760459899902 3.3287915865909157 5.6639335666428945 -0.8773809620668909 -18.996692917698972 -10.483440536955033 14156940.0
1453 2.298784017562866 3.1868268211458 -10.913959935446993 -0.8737955240475177 -18.1487065548036 -11.191135908156074 14186940.0
1456 3.3900110721588135 3.1952277982096997 7.061014747590294 -0.7545557053033991 -13.965867377086088 -11.609572726301097 14216845.0
1459 4.441174030303955 3.265270454510096 -9.951612365966497 -0.9777646864185403 -5.691133235723912 -11.42649207960483 14246845.0
1462 2.188845992088318 3.426876713637277 5.98121017131375 -0.7090880345389867 -4.651732843010189 -11.163422942269255 14275946.0
1465 2.534556031227112 3.409342738772931 -9.090571492407179 -1.1490007514464482 -9.835612148315361 -10.858398564123219 14305275.0
1468 4.106306076049805 3.340025133735905 -9.671074993858436 -1.3382656577433907 -10.520784970857918 -10.714807165915465 14335275.0
1471 5.237117767333984 3.3958204110691157 -5.341382831326866 -1.1012966195051725 -0.33143820087426556 -10.093230534668692 14364864.0
1474 3.5603818893432617 3.369267733341109 5.345249860501832 -1.0000453237906664 1.3673249122100883 -9.69286388644928 14394864.0
1477 3.7057180404663086 3.5469662736562046 -8.186571684410627 -1.1133237351075085 -14.671253713433684 -9.640169412668897 14422993.0
1480 4.677145957946777 3.6116298687093003 -7.445419812172611 -0.9002010857945777 -4.427992038994677 -9.697987400846447 14452993.0
1483 3.7016499042510986 3.621193680395032 -7.247461711310269 -1.0010844247463657 -19.52252568246513 -10.30027123694865 14482993.0
1486 4.469520092010498 3.7542976966997093 6.494783475922894 -0.7407137713923952 1.8332049036274776 -9.59380751218858 14512868.0
1489 3.1028590202331543 3.827781216229737 -10.528836532855264 -0.8931053210918949 -22.27744291751816 -9.629808813595632 14542355.0
1492 2.5884820222854614 3.8081136244280454 3.506660186746961 -0.8319285778834666 -1.8762737113293237 -9.228605791582643 14571972.0
1495 2.697011947631836 3.6458653298172035 -10.643739430186452 -1.0675630325407255 -12.779947701969256 -9.262578475379255 14601972.0
1498 2.4110560417175293 3.5765813173376046 5.472752960711693 -0.9468923375329223 -21.921382670605464 -9.346278494746658 14631402.0
1501 2.972810983657837 3.5209123032845926 5.83093917768349 -1.0568091238890331 -12.970899045845345 -9.178588964318216 14661402.0
1504 3.942003011703491 3.5764266047069113 6.5919288948790555 -0.840641955644092 -19.365670111811916 -9.53576752170523 14691343.0
1507 3.6880290508270264 3.6179593535199905 -8.835399024177427 -1.296125725707355 1.1019740418935053 -9.13944002756741 14720725.0
1510 3.3142380714416504 3.612102710839897 -8.328947205600478 -1.74582257096466 -9.483636744947642 -9.542373304937975 14750246.0
1513 3.0617458820343018 3.5580399027845186 -7.594075581576668 -1.8273476204167785 -19.17305517096852 -10.403652636659938 14780246.0
1516 4.085926055908203 3.5914463286211307 4.740259545072091 -1.963413939116141 -19.1494805137565 -10.65142540830199 14810246.0
1519 3.043807029724121 3.642764101638663 -7.709467549536431 -1.7301545551508104 -5.084519364165132 -10.342356086835991 14840246.0
1522 3.0831470489501953 3.537420977522888 7.770126785375615 -1.8245491996005159 -15.841487549015692 -10.744411652688717 14869893.0
1525 3.847161054611206 3.599739738977023 6.061017113095854 -1.36801067974601 -3.297491308825637 -10.8324474187976 14899466.0
1528 3.1433889865875244 3.4504692293764596 3.626261291030521 -1.2993516583768616 -11.709955911604496 -10.547494545152661 14928886.0
1531 2.2528250217437744 3.3197596295020726 -11.70820354067238 -1.5233110250784012 -15.17762958391825 -11.010444174149601 14958535.0
1534 2.6165579557418823 3.3552451342133316 5.412511804144543 -1.3603660641003046 -4.148994358362119 -10.9630021240781 14988279.0
1537 2.5527130365371704 3.4007855297790637 -9.674672767681603 -1.4584840468709843 -11.860913534131175 -11.280211921813073 15018036.0
1540 2.826956033706665 3.3975922342363956 4.089524325228448 -1.0003851017764385 -20.640460810596764 -11.67816007022957 15048036.0
1543 2.280907988548279 3.22608494284774 5.569315407350647 -0.8918834039824814 -15.660693645276606 -12.160389036316644 15077948.0
1546 4.271334886550903 3.278650690814392 4.694456307293068 -0.7530866728487888 -20.19621918010757 -12.525033023143333 15107646.0
1549 3.704296112060547 3.361462523278591 -7.553343993098842 -0.8553274521074288 -20.996603761370995 -12.046424822199238 15136901.0
1552 2.048552989959717 3.3721858008784626 -10.94741581346833 -1.0594219719589293 -16.730272237776447 -11.939657797988575 15166765.0
1555 2.183526039123535 3.3753358839782868 7.213134894515626 -1.1323668668431561 -22.689910135196765 -12.74830579266494 15195870.0
1558 4.001528978347778 3.3799094578434294 -10.181769277536308 -1.3376795755995947 -14.603408289928083 -13.16288190987876 15225870.0
1561 3.1648941040039062 3.5661431457615245 4.2389618932222906 -1.1234322743454195 -8.823080536539978 -12.76422444119737 15255426.0
1564 5.419280052185059 3.871771963742452 6.360471377221796 -0.8152345967609078 5.828504715933756 -11.98083122252097 15285426.0
1567 3.708048105239868 3.8955990830305023 4.565637007460657 -0.7335705869768561 -15.683774443469332 -12.096032637113714 15314691.0
1570 3.442286968231201 3.798335233400841 -10.643767464509592 -0.636535324455485 -12.411832424261869 -12.422261657550528 15344156.0
1573 3.7235710620880127 3.8601650131375966 4.907122264634102 -0.5099043282102622 -19.678448581309258 -12.292536308585339 15374076.0
1576 5.164817810058594 3.8571176511809058 5.975209562681735 -0.12825490809520734 -3.326007909325756 -12.243772124630082 15403814.0
1579 4.86445689201355 3.8756266022546084 9.59239183701785 0.3651786456121717 -13.957275000714759 -12.382378007227723 15433777.0
1582 2.857092022895813 3.904406919979812 -7.9812495148691855 0.14425372637238765 3.4912183238529813 -11.60919140306191 15463666.0
1585 3.7493960857391357 3.7910714658927045 5.322705951470894 0.5030802249556552 -19.352845964097412 -11.881454461282823 15493591.0
1588 4.083395004272461 3.8001388230660145 8.36119373640121 0.9672542778997567 -12.330643132030588 -12.00378566799307 15522289.0
1591 2.610690951347351 3.5911547477099792 6.127379884777424 0.9018294145541861 -1.0696774416531039 -11.493034631025001 15552246.0
1594 3.2468369007110596 3.4977726059746237 6.41833549596463 0.9835228537176007 -10.656111451876967 -11.218519174202193 15581767.0
1597 3.819672107696533 3.5597797002241025 7.356801397659826 1.0699988348351093 -18.137821318069047 -11.555333997509567 15611732.0
1600 3.4406991004943848 3.527495770726737 -9.152928303270928 0.7741224707590924 -18.616447063972295 -11.671563105254867 15640874.0
1603 3.8844950199127197 3.5786538042251648 -6.014766991554816 0.6197614957624153 -10.373841062160828 -11.534134565557363 15670874.0
1606 4.59483790397644 3.5874041211181087 8.938493194255521 0.7609428327174013 -16.70240584937022 -11.305114647436525 15700364.0
1609 2.4441709518432617 3.536101075369872 -11.742855373961449 0.38953936539163037 -0.2880812215089441 -10.479065995960761 15730284.0
1612 3.8760480880737305 3.5926725702296585 -7.463828632853934 0.18039446581303675 -4.4683734109194635 -10.348343105868551 15760004.0
1615 3.460257053375244 3.540621269527647 -6.7892633297417415 -0.01590941978952598 -18.51978236742341 -10.362228381568324 15789685.0
1618 2.9766629934310913 3.3276964634118635 6.107924730958057 0.35304877507568555 -21.16671213740633 -11.014211152501366 15818004.0
1621 4.579344987869263 3.3697965998832573 -7.238866037140047 0.12847472312818542 5.244630581238949 -10.580876803922235 15847592.0
1624 4.651139974594116 3.448705990345728 8.712932614739259 0.5590875688160564 -16.989836738110455 -10.91172398943793 15877184.0
1627 3.9583420753479004 3.5450073891093985 -6.758453164840488 0.6710435637169404 2.9641542417702 -10.492095878862115 15907184.0
1630 6.280672073364258 3.7042337167537696 -6.9661448421236924 0.8071600180400604 -11.726006324175646 -10.66975455028991 15937184.0
1633 3.264841079711914 3.7607995681075805 7.853698724503692 0.6841270103698263 -1.096872218746575 -10.392611359324711 15967184.0
1636 3.1238040924072266 3.6540334150276155 -6.502880229042578 0.4537809175277636 -17.209527328426105 -10.104411693235265 15996722.0
1639 6.1384358406066895 3.73165775496928 -3.8157955534921806 0.5501674179044288 -14.306885756836126 -9.875290685173201 16025341.0
1642 3.0459980964660645 3.7255682143354587 -10.786681417875345 0.29840688462988274 -4.489987116146457 -9.683801654516976 16055341.0
1645 2.8307149410247803 3.6079137040687934 7.659001539964287 0.32963124975648184 -14.47781494857285 -9.361206544332616 16085341.0
1648 5.021853923797607 3.705793704919368 6.8444726462369445 0.777243195893337 -18.582728965660294 -9.41613112947269 16115112.0
1651 3.383100986480713 3.759021417746145 -7.380156398768818 0.5863085178624499 -13.558025637336998 -10.021509265018222 16144381.0
1654 2.9265429973602295 3.7204604458691 3.4259703266013473 0.8323907524414458 -0.9323625390799983 -9.872533752106133 16173872.0
1657 5.662259101867676 3.833447419146622 -5.387893631226782 0.7261616263481016 -15.716193409786044 -10.152983976495978 16203850.0
1660 3.039000988006592 3.8629000071412993 -10.71247205637678 0.7277296501981927 3.2532107360916798 -10.101176463246535 16233850.0
1663 4.8074939250946045 3.994521205922977 -7.785328405936136 0.4999991765877039 -18.657809264590014 -9.81381821782802 16263850.0
1666 5.054539203643799 4.108432033605832 7.916399313792741 0.6290016088429397 -9.177510820175527 -9.34468968019814 16293462.0
1669 2.4556829929351807 3.932296369100687 -9.728665722576757 0.5845787866524546 -11.812886179749448 -9.140575774702585 16322590.0
1672 3.119935989379883 3.7978047123320904 -9.898937407163546 0.03769991459217614 0.38789566594473257 -8.858885991964813 16352376.0
1675 3.830457925796509 3.840950592014662 -6.150781634007485 -0.03999669143829698 -13.346224213638632 -8.454973137891216 16382376.0
1678 3.6481270790100098 3.6882475907304832 5.878889014364612 -0.09212367481900907 -5.5182466700621955 -8.357852881718774 16412376.0
1681 4.067421913146973 3.6025194268740726 5.6757107331017895 -0.05182683764709606 -4.0385135369078835 -8.70635636062384 16442376.0
1684 4.232927083969116 3.6605517022298875 7.716787883471243 0.4097127637376703 -1.7158976323750728 -8.712900871040054 16472376.0
1687 3.0131640434265137 3.779482609596216 -9.69129064121562 0.2551241204417162 -11.069532276261246 -9.000556629585517 16501814.0
1690 7.212986946105957 3.93123641072694 -4.421309782177068 -0.24791612895979664 3.757994581122859 -8.789441259983985 16531814.0
1693 4.66004490852356 4.064062654979736 9.81398216509434 0.025151113223549015 -7.079552622599528 -9.131568806932714 16561814.0
1696 4.183613061904907 4.053349625348162 -9.768418901645235 0.12766393103979357 -7.9604190029355735 -9.295598370122592 16590750.0
1699 4.487207889556885 4.05716631976806 -5.145813974255104 -0.2212840461429717 3.637245851171543 -9.185991566104672 16620651.0
1702 2.4409810304641724 3.9607280447316735 -11.50577430032327 -0.791520999359951 -14.254284925123574 -9.252556186571523 16650304.0
1705 5.386009216308594 3.9605289986044316 7.127836242842216 -0.6348089277293154 -13.448059594887534 -9.809410813759397 16679847.0
1708 4.8614161014556885 4.0217454449588725 -4.679292416579324 -0.3854246807995314 -3.0564889915619387 -9.49102716082408 16709847.0
1711 3.61334490776062 3.9382893552319556 5.95500642278831 0.004911225222374194 -5.167406770348684 -9.71684334326976 16739847.0
1714 5.809209823608398 4.000803490502802 -4.6236012447567365 -0.13658247682537494 -12.389194491603577 -9.182645028936426 16768860.0
1717 4.445023059844971 4.062562906421586 -9.755958508288334 -0.6443508063835226 -11.2394834429081 -9.219997848300013 16798680.0
1720 1.9078680276870728 4.057002945480624 -9.768185671793663 -0.8332331653298759 -17.35135350232561 -9.799119153313129 16827692.0
1723 3.9639170169830322 4.14856714944518 -7.229448671408123 -1.1562690837537013 -11.716438323120013 -9.437544474339102 16857692.0
1726 2.4934509992599487 4.1477727500209305 -8.864713910045914 -1.2501649065300344 -14.024569762615506 -9.856886171078857 16886844.0
1729 3.5871660709381104 4.129379926400766 8.89135229746898 -0.9602573449272673 -13.727656805030804 -9.727926688780236 16916844.0
1732 3.953166961669922 4.075971482605311 6.180026909159745 -0.5811988700638953 1.0308436505396823 -8.974710275584401 16946844.0
1735 4.720961093902588 4.177090952905283 -9.22253702956726 -1.0430686451819673 -6.2880377419440645 -8.562976662966484 16976066.0
1738 3.7201619148254395 4.166107627771799 -8.649898263471854 -0.9400718891707183 -13.00825097291076 -8.977102743197479 17006066.0
1741 4.874495983123779 4.095806204170157 8.091612159457817 -1.0292167776782892 -1.1188792214829661 -8.756656334978048 17036066.0
1744 4.5850889682769775 4.028955914703964 -9.09400140921409 -1.1624271627358627 -7.734318288801749 -8.946936739582807 17066066.0
1747 5.020905017852783 4.1601335310612715 -7.449259517919051 -1.5003640920993635 -11.532774241839673 -9.130533503430655 17094802.0
1750 4.148940086364746 4.144749026088714 7.890422973147883 -0.9757816465615183 -12.539590312204988 -9.478970329478324 17124062.0
1753 3.2452890872955322 3.905801723949434 -6.2462111165067675 -0.8823673201200284 -10.584458205047824 -10.017082606564758 17154062.0
1756 4.174180030822754 3.9778057219632434 7.78693470204427 -0.9769978669944526 -10.459029756126009 -9.742149110740007 17183554.0
1759 5.804272174835205 4.058445732218114 8.644053586406818 -0.7872229336190961 -13.498697131995238 -9.401993586560232 17212596.0
1762 2.962946057319641 4.013771107352662 7.327124295695693 -0.6819845135459268 -0.8277998632915395 -8.892750192679618 17242222.0
1765 2.6101889610290527 3.9827633579931763 -8.923940630745054 -1.0796751439095513 -13.172744963817728 -9.133127806819994 17272142.0
1768 1.930658996105194 3.867633480054683 5.917347505481559 -1.154139140930519 -16.86809174538841 -9.644838648157002 17302004.0
1771 3.4407739639282227 3.8544965466941954 -10.476596810425955 -1.3890005951144277 -9.531915848114336 -9.636484609131356 17332004.0
1774 6.451355934143066 4.18885523344534 -6.655900728299741 -1.356791614645311 -15.60414168675779 -9.51958311410322 17361852.0
1777 2.418951988220215 3.980176572549805 -10.032822459527578 -1.5676992595496313 -20.332527670514324 -9.851096408764855 17391596.0
1780 3.366485118865967 3.8403586202559272 -6.651187166303361 -1.3354005200822257 -6.66974967317526 -9.204821896622153 17421572.0
1783 2.8351789712905884 3.656866080439469 7.312068927734581 -0.8555762007333501 -15.50041199948907 -9.249730129421334 17450190.0
1786 5.4030890464782715 3.6183929957679277 -7.267363973154676 -1.020967789768267 5.029526003684034 -9.007301720802003 17479340.0
1789 2.6429760456085205 3.5027521386335225 5.127698251719696 -1.1601766738245778 -10.610289435876266 -8.572995255658343 17508698.0
1792 3.1996800899505615 3.417804854404831 6.403208054569344 -1.3002189668297688 -15.6130320269875 -9.083041712831198 17538146.0
1795 3.3733489513397217 3.4888875745143952 7.1660543106732195 -1.04268288207632 -13.107478186997753 -9.045474714939138 17568146.0
1798 5.794394016265869 3.6732092034201567 8.921518414105117 -0.5171918099021353 -9.180669826370798 -9.138695022903699 17598132.0
1801 4.273814916610718 3.63752811022029 8.806163672042837 -0.30875180228648924 -16.481577792334726 -9.814569768538 17627946.0
1804 3.9005279541015625 3.673507463412574 8.40616202530292 -0.42120667862238115 -19.44136125263906 -10.35932491623379 17657946.0
1807 5.9375081062316895 3.7510517457427293 10.241408219981354 -0.5950604609889387 -14.94890835685138 -10.273014636589068 17687946.0
1810 5.667791843414307 3.908466247856498 8.687568294641194 -0.3550886378157623 -5.286366289368829 -10.311954836970433 17717300.0
1813 4.5127339363098145 3.986896493336986 -7.989633681342754 -0.2670898094257106 -15.361202108613531 -10.752285980744999 17747300.0
1816 4.570591926574707 4.114860904630213 6.229266291707658 0.20908396579672517 -12.013002711703944 -11.055694374802268 17777300.0
1819 3.476975917816162 4.089246456365118 -6.24360129765805 0.056269615650467286 -10.437033807153767 -11.196304486142413 17806780.0
1822 2.987879991531372 4.0216402362289685 -10.273557915344 0.1556619773861604 -10.001151650731806 -11.425690469632258 17835452.0
1825 4.070400953292847 4.178198682808599 6.683538114951681 0.026485836912909733 -17.992002790802857 -11.221562256893352 17865280.0
1828 5.820525169372559 4.221062052443919 -6.4434642256135035 0.14074379027403372 -7.1202442848551915 -10.708573346494836 17894912.0
1831 3.1823511123657227 4.131525933716638 7.22915473671768 0.2855875041600474 -19.562570772424632 -10.547187061820887 17924894.0
1834 2.381078004837036 4.135607924565832 4.441818667175934 0.37374005860755355 -20.26425261889388 -10.717430122505261 17954430.0
1837 4.4455060958862305 4.071752938799422 7.326491414698733 0.44379819412353116 -9.604177339794118 -10.554066952516813 17984016.0
1840 4.37411093711853 4.135472958223178 -7.960190724777275 0.5539042102364056 -9.620340190264574 -10.491736984920196 18013710.0
1843 1.7898719906806946 3.876948282102381 -10.025408833270792 -0.04123876901969359 2.5495139993544775 -10.139208026046537 18042262.0
1846 2.2971060276031494 3.736848598077311 -11.18287577075202 -0.2305775508108594 -12.228653074723644 -10.467721539914418 18072114.0
1849 3.602246046066284 3.7692170402116987 5.3764321108708915 0.13860918677195622 -13.875180555979515 -10.658405203606922 18102114.0
1852 3.9061570167541504 3.667399539577367 5.984277364449012 -0.10656757330704458 -17.022083180415464 -10.863119719134978 18132114.0
1855 2.856168031692505 3.621774823379262 -10.855422146309701 -0.04025561530061261 -2.4067224911780833 -10.644431296190499 18162114.0
1858 2.761700987815857 3.5010743119845347 -9.597313510260221 0.06924510888514135 1.5756468275741895 -10.234875361554169 18192114.0
1861 3.2032649517059326 3.447993635971524 -7.827548530407533 -0.374255413791472 -13.232185852298205 -10.388934305485822 18222114.0
1864 4.336555004119873 3.47996871183526 6.242724673310777 0.026007074574287303 -18.388561391308844 -10.881052396464842 18252020.0
1867 5.082890033721924 3.6372548782968783 -8.598855008063921 -0.12433036196992431 -11.588061421439978 -10.675014082507765 18282020.0
1870 4.157702922821045 3.702384722257474 -7.3481984357501275 0.029678278611486864 -8.681284220806402 -10.014874581728034 18311048.0
1873 5.525123119354248 3.731683836926798 7.332035665447258 0.39174057239427684 -2.82771038609736 -9.719913302860844 18340098.0
1876 3.4058279991149902 3.7048940356106734 6.22490042917549 0.4483103835725252 -12.315174113587158 -9.815692007796079 18369144.0
1879 3.534122943878174 3.642330887760325 7.682568899186801 0.8149948392107255 -15.688407706923753 -10.3829849870646 18399144.0
1882 2.19724702835083 3.637329155961424 4.384693398309988 0.792706034832529 -15.738897139833743 -10.067144672486513 18429144.0
1885 3.1327219009399414 3.686105180203558 -7.34924964311848 0.3307967001168073 2.5382130997307994 -9.413590089151029 18459144.0
1888 4.860148906707764 3.689688422509818 9.420233765286051 0.47252698806127036 -12.074547869061977 -9.780812992551326 18489144.0
1891 3.285693883895874 3.630026709610132 -9.92308097489094 0.27764793799236864 -7.808756699851395 -10.207142388827362 18519144.0
1894 4.107103109359741 3.599432208590884 7.194294475234027 0.6570665497063541 -10.460649711541746 -10.338894041496202 18548522.0
1897 3.21002197265625 3.6154605107071935 -9.59991641444169 0.4365042907385809 -0.374535232719472 -9.573861938876743 18578022.0
1900 3.1116490364074707 3.4869005680787715 7.2174570045 0.4717193479221127 -6.584709928575057 -9.86910133979449 18608022.0
1903 2.7683080434799194 3.3254566056586454 -10.908342903274177 0.2252925907249026 -17.80656407140884 -10.57880013436766 18637576.0
1906 3.2978858947753906 3.438528427977226 4.912359246321718 0.5628314305278808 -13.208640418773465 -9.990151022357695 18667366.0
1909 3.6005349159240723 3.567796444891976 6.14673359480895 0.6687913934862244 -12.695126172543171 -9.701060369149191 18696890.0
1912 2.6666589975357056 3.705282227369365 -11.185104179829764 0.4335984946551983 -8.476856991926525 -9.942641562267685 18726890.0
1915 3.7319769859313965 3.8467930786665816 8.036920516568415 0.8783667482940893 -7.794570836017383 -9.838333602199477 18756890.0
1918 2.1077669858932495 3.9170524406428515 7.86524736625821 1.0244843115305962 -10.941458414070082 -9.944428332688084 18786620.0
1921 3.363179922103882 3.908793271704518 6.508301203899876 1.0256372315221614 -9.798762455605441 -9.76549388446454 18816620.0
1924 2.8684240579605103 3.8608188931904164 7.114021715414026 1.0744648162116808 -11.649054636194876 -9.890217157596831 18846242.0
1927 1.9225879907608032 3.6991269819582757 -7.5709470595366355 1.1139067640668072 -17.046826625260213 -9.878025004619614 18875812.0
1930 6.563011169433594 3.835708114084028 -4.7748360185585295 0.9729991971784798 1.7546773005618332 -8.84774818726388 18905812.0
1933 4.539849042892456 4.140280545540364 -8.984497469809448 0.5254816239473769 -16.72408647504732 -8.639816871559749 18935812.0
1936 3.635776996612549 3.902757960729662 7.6199458106097655 0.5775223415929684 -1.0330703933927603 -8.700231695949308 18965624.0
1939 3.9373409748077393 3.8145935747359783 -9.534310101152272 0.3050153517157025 -8.371043408729335 -8.712148790907312 18995568.0
1942 3.20426607131958 3.8552921470908066 -10.319578717335814 0.4153007096825754 -5.460426853211066 -8.654433592314044 19025568.0
1945 5.164281845092773 3.9852737741585846 6.8610497861725115 0.2648344157637965 -14.28502654872278 -8.616132260896944 19055568.0
1948 3.108272075653076 3.9040570669508075 -10.096729172060954 0.2657513325885671 -12.331038288076812 -8.475791839362856 19085568.0
1951 4.018599987030029 3.7765483127708297 -7.729857270818414 -0.24394499647284018 -9.477642969922307 -8.619189177345083 19114388.0
1954 2.376443028450012 3.8233709985082878 -9.045673816374983 -0.10973500048751528 -11.896236545494096 -8.737011578443102 19143808.0
1957 2.875223994255066 3.749391539596462 -10.910237321985136 -0.40222829397231785 1.5453124531663853 -8.773029112327174 19173782.0
1960 3.6010570526123047 3.875207546479813 -9.640736528557149 -0.495109355490287 0.40897003801348997 -8.400200291310576 19202344.0
1963 3.724118947982788 4.02529390689361 7.966801687316185 -0.22481952664045024 -9.42522367391628 -8.436936881064376 19232344.0
1966 6.559500217437744 4.010614083522597 7.691377083983866 -0.18720045622908854 -1.0884236159554082 -8.134576461835731 19262344.0
1969 3.083120107650757 3.913944420698781 -6.622578492951308 -0.2769205989690189 -19.537912582399624 -8.247228821506582 19292344.0
1972 2.6550999879837036 3.8647928268113882 7.036759214228848 -0.171334653129795 -7.918904740778586 -8.368531821837726 19322190.0
1975 4.358114004135132 3.843401724409409 -8.216740974771328 -0.6561255664003003 -8.65708396866647 -8.447269967670932 19351410.0
1978 2.7518869638442993 3.780388421272429 -6.908396535520828 -0.7748903217908183 -9.073118511555696 -8.43687019824444 19380992.0
1981 3.2194979190826416 3.7732652039299612 -6.294508761004685 -1.1992881261215476 -2.1383278611380874 -7.790642546247118 19410992.0
1984 5.337494850158691 3.848487615337529 -5.969449346755237 -1.6123741405956329 6.6819442547673535 -7.158319304522364 19440992.0
1987 4.6445019245147705 3.7369182799569116 8.849773730134322 -1.118581912770404 3.3323101617317414 -6.878204510003685 19470888.0
1990 2.344650983810425 3.6068546281541574 -10.531199237946648 -1.2807376795737535 -9.964513510073228 -6.838786519255194 19500368.0
1993 5.290106773376465 3.7264981098772356 10.111227881138412 -1.0579388711791191 -6.4973501485856175 -6.586409329095466 19530296.0
1996 2.4033230543136597 3.6098175836017843 -9.410438145233542 -1.1706563370011591 -5.994791939610831 -6.691112313724335 19560296.0
1999 5.578904151916504 3.7698782769037766 -3.957766040148327 -1.1644264104020716 -13.797102186446741 -7.163716622360842 19589554.0
2002 3.225274085998535 3.7641487322655833 7.294467367352244 -0.975962635176135 -9.14996202473556 -7.563495027431504 19618974.0
2005 4.957478046417236 3.944772451951022 -8.015799397758347 -1.3261451179527715 -17.45707939587743 -7.99656107263491 19648480.0
2008 4.640553951263428 4.015459250416709 -9.088736223592477 -1.6485583658225442 -7.444467147701958 -8.39126166546981 19678480.0
2011 2.574522018432617 3.9003766008556604 -6.786079263982579 -1.6520915155433906 -9.98277933777069 -8.667938891978912 19708480.0
2014 2.9821590185165405 3.798713253830733 8.613908224120436 -1.465818348633173 -12.83499444588585 -8.836739655314295 19737024.0
2017 3.503290891647339 3.9076107339923407 -9.891246226534893 -1.8772610949337878 -10.43397587985693 -9.002273629282026 19767024.0
2020 4.443073034286499 3.9783575569502494 -7.452556064505336 -1.8795765797688562 -1.4453445413230421 -8.746694317763245 19796580.0
2023 2.5847619771957397 3.8645911849968297 -9.371973638799506 -2.0628195762343102 -14.603899599855135 -9.145819383337711 19826580.0
2026 4.388231039047241 3.838524394355101 -4.811720498482597 -2.162200689774827 -15.531742432430619 -8.843676921800899 19855438.0
2029 5.3539018630981445 3.9767310094290718 6.535785782876303 -2.204562831553663 -9.47479019209288 -8.747387626262434 19885270.0
2032 4.582510948181152 4.063395505114164 5.552572578507494 -1.8968447712693717 -12.555529887441883 -8.857046642549433 19915270.0
2035 4.554141044616699 3.9750535412687147 -5.8424902961391005 -2.17711361978245 -12.463714778301648 -8.971803563533602 19944472.0
2038 6.40601921081543 3.923477846420238 -3.6366445711717583 -1.956047523854938 -3.588898175955029 -8.951800634226142 19974472.0
2041 4.417691946029663 3.922641442499046 6.581640234737737 -1.7546475041900274 -14.38794881549248 -9.419503565273358 20004472.0
2044 5.53754186630249 3.9091403667684275 8.631129347105766 -1.8403203507747796 -5.88415710048175 -9.84180042377232 20034264.0
2047 2.8506410121917725 3.731826890377561 -6.753585766816567 -2.1373093454205376 -2.5344258344401243 -10.072829978146277 20064108.0
2050 4.286669015884399 3.679798870112509 -6.341118502249834 -1.9055371526149232 2.6413240104914184 -9.977948226995302 20094108.0
2053 3.1726291179656982 3.800518022353153 -10.20902322824228 -1.986336022510542 -1.5277917504392744 -9.69880560296471 20123882.0
2056 3.6903769969940186 3.777990365880737 -5.739801363090999 -2.0656817800642844 -12.69302084566858 -10.120706401506997 20153222.0
2059 3.271897077560425 3.723811423984801 -10.694879207466096 -2.4465711999027953 -14.796826505823569 -10.509857140525234 20182900.0
2062 5.614087104797363 3.818241588556291 -7.676496226528776 -2.720573826120181 -6.575669786144166 -10.359051957485205 20212900.0
2065 3.803375005722046 3.6603014292409854 5.4788407951018705 -2.7721680161389815 -16.426031795095334 -10.491171816599916 20242464.0
2068 3.155385971069336 3.697953910456611 5.367413494877781 -2.79148780389328 -11.902262420349619 -10.097242673657387 20272464.0
2071 4.860146999359131 3.8702863891794106 -5.507370757212241 -2.484925145002942 -14.565292397003951 -9.770564627315627 20302464.0
2074 4.794230937957764 3.9289579123295164 7.382499277428021 -2.2012571025955605 -14.771293278362464 -9.75615104606728 20331982.0
2077 5.262286186218262 4.0483149117370765 -5.131512718409585 -2.205542097846468 -9.043197564940565 -9.378124324883094 20361956.0
2080 3.7460289001464844 3.985358215976462 8.239296268468626 -1.9202483231894254 -15.46956068050646 -9.390624079675312 20391956.0
2083 2.606282949447632 3.923822426023348 4.648721692054947 -1.6941917177850052 1.7451592325037757 -9.451930205620869 20421392.0
2086 4.463896989822388 4.041717745741396 -9.646905993473244 -1.4405063824647932 -12.403881800487696 -9.48193886442314 20450946.0
2089 2.947955012321472 4.071883804018325 -8.810964047828815 -1.7789063473732258 -5.7217444536044395 -9.545884611690669 20480796.0
2092 4.990601062774658 4.128728922570828 -8.966311437430251 -1.87554246859942 -6.60117852691906 -9.055181427933096 20510180.0
2095 5.0768280029296875 4.268121214832876 -5.025362674266823 -2.0662097146358316 -15.305886911426166 -9.088693969600863 20539952.0
2098 5.047138214111328 4.278924755063197 6.425712536140212 -2.063420312011421 -12.728239467807617 -9.254295614375863 20568752.0
2101 4.27837610244751 4.235888825523489 8.747595353253038 -1.4694688870206263 -11.223473118979594 -9.16545777927565 20598736.0
2104 4.365011930465698 4.157973039104702 7.608099314330765 -1.2468420219700471 -14.795009098020714 -9.101709477849719 20627426.0
2107 4.398526906967163 4.244377406261562 6.768211536364284 -1.001592729927535 -15.393282837505502 -9.402159873012414 20657372.0
2110 5.708179950714111 4.191908573357818 -6.692183370567758 -1.0961495827775902 -9.779908095748638 -9.507290368234363 20686124.0
2113 3.5148398876190186 4.1279786542840124 -7.0399392850036655 -0.8361129638142666 0.011593763636337406 -9.183942393050001 20716052.0
2116 3.7091469764709473 4.115831213749761 -9.555269547435387 -1.2669542884255907 -13.444567455581877 -9.299036578827787 20745720.0
2119 2.1034120321273804 4.021819730386836 -8.864475007028267 -1.3987508517004104 -13.820376897380573 -9.032579515257192 20775246.0
2122 4.2728190422058105 4.028764042376247 7.322729926663563 -1.104303818703138 5.1079839081300555 -8.383461356065581 20804430.0
2125 4.031613111495972 3.933303587041997 6.31247135104879 -1.0220830158527598 -10.611430583440132 -8.643985643959763 20834430.0
2128 2.8550299406051636 3.87247346955167 5.397224117601031 -0.8472144190578637 -10.069704336379324 -8.802526632421378 20863874.0
2131 4.094635009765625 3.8526259419567905 -5.850194772400316 -0.6640384242187873 -17.479208144865286 -9.173835647922475 20893874.0
2134 2.4431439638137817 3.6739112162063607 -7.171735652890723 -1.12409823558432 -13.396718421133894 -9.406492112868454 20922192.0
2137 4.409174919128418 3.736115692781674 -4.916953996491991 -0.8899595449395643 -11.850147851373434 -9.81602326747743 20951820.0
2140 3.765317916870117 3.7909053219147433 8.185685758665372 -0.6433285389423942 -18.049738299925686 -9.847186982957215 20981820.0
2143 2.4442039728164673 3.6874978152274123 -11.065784694812072 -0.8162872243806589 -10.631055022336875 -9.627221938066029 21011820.0
2146 3.8200809955596924 3.713201006915117 8.718137870329448 -0.8875531129820973 -17.74599206125982 -10.063391570129296 21041366.0
2149 2.6422510147094727 3.60965953680472 -6.906532996486661 -0.7585060963313159 -8.599467268538275 -9.549915321690046 21071366.0
2152 3.8216350078582764 3.5318906403581285 5.63402213203333 -0.6256980837833384 -2.6773476037917634 -8.780681308824219 21101158.0
2155 2.51383900642395 3.5263988349502644 -7.711436142353822 -0.9540213582595716 -2.345432826806002 -8.453762332582635 21130142.0
2158 5.432921886444092 3.7546429575380027 -7.229497099782964 -0.7623641068609217 0.09248314813727254 -8.213049103876857 21160142.0
2161 4.601638078689575 3.9196781232680875 5.768272403660827 -0.8618075154364002 -8.342026393726602 -8.20263607017272 21190142.0
2164 1.6221160292625427 3.8267942758190836 -8.48113881708759 -0.9838567311561679 -13.364876274006662 -8.433614428849063 21220142.0
2167 2.1803760528564453 3.7081996940917685 6.453371589974299 -0.4586608827288585 -14.437357188167649 -8.845127317699571 21249610.0
2170 4.429388046264648 3.725320868787871 -4.793886338361332 -0.5454286469652647 -4.95898038476991 -8.4726307066679 21279192.0
2173 2.849804997444153 3.5958524162467773 8.168783132079325 -0.32879245345688446 -8.437484411139994 -8.164116516463924 21308010.0
2176 2.2827240228652954 3.683533213935479 4.760889252527181 0.15591492492983583 -7.797607121957567 -7.858002170258094 21337626.0
2179 3.9505770206451416 3.7505968952845263 7.817419126159226 0.03556750758410909 -9.521439686518036 -7.24923849284331 21367602.0
2182 4.102066993713379 3.864311672686246 -5.250997465600838 0.006331806910889748 -5.969382332597466 -6.7281585053735595 21397208.0
2185 1.279774010181427 3.6760112639730287 -8.356690355574571 0.13475641375901382 -7.6470088168363155 -6.909714915857446 21426738.0
2188 5.2535810470581055 3.7763226942314976 -7.7615942734291075 -0.33626196064389835 -13.113639275089058 -7.0821684481305756 21456570.0
2191 3.081334114074707 3.6570465956217375 4.821069024300414 -0.30330668954951334 -8.358214015898334 -7.602383835823762 21485778.0
2194 4.712126016616821 3.7413089099307624 -8.274864351423803 -0.16669990847822258 2.0643501355072855 -7.056450306759465 21515142.0
2197 2.368978977203369 3.7848359439229777 -9.862006399945198 -0.36370552203877304 -8.007969591204173 -7.121625172480286 21543752.0
2200 5.042929172515869 3.74544752086964 -8.9259897108466 -0.7816706375987288 -9.254352757748242 -7.1057700826451295 21573250.0
2203 3.5543930530548096 3.7893499845533496 8.744325678567591 -0.8095763107889831 5.389516763720903 -6.720479510814197 21602466.0
2206 2.353348970413208 3.6539626329785904 -8.950611672236445 -0.7524879342854305 -11.853626720754454 -6.802814166573752 21632230.0
2209 5.587425231933594 3.838967681501857 -3.8539918206663497 -1.057480547311152 -11.93650110057469 -6.341709506537897 21662102.0
2212 4.099313020706177 3.7769267083680695 -9.853284792329877 -1.2546725043692248 1.117685046851151 -5.965926513666649 21690772.0
2215 5.569316864013672 3.882966475737646 8.6742884142716 -0.7911136499502684 -7.702953550871011 -6.105488235349629 21720356.0
2218 4.490255117416382 3.7843420056580843 -4.51894746056978 -0.9108109243716926 1.9796777448978269 -6.249344042567631 21750290.0
2221 4.93304705619812 3.8571458957328923 -8.031240972080202 -1.3162671868232456 -12.750334224659046 -6.815090805115079 21780218.0
2224 2.8878430128097534 3.918723888655468 8.811025834594766 -1.3010103486053937 -12.73802043028264 -6.885894334579584 21810120.0
2227 2.6968460083007812 3.972415230302499 4.449429561525644 -1.0928077266950904 5.051287766337652 -6.493778174793302 21839222.0
2230 5.442547798156738 3.9031122777349987 11.173436583278 -0.8033963683389604 -0.2534869544936855 -6.126871501322388 21869222.0
2233 4.085886001586914 3.815168982737623 9.557444762051343 -0.25438563392274394 5.887988033568532 -5.896316473211161 21898766.0
2236 5.011867046356201 3.8972029192085653 -5.547041429128236 -0.4025368896958059 -6.169303699736161 -5.97055576319204 21928414.0
2239 3.0297141075134277 3.8623813804431424 -6.022930626738223 -0.7412837378499402 -17.855189949994806 -6.18728507280378 21958186.0
2242 3.2016239166259766 3.9029024977583076 -6.665462921568881 -1.1217593316715884 0.14253869878224948 -6.308582050127142 21988186.0
2245 4.189464092254639 4.139687275827873 -5.068332872227237 -1.0674716151034689 -14.849207924650095 -6.555654320519939 22016870.0
2248 5.243490219116211 4.277382276338707 9.209606751764259 -0.47619086222001883 4.417555416669409 -6.466543079118032 22046542.0
2251 7.266357898712158 4.424121621754168 11.700579721027122 0.06466583280993576 -0.5059807171775024 -6.676535302127894 22076542.0
2254 4.351969003677368 4.352958985990583 6.9456726409482705 0.15912002946684056 2.051115542707791 -6.479697491507802 22106358.0
2257 5.802727222442627 4.368076116248913 -7.9279484057755205 0.3264508834142281 -0.7420991004556998 -6.244132000605904 22134956.0
2260 2.8595679998397827 4.239144280998351 -10.28204086233455 0.12294306920133358 -15.546294322966391 -6.834322698218368 22164948.0
2263 4.2336039543151855 4.160656041286993 9.428640791424813 0.6271509191752858 -6.503638712750655 -7.195385555447171 22194948.0
2266 2.9692599773406982 4.125055957351911 -6.65751048300551 0.24287887340373104 -4.322487851818363 -6.871577547729009 22224110.0
2269 6.240392208099365 4.32419944968856 7.831475311417307 0.36685383095550306 -10.949490292172062 -6.643108229849638 22253760.0
2272 1.5446069836616516 4.165402044222633 7.525268927854423 0.8068481189249664 -10.190247226313865 -6.878270159007228 22283634.0
2275 8.455067157745361 4.22845814429479 11.431933644880429 1.2577865803667518 9.009988987067189 -6.463120369912081 22313626.0
2278 1.5984249711036682 3.86952527167041 5.070409456000975 1.1664884673993976 -10.05041167188549 -6.483304252734671 22342100.0
2281 4.633500099182129 3.8582232688857134 -6.082259042250042 0.901505115061575 -4.118942468823593 -5.763559480783657 22371264.0
2284 3.180211067199707 3.8923716284999883 7.682538028748514 0.764226020980382 -15.215195047315223 -6.039131843946637 22401164.0
2287 5.659989833831787 3.84850676334532 -7.0658625583243015 0.18989505203050516 -2.453536947655526 -6.385767571423955 22430750.0
2290 3.1844489574432373 3.886346193306419 6.597894555217255 0.6735509434564879 -14.225441067380432 -6.92476990263676 22460412.0
2293 4.240644931793213 3.9470580302372413 -7.797297768663984 0.16830794019732243 -5.697209616693075 -7.09547861276312 22489900.0
2296 4.594805955886841 3.9503283641959714 -7.694682754036279 0.34496771986724273 -11.039571236798665 -7.2935833583024285 22519900.0
2299 4.669478893280029 3.907014167024749 9.191162311554724 0.1166496486696944 -1.9424858525359343 -6.994668004942076 22549900.0
2302 1.9681900143623352 3.6651784028463954 -11.682247171415186 0.0997899497582313 -12.312734346820594 -7.2586887906916155 22579900.0
2305 3.0259649753570557 3.7080389867413595 5.391818217996783 0.3140800062068847 5.451284424419158 -6.998406282990585 22609384.0
2308 3.870084047317505 3.790083927970172 9.044857099880357 0.5512214792358632 -3.5744334883487516 -6.891012727745404 22638760.0
2311 2.565595030784607 3.830702820260784 -10.61229935365386 0.3288626529388248 -13.609687030210399 -7.288342045760344 22668398.0
2314 5.955189228057861 3.8702563708722417 -4.737061489831702 0.1664816643322139 -14.296591790992576 -7.408198370579293 22697504.0
2317 4.544188976287842 3.953819302887161 -8.06863287116823 -0.05193699967277676 6.513010482392829 -7.09495214433947 22726886.0
2320 3.8199119567871094 4.0139223175969025 7.182722306700155 0.38198352562657534 3.724869463417199 -6.352973525482874 22756492.0
2323 2.9556599855422974 3.8796391450683863 7.127006983078488 0.16725275495422032 -4.9634147292112925 -6.412040071882154 22786038.0
2326 5.286713123321533 3.784107508366504 11.1069005674642 -0.0052127042564407144 -12.00107619798917 -6.367604210315575 22815508.0
2329 5.8805060386657715 3.9526917695973762 -8.029642804737083 -0.48150418458283784 -11.410635838898093 -6.015904137375842 22845070.0
2332 2.253919005393982 3.868292725176423 6.867919974788228 -0.6398669758680131 -6.4588807466184806 -5.546072487789245 22874060.0
2335 2.2861039638519287 3.7682572278960125 -10.402068813013534 -0.5443613362481765 -9.82662405533101 -6.186649061290164 22904060.0
2338 2.848487973213196 3.604969608772667 -6.450311863418613 -0.9898590317615699 -3.8199177386069523 -6.417209256519563 22932606.0
2341 2.4647680521011353 3.618832686103343 7.9832051159674275 -0.7313566019887672 -15.216210988482993 -6.6447144265238185 22961660.0
2344 3.6407690048217773 3.6238581116996924 4.997129729819595 -0.8637077580082244 -11.020976039359043 -6.905198207715307 22991402.0
2347 3.4537858963012695 3.682896701350842 -6.039236134075587 -1.2482340320567045 -7.75202768970924 -6.781996425452147 23020430.0
2350 4.538625955581665 3.6825863965697185 9.190971072028134 -0.7045390538023304 -7.733346224037816 -6.909154588362915 23050430.0
2353 3.7971510887145996 3.782204774975935 -8.816624999254735 -0.8607664118919747 -8.347475361323077 -6.883510698921264 23080430.0
2356 1.071112997829914 3.7079614578806774 4.689749200456852 -0.6748281287561004 -17.87841469615362 -7.018145632413167 23108250.0
2359 1.497431993484497 3.530124044699067 4.940148888925328 -0.6299872082348448 -16.590919202189202 -7.766415291125832 23137800.0
2362 2.9739739894866943 3.5784691828690853 -8.265307361602945 -0.6659473441807959 -16.551150553845826 -7.419489360098768 23167248.0
2365 3.3184189796447754 3.3786648260837095 7.117324521627168 -0.27846507058289705 -14.57808220584922 -7.735566713304486 23196906.0
2368 5.0761542320251465 3.5090994508046642 9.90404129670466 0.17213697709710907 -10.54872052708261 -7.690800522468543 23226412.0
2371 7.939892768859863 3.7905098993088204 12.615077243346466 0.4214145257310099 -3.854224872786636 -7.286613129465368 23255538.0
2374 3.207504987716675 3.9099096321929063 -10.544039559419312 -0.06193246376150796 -9.672340460294912 -7.125171253877046 23285452.0
2377 3.6869490146636963 3.7376877447326295 -9.544871754671739 -0.3548019929708437 -12.125575295391561 -7.594172945456169 23315298.0
2380 4.54346489906311 3.7915993553261527 -5.630673095373435 -0.7803582603453381 4.930428965745751 -7.227389700954725 23345298.0
2383 4.434880971908569 3.86210788168934 -7.304944360814876 -0.8687533839065662 -10.92650176429659 -7.635087454871456 23375298.0
2386 3.499521017074585 3.787629331932876 7.439865565098668 -0.7154524759316696 -7.3068328008760925 -7.224156228505542 23404558.0
2389 3.9778730869293213 3.865155366873867 6.571012762578981 -0.5112925403774187 -6.066206523802842 -7.30563479454092 23434558.0
2392 3.5813660621643066 3.873897444440774 -9.323800934835099 -0.42185724251873946 -16.377468350838118 -7.079293644815118 23463626.0
2395 2.883296012878418 3.8070786558554803 6.08831185927437 -0.28447835626045004 -8.026225616172436 -6.975854484362247 23493028.0
2398 2.1871440410614014 3.743515976336914 5.937791137534496 -0.18821279327964668 1.6915727386533477 -6.743132130704026 23522042.0
2401 4.023186922073364 3.742799009995377 9.446406905050303 0.00826801240246322 -11.72096637997267 -6.880540218762069 23552042.0
2404 2.1923810243606567 3.630985327143788 6.033006502653427 0.39231186333591683 -12.569909931402258 -7.275536648427132 23580484.0
2407 3.283622980117798 3.642224366407414 -7.86692005125219 0.257819157015753 -2.084368100541808 -6.5544330435864016 23609574.0
2410 4.238132953643799 3.699499485899891 -4.847805230460566 0.21593529199320538 4.821406258472471 -6.421300703821646 23638722.0
2413 5.986507892608643 3.8219391066319996 9.85295339016821 0.08554675490125119 -7.011109299546845 -6.9430671608056285 23668722.0
2416 3.7738900184631348 3.717617365415693 -8.025654020017772 -0.1502085556489765 -6.867410832366495 -7.012997385424119 23698722.0
2419 3.6237170696258545 3.59689246817436 6.165037496201883 -0.30847537606267306 0.5836386416147004 -7.02335071221754 23728388.0
2422 2.6066689491271973 3.6811687462929368 7.946976134929603 -0.3216075235729323 -6.852099380704361 -7.305936126252656 23758388.0
2425 1.716458022594452 3.6882481310471205 -9.214857081820607 -0.1278715421622305 -7.661418046943584 -6.735818137484827 23787922.0
2428 2.5127609968185425 3.6347861914023487 -9.015007143253925 -0.06024639159227396 0.4891985724598834 -6.928061507215781 23817850.0
2431 1.7743809819221497 3.5342284848183274 5.114060794347567 0.008578042771775318 3.0925534550244707 -6.625642947402535 23847850.0
2434 5.231105804443359 3.6573322159925445 8.088223138727804 0.13296412391336387 5.6141468102863445 -6.370949837046912 23877850.0
2437 4.276062965393066 3.766070322809237 -6.679299793008721 -0.25644353616835347 4.37844416111852 -6.039580365614077 23907470.0
2440 2.927696943283081 3.6099324824189445 -9.427368462598617 -0.22912556939816264 -6.423612049815136 -5.4188839642909405 23936966.0
2443 2.9704099893569946 3.6151201189405815 7.21159409777013 0.18973544958478306 -6.7002482262475445 -5.349297373364121 23966966.0
2446 3.1599419116973877 3.7148274097486116 5.307614831688926 0.33954694517202866 0.7001967475400148 -5.081213507270673 23996626.0
2449 5.293784141540527 3.8071509789437386 -5.32833581189749 0.21192571304978247 -11.561274880695771 -5.566691445673722 24025712.0
2452 2.709135055541992 3.8802239492950323 -6.78364359790495 -0.1739193858507082 -14.535783345929731 -5.59278923168137 24055028.0
2455 4.119379997253418 3.948055712155607 -5.350597358501913 0.12340186408665965 -3.2969600710090385 -5.739114920466643 24084492.0
2458 2.694169044494629 3.8362752849445836 7.708154387726109 0.5521454874498928 -15.147648157586916 -6.072149740960465 24114130.0
2461 3.269355058670044 3.8366701453105363 -7.206567211582604 0.3565908974319938 0.13064121529492367 -5.654415160184706 24143682.0
2464 2.300089955329895 3.7386562785791417 -7.271894273719894 0.19894075895401353 1.7668629118003834 -5.768315733065552 24172232.0
2467 4.8622729778289795 3.8408088706914083 9.174603594871645 0.36089357829334645 3.485356328036855 -5.741623386416544 24200956.0
2470 4.335517883300781 3.874069640001205 7.51587095074818 0.5048339432253465 -12.208981463508287 -5.424151945405667 24230070.0
2473 4.769251108169556 3.8596474506060776 10.359753677673337 0.6896787960872078 -12.590907908585232 -5.4109701877438745 24260030.0
2476 3.6110761165618896 3.7571941562662743 -7.310541324195665 0.15467829211428885 -13.610816696278471 -5.748285737034077 24289924.0
2479 1.6692079901695251 3.6505833539776447 -7.8525980951379495 0.008563730996478003 -8.916239635015689 -6.185424698890837 24319924.0
2482 4.254520893096924 3.8405454649370903 -8.3381304954608 0.16997607116944935 -6.154161408719357 -6.174577261957643 24349064.0
2485 5.491103172302246 3.8180693196910402 7.3372678091088535 0.32604927904217007 1.3490760588881265 -6.142798913482029 24379064.0
2488 3.2194619178771973 3.7302385521472083 -8.458094544745595 0.13009610372450298 1.6994373503593696 -5.893362951286827 24408582.0
2491 2.591675043106079 3.7281978949864194 5.663065961272108 0.29946555377556583 -13.876771776012456 -5.970690575453901 24438540.0
2494 2.8991949558258057 3.5868315126796206 8.909689249576948 0.47349319931930556 1.9394460892277379 -5.721567592179449 24467500.0
2497 1.8509299755096436 3.364379970912998 -7.079146477567988 0.24284340882387845 -8.31885193890683 -6.021226823576235 24497500.0
2500 4.498152017593384 3.463335089997636 -6.445516320292764 0.13844846835417968 -1.087277583346696 -6.0428480804762605 24527062.0
2503 3.304425001144409 3.515005101353417 -7.096013156371395 -0.32983942684187006 3.153831710659423 -5.633677302340899 24556336.0
2506 3.9515769481658936 3.5045778953285485 -9.568050355854407 -0.19381952726355745 -6.701011802895854 -6.002356300333302 24585158.0
2509 3.6509759426116943 3.612097825136059 5.4876836933948505 -0.0732155702839512 -15.56604627952446 -5.692721146654285 24614578.0
2512 6.539037227630615 3.6582726005843167 -2.7526240818628835 -0.16565778185423596 -10.588527896961759 -5.617669647909913 24644224.0
2515 1.5681679844856262 3.5512694315733233 5.171865985157488 -0.3266847453017252 -9.836063457091917 -6.085963326096428 24673772.0
2518 4.797956943511963 3.6233757684507517 6.975696554888978 -0.4642375184442056 -9.890974302026905 -6.581913049218543 24703772.0
2521 2.35589599609375 3.59288140822223 -6.430843274627357 -0.5395835855953941 -8.711477761811246 -6.267359154206791 24733772.0
2524 2.579962968826294 3.776436031212759 4.519752621632964 -0.39528924075463423 -9.70113138194235 -6.575318764076519 24762530.0
2527 4.445357084274292 3.7190667421598063 -4.8397995507883795 -0.7864774528720246 -7.723116198950324 -6.176776424408924 24791238.0
2530 3.889648914337158 3.9012769362936885 -4.969263430854749 -1.003225028305879 -8.970425994651674 -6.30443663089808 24820420.0
2533 5.151020050048828 3.947626632193056 7.321641319865073 -1.0380195456127108 -4.279446190179925 -5.977598628090089 24850420.0
2536 2.687785029411316 3.6520713513894063 -6.720460337272416 -1.207941502903735 -8.073946068040666 -6.419266410151799 24879966.0
2539 1.5173659920692444 3.590385633307993 5.515194134092333 -0.9751850045675692 -13.356329379547034 -6.426568432434273 24908820.0
2542 1.4216229915618896 3.586169040134392 6.830919764197736 -0.7606970822335399 -17.76356441064426 -6.63369742916738 24938486.0
2545 3.51267409324646 3.487134566340552 -8.21203127967591 -0.8823961976483685 -6.928110695499351 -6.905289626606834 24967828.0
2548 4.993834018707275 3.5540388259024414 7.557317852701297 -0.42327770093634354 -10.479900899374817 -7.4053833996326714 24997488.0
2551 4.113807916641235 3.5653983647016423 -7.6361454116744145 -0.5572143560914915 -10.54665044337805 -7.5353941107486335 25027488.0
2554 5.894830226898193 3.693461746121515 -6.030188239409161 -0.2882232526455033 -7.479868543527418 -7.412348351727332 25056798.0
2557 4.2704010009765625 3.965300203480451 9.276916868091613 0.2817226656087708 -7.778649990357992 -7.598174749515952 25086798.0
2560 3.192868947982788 3.9550394541160823 -6.311305246875808 0.22364860320507962 -12.581867269835401 -7.426655617725279 25116764.0
2563 2.113232970237732 3.9386238021176387 8.509008982900408 0.7341912417774816 -15.919649851468677 -7.5936231329257025 25146452.0
2566 3.1211259365081787 3.9541610929957756 8.116921865231582 0.6807433701526243 -2.9306060730783448 -7.356611805713559 25176016.0
2569 4.53859806060791 3.961620292986255 -7.879759310636182 0.5299197796375035 -8.87913671959161 -7.427475481425065 25205142.0
2572 1.9197900295257568 3.8507561352206205 -8.65008291951862 0.04065722101563507 -9.44277045973807 -7.787159124987419 25234554.0
2575 1.6269559860229492 3.7220100329656747 7.151926669649091 0.09522725945755495 -15.857728633021509 -8.121418203588735 25264554.0
2578 2.098060965538025 3.9566529145802267 6.659355574419751 0.0670620612997832 -9.480505638650957 -7.512403491938783 25294554.0
2581 6.9825921058654785 3.9299030301579627 9.030416781599957 0.19281347855638198 9.916525663390765 -7.187518052435563 25324308.0
2584 3.01957106590271 3.949022077148143 6.080162625571292 0.046452116357382334 -8.138407721728791 -7.422879054618894 25353904.0
2587 2.022421956062317 3.72443037578771 7.6126794866328265 0.17644028365611997 -9.582793677613568 -7.8403320457984265 25382846.0
2590 3.8997890949249268 3.6447319732692263 -8.49921350980992 -0.2874136544275445 -9.955291858868637 -7.688789245132903 25412612.0
2593 2.5241730213165283 3.7190264260102843 6.290403522890529 -0.10833248590786737 -16.060307356851037 -8.12974234684061 25441368.0
2596 4.610903978347778 3.795295859473016 -8.289954000093225 -0.2474208013022059 5.334296882184271 -7.936862011687443 25471196.0
2599 3.625760078430176 3.8288377776966467 7.280176437445711 -0.4145460866351871 -6.071146542917591 -7.820118887211149 25501196.0
2602 4.897823095321655 3.852781043139534 -8.221726998194843 -0.27227614533317146 7.138503128013335 -7.737484023823774 25530822.0
2605 3.933903932571411 3.790102639286484 -5.54690142563836 -0.6529456231226718 1.5431660447837758 -7.554139419937954 25560822.0
2608 3.856966972351074 3.7800715254389305 8.405012340246486 -0.46027897902240844 -11.418657564020863 -7.8432971318495905 25590822.0
2611 3.827591896057129 3.9047149139404884 9.540950375119175 -0.46153872883347935 6.256072849597308 -7.401332579653327 25620822.0
2614 3.166301965713501 3.807780194964507 5.92316652014003 -0.5846045899830434 3.74929200259602 -7.445339139555767 25650414.0
2617 3.7209930419921875 3.7271078835552798 8.131524210549625 -0.6582469683023275 5.902521565734418 -7.1099073891054205 25679994.0
2620 2.954722046852112 3.776702350284691 -8.564224170130316 -0.7537090704939757 -11.969202648502304 -7.135373187351681 25709930.0
2623 3.6104209423065186 3.6962549383652084 -6.0459807515395685 -0.7688386357351311 -7.788262791843284 -7.3582950489135115 25739298.0
2626 2.001199960708618 3.525411669312147 8.293928576948165 -0.5942562213126543 -11.240312386614173 -7.6839314529354565 25767752.0
2629 6.517744064331055 3.903393883233014 10.301282771504818 -0.30055274745463856 -9.33952861369204 -7.712728508816996 25797278.0
2632 3.4793930053710938 3.7780557576458924 -7.877787011519853 -0.48856892433266097 -10.188170602696182 -7.4926073423814366 25827028.0
2635 3.550926923751831 3.675558937729342 -5.3248842226062845 -0.5806027701564533 -13.314371258760005 -7.436061002181103 25856964.0
2638 3.4734160900115967 3.632912202315247 -9.673012503033704 -0.7465831336866309 -11.986066278055283 -7.412025951734028 25886930.0
2641 5.772490978240967 3.7424243898719842 -7.6840999661122655 -0.5941336322413087 8.164119719266813 -6.821847491420794 25916930.0
2644 6.207596778869629 3.7787244086574305 10.084344631027019 -0.42316929026779704 -5.408673926581958 -6.670587891043359 25946930.0
2647 2.7039159536361694 3.6570848840536536 8.63005763021195 -0.2395305739242901 -10.262657231041516 -6.521781147116489 25976930.0
2650 4.202419996261597 3.5554353448486116 -5.084988155679081 -0.33935953231230576 -12.646126542453894 -6.871842945199931 26006484.0
2653 4.530617952346802 3.4531868710780484 -4.243705306299091 -0.5035690110194204 8.252700856148895 -6.812441746618567 26036484.0
2656 2.067881941795349 3.341266243022962 -7.2376162019205115 -0.6383449677799249 -13.341707635246767 -6.782331118593611 26066476.0
2659 7.109128952026367 3.728078079620612 -2.9604386198823773 -0.34595904774029895 -1.9335567101604614 -6.294388366739804 26095652.0
2662 4.406760931015015 3.798451241005081 -7.287787453212209 -0.3695381608430879 -8.242642145934473 -6.113684884661444 26124836.0
2665 3.613739013671875 3.8328447847271176 7.192283510269231 0.1488180966767627 -13.345814025069117 -6.59705287893485 26154836.0
2668 6.098268985748291 3.9883002380381303 10.441987001891063 0.69232450396787 -4.690384560285164 -6.544949324732976 26184694.0
2671 3.991858959197998 3.9348110235859086 8.076831733829774 0.8099703396003817 -11.454330978026697 -6.711989791093713 26213780.0
2674 5.970522880554199 4.150870243147372 9.815940197368544 0.6579800346810367 7.759088676140849 -5.956291129964126 26243642.0
2677 3.5238399505615234 4.018594484911254 5.696591596571158 0.3922704127338925 3.4014715269792406 -6.157673022455934 26273642.0
2680 6.025137901306152 4.116312824100979 -3.729153524484583 0.678517107263133 -9.269200389341242 -6.0224103086122085 26303642.0
2683 5.816666126251221 4.170389229647217 -3.3722691385410046 0.634457642582476 -4.9069900959193475 -6.137745992516037 26333228.0
2686 5.880602836608887 4.214127856424181 7.501994420799244 0.6804331106801762 -2.185007770154445 -5.956347004767442 26362918.0
2689 3.0830841064453125 4.204182899182895 -7.809311865596634 0.2943478268734191 -10.396270045096678 -6.117734025794799 26392918.0
2692 4.2428200244903564 4.19319146606808 -4.464371967040715 0.1678573598506724 -4.931021977450001 -5.99964852355383 26422532.0
2695 4.034542083740234 4.103435827972955 5.770721884630927 -0.03082558436116667 -11.655384727724348 -6.518070847455149 26451556.0
2698 2.84553599357605 4.02186024891685 -8.800089438141061 0.06775177175778668 -8.96127159967054 -6.1393533365160575 26480676.0
2701 5.962777137756348 4.22042724742457 7.660920277771847 0.3047089163984098 -11.106684092933598 -5.892384928980924 26509942.0
2704 5.3557281494140625 4.092997357627928 9.126618884784227 0.7100239830150492 -9.299554164686281 -5.878595187291083 26539332.0
2707 3.9209680557250977 4.056230423687587 -9.316745650332292 0.4590648396664987 -9.854945905846993 -6.251421331599676 26569332.0
2710 3.8539299964904785 4.211066975019323 9.915857153042083 1.0448988704233868 -4.708686300735154 -6.484768800199484 26598816.0
2713 4.966936111450195 4.256498840153805 -6.243680096488902 0.9001174401714368 -10.913098617306295 -6.315020491994274 26628518.0
2716 3.916965961456299 4.1951154517853455 7.5911201690783905 0.9619599024721838 -6.19717703443822 -6.393897869041119 26657510.0
2719 5.974862098693848 4.339722686794156 10.353614519775409 1.1559253857732033 -4.52037464161838 -6.01483529088558 26686646.0
2722 4.9166789054870605 4.333891805624383 -5.197700495003863 0.7084544000885895 -5.703041444124523 -6.1943484850084625 26715868.0
2725 2.8320720195770264 4.24857480290596 6.307301252829596 0.5736728138345869 -9.093914562560599 -6.348571790243949 26745868.0
2728 2.9748129844665527 4.218764144271188 -6.308826587652523 0.698198352755844 -12.434469268897944 -6.546133319200802 26775680.0
2731 2.267701029777527 4.140450277260987 -9.535521595001494 0.8352715124706275 -9.596973635959587 -6.764641793634297 26804618.0
2734 2.3948010206222534 3.998501796141206 8.852798403316529 1.2644480631312995 -10.827055096739766 -6.756737731154817 26834568.0
2737 4.9008519649505615 3.9613939362466164 10.138543090427465 1.3823829388844862 -3.146557011537078 -6.6892862842193965 26864314.0
2740 3.4170420169830322 3.922192207564701 -6.638393621398162 1.2022342551933602 -7.845006694702882 -6.742942648900637 26893582.0
2743 5.105642795562744 3.969766017024016 -8.105581103707422 0.6659398000048821 -8.58452363280282 -7.058637581570439 26923582.0
2746 3.9074149131774902 3.9689652486024354 -7.299931987267737 0.5858749888352959 -13.085437607580792 -6.935393452433447 26952624.0
2749 4.356925010681152 3.890596260776247 8.126156533042963 0.9470984605353925 6.438940387140075 -6.364617932054692 26982586.0
2752 4.330789089202881 4.026416731417143 -8.755682182102127 0.8031164728399918 -11.282822488453483 -6.6685409474402535 27012096.0
2755 3.1644420623779297 4.053699794937126 6.545828879691385 1.2390607287533477 -10.723555766898455 -6.750935535109611 27041656.0
2758 3.5855369567871094 4.08344315143241 9.014458879589561 1.616588531460259 -6.787628023905001 -6.527626310192786 27070882.0
2761 4.275325059890747 4.231658944687233 -8.6933628716332 1.1347644434767301 -11.930086962906238 -6.722087278190292 27099902.0
2764 4.263422966003418 4.195417503981487 -7.549007489336274 0.9148656638365453 0.4191774226013858 -6.869891992316763 27128288.0
2767 3.0110549926757812 4.1604649876747 -10.081965659154848 0.7423586461670673 -12.951765581247392 -7.226972433910612 27157788.0
2770 4.961174011230469 4.135918918316216 -5.831338907801605 0.5694095781484751 2.955639459656766 -7.121494859394655 27187788.0
2773 4.456150054931641 4.24081945685551 6.269544306021649 0.4766118147670275 -11.911982791299613 -6.944761337801211 27217684.0
2776 3.3006579875946045 4.177706920611671 -7.519553310994805 0.281421201177841 -13.171471067527182 -7.168949747507045 27247194.0
2779 3.1226799488067627 3.997877313974013 8.469576762704271 0.38409073743480027 -12.294071874421716 -7.260310992510785 27276050.0
2782 3.260406017303467 3.9830560181269714 5.823733636468015 0.24871639449093552 -4.737468457371552 -7.3418889451268035 27305772.0
2785 3.427838087081909 3.934333560887622 5.436292762576988 0.42430889941769645 -14.326960576121806 -7.789647873104618 27335772.0
2788 4.708847999572754 3.9852964131092277 -6.150348972224878 0.044590621166010536 0.009077707626214071 -7.545966000350554 27365638.0
2791 4.94895601272583 3.9244614360929897 -6.769492637250799 -0.15073720719558814 -11.291375408046463 -7.527247683388546 27395454.0
2794 4.621128082275391 4.14807713420867 -4.140523124429755 0.1729436196646401 -11.56922349803926 -7.87393874812491 27425334.0
2797 7.654696941375732 4.227084470523554 -0.9915866790709087 0.12804848775480393 3.690047613485059 -7.668623895377457 27454364.0
2800 4.207503080368042 4.276144251783283 -7.074811821077466 0.0130190663029629 6.1021766774280835 -6.863502017238596 27483820.0
2803 3.991590976715088 4.344410048225676 -7.271814359616759 -0.08930534239412635 -11.941973587615491 -7.244834445870052 27513820.0
2806 6.872872829437256 4.458184412835278 11.646498815700614 -0.09703868396857862 -5.058288924249002 -7.136973208545662 27543408.0
2809 4.364914894104004 4.284082458185081 7.170617977978647 -0.017513655557179986 4.056727704178369 -6.513156524111413 27573408.0
2812 3.853024959564209 4.192420191764253 9.8313772625667 0.16586997614755417 -10.243940152468488 -6.644455073379368 27603034.0
2815 1.8431569933891296 4.037088618815044 3.872834533670102 0.019633004130203635 -14.700392051025803 -6.896207755422674 27632884.0
2818 4.792979955673218 4.139149799492824 -4.5010904111809005 -0.06957994570817361 8.751258916360594 -6.220566975518145 27661128.0
2821 4.541686058044434 4.127093833185356 6.270263551887657 -0.2378214221626418 6.377730925551369 -6.253663376503525 27691128.0
2824 5.940642833709717 4.052465758739505 -4.780286658835382 -0.31680096208759667 9.610386911218079 -5.845060655983556 27721128.0
2827 2.637537956237793 3.9267995483286096 -5.97834210266631 -0.3754564250103294 -13.885859188226224 -5.753602888960317 27751108.0
2830 2.7189990282058716 3.878900235200882 -8.148147377983049 -0.506691717402505 -11.387918493864785 -5.612217799504068 27780864.0
2833 4.574434995651245 3.856449950035255 -6.1395642464663815 -0.5848977831630673 7.196779850098183 -4.953217747295204 27810144.0
2836 3.227889060974121 3.8971664730013873 7.078500576769169 -0.31790264736124185 7.529247098280383 -4.312220622021113 27840144.0
2839 3.519155979156494 3.7700858107361293 7.740381182458117 0.16810194635511466 -12.331959770577743 -4.589322314213003 27869568.0
2842 5.991847991943359 3.8610365256880606 12.260065505824322 0.3483094866999097 -3.805032740049657 -4.876443541269741 27899568.0
2845 3.2076430320739746 4.006152739399534 -6.206180370986854 0.2512879285055787 -6.6028664883175425 -5.090536662375642 27929568.0
2848 3.3232100009918213 3.8291361537139137 -6.287902020438693 0.39612521175260607 -11.946637644291858 -5.4903891559862865 27958246.0
2851 4.70855188369751 3.844687802503489 10.663221667027031 0.5343617656288825 -3.0854902333901695 -5.081603465515288 27988246.0
2854 3.7282168865203857 3.9296811046028597 6.629887081488853 0.7716778984528885 -9.794124556064656 -5.222236360565674 28017768.0
2857 5.152238845825195 4.006952027396535 -3.657514058839955 0.9592830225528566 3.6664098053968504 -4.757920791146303 28046842.0
2860 4.672744989395142 4.092704265207679 -5.915306824759757 0.5288085857764151 8.784539350907819 -4.4565911399136215 28076130.0
2863 2.9349130392074585 3.9706341797387648 -10.019133038043279 0.2795780796785279 -10.39808996301265 -4.760388695297811 28105696.0
2866 5.429838180541992 3.9807170760129815 11.584496813265075 0.18052238394692355 -7.691130904126761 -4.760665320728764 28135696.0
2869 3.6430869102478027 3.8303512649924016 -7.383447014945766 0.2474697406238916 -12.156276237867345 -5.070902273391203 28165334.0
2872 5.446709156036377 3.985779603451606 -7.628098283409987 0.07626786420901888 -5.935597252316565 -4.608809822192527 28194856.0
2875 3.293898105621338 3.9072162752763013 6.411749170999316 -0.07445484369223987 -12.995662699304178 -4.577926458466559 28224856.0
2878 3.595541000366211 3.8986470773705033 -7.300024138953734 -0.4912887541119906 -6.870086011127501 -4.323978957613229 28254568.0
2881 4.99531888961792 4.098867485166317 -3.466345700098003 -0.7500336883703826 -6.565464386457479 -4.523091143470555 28284302.0
2884 4.46936297416687 3.9374619927955337 -7.663320195606637 -0.5542381941150885 6.8695286423520345 -4.36202392509916 28313320.0
2887 5.140598773956299 3.9066831051991424 -8.16943435502111 -0.773855331334016 -10.6601448408883 -4.304891033666734 28343196.0
2890 1.9084579944610596 3.7791278041460425 5.174306329972827 -0.31504450444795684 1.1418817192691388 -4.0851438432150475 28372204.0
2893 4.994720935821533 3.888273613931524 9.082681763319927 -0.08319565246678029 -5.101728462172275 -4.211168531516689 28402204.0
2896 6.873572826385498 3.9046263549595803 -6.388966460701284 -0.5175806675319983 6.406978805683964 -4.195968213872365 28432204.0
2899 5.481637954711914 4.033807099174615 10.198931564983042 -0.004432692850839359 0.3559908214151619 -4.027164021143071 28462204.0
2902 3.907331943511963 4.006295887221175 9.896594090896471 -0.09254398163127253 0.5120138598069084 -3.8985852142204376 28492204.0
2905 4.3192479610443115 4.031191082082049 9.848130895490744 0.1314518245929185 -9.878667246945769 -3.9920678125436537 28521276.0
2908 3.3413350582122803 3.923137257226091 8.75063139468552 0.06697082741006599 -12.729777315576666 -3.9948757200169966 28551132.0
2911 3.7527658939361572 3.9738601653951973 -8.514269327452414 0.0054696254756756435 -4.2933118289779255 -3.829595080922529 28581098.0
2914 5.715044975280762 4.04469316695079 12.30842714955337 0.2769198696834225 -1.7384515533434621 -3.8382284320290423 28610892.0
2917 3.553934097290039 4.082286781359423 -8.43218889050614 0.43433541990397007 -1.5220407234332685 -3.4878888643574464 28640758.0
2920 3.238845109939575 3.954099550246478 5.0557857754491575 0.23446393935381804 5.801024566177407 -3.4916465743200624 28670758.0
2923 4.5451319217681885 4.026766043604 -4.399044112144864 0.15482800938968377 -0.6398231920147075 -3.5841507533668766 28700758.0
2926 4.942097902297974 4.110192861736355 7.244482575403051 0.3845647038481905 -0.7513590495555649 -3.780319261596794 28730758.0
2929 3.319451093673706 4.091982057613123 9.146192716327024 0.2875379460971488 -8.144419094476946 -4.260590460704004 28760758.0
2932 4.760914087295532 4.02415932034874 7.814260350583281 0.1504315502164495 -6.083492031319654 -4.070555181400758 28790758.0
2935 8.909005165100098 4.368004163847607 -2.3550805644065322 0.41835202889058043 7.154021032358448 -3.577863707962551 28820412.0
2938 6.502664089202881 4.645126210381398 -6.667272170425601 0.5998443871263783 9.720882789616605 -3.125638199638725 28849498.0
2941 3.645598888397217 4.483432241089613 9.286061591902357 0.9782962209964997 7.752752889609154 -2.4172339835176095 28879498.0
2944 3.361016035079956 4.413989598047167 6.780281903140342 0.8185542810701869 5.172111813847883 -2.189115325434893 28909498.0
2947 4.166176080703735 4.316471148500432 6.520430145543456 0.6139198131003505 -10.290941995711606 -2.3879795296154067 28939410.0
2950 1.7840610146522522 3.986381331879945 8.55878778927727 0.6761509632054229 -13.837235479388118 -3.1777718506731523 28968412.0
2953 3.864729881286621 3.909862146688215 9.215912242726956 0.5422869413833324 -5.983474841188948 -3.598152716949777 28997136.0
2956 5.041896820068359 3.792492542926879 8.335539904593173 0.681206640416685 -10.202473263099204 -3.791399134454466 29026434.0
2959 4.002808094024658 3.656967624381134 -6.95998315706059 0.1877100183376582 -2.940474511412709 -3.770276291380294 29055896.0
2962 3.738524913787842 3.7401241992377487 9.77882634188018 0.45387388064076306 -12.666274294141896 -3.973667090172271 29085088.0
2965 6.280600070953369 3.789365904960576 -6.616061800311242 0.37887655991330316 -3.9342606940585414 -3.906091982066625 29114682.0
2968 3.6714210510253906 3.866554660312418 -7.997588688673353 -0.0906926050320942 1.98676236159494 -3.392178410897748 29144618.0
2971 2.7739750146865845 3.8385644707136084 7.990608508719763 0.1179356898037559 -2.8287038520018646 -3.7045001764218255 29174618.0
2974 1.3338940143585205 3.647421643440781 7.773029802724281 -0.02855297948395208 -0.1292432107411327 -3.603690143217605 29204252.0
2977 2.040619969367981 3.7057087543539735 7.064520404525311 0.1401466960721809 -8.007218328291419 -3.819649635760585 29233090.0
2980 5.3007731437683105 3.9504703890183848 8.449019456775808 0.33269364443858385 -2.833182861621726 -3.6093561586918095 29263090.0
2983 3.5157740116119385 3.8939829290032164 6.423335019709475 0.40532152637356045 -9.57237446045765 -3.5657725547096746 29292656.0
2986 2.4097570180892944 3.9447035035689866 -8.74766380921248 0.5777489567128986 -11.692603732027594 -3.858247166285095 29322240.0
2989 2.8064390420913696 3.9647037253205 -6.688795187996881 0.15314629050381545 -13.217087901132825 -4.158574940469661 29351778.0
2992 6.559539794921875 4.1729921975625475 -2.1317776685062766 0.38889205626063816 8.099153232571105 -3.6132655164504857 29381348.0
2995 4.936633110046387 4.162406674692116 11.201286715466946 0.5732676286492336 -6.890518038890913 -3.284193849046111 29410878.0
2998 5.428979873657227 4.20479033836452 7.551758618059598 0.4556576504716473 -9.935193076878392 -3.1781138539429588 29439648.0
3001 2.9704140424728394 3.952003396620135 -5.4875491669131 0.5648399359383013 -8.849114454295917 -3.446547057515991 29469148.0
3004 3.325911045074463 3.9600163155771324 10.112409179787143 0.6964235707897963 -10.891198862330135 -3.3310716434137633 29498972.0
3007 2.5699939727783203 3.7445566176105096 9.373480897402512 1.1095201733258122 -9.477748651372853 -3.859988656426753 29528972.0
3010 4.7794060707092285 3.740662518249939 -3.8139840292033087 0.9591561120282606 3.339983817304762 -3.6465884797341883 29558868.0
3013 2.7183719873428345 3.733301746757185 -6.014526252226302 1.0900541605534964 -12.35627135285859 -4.049847584929049 29588720.0
3016 6.505539894104004 4.107128750622768 -5.0257555582388544 1.122144846269384 -4.32622152249621 -4.0542137089628545 29618720.0
3019 3.56447696685791 4.014765713977873 7.575421221550775 1.1662134742468175 -10.368037322951501 -4.023206109798075 29648720.0
3022 7.146541118621826 4.100707305534497 -2.6883457156797848 0.7048721428381091 0.007299843967604858 -4.376774089051098 29678580.0
3025 2.6257660388946533 4.133968655477552 4.541121660845155 0.8400214045184001 -3.952479812467873 -4.491568092155424 29708008.0
3028 3.1770660877227783 4.021871813299808 -7.79330842313184 0.63792821350053 -7.2870147588776355 -4.484690950045478 29737106.0
3031 3.987833023071289 3.888970820405452 -7.372501594800047 0.4083123061719127 -0.7108561731312597 -4.38821450946752 29767106.0
3034 2.289612054824829 3.6805502291021877 7.752177915264555 0.21357838956899156 -5.336617015037716 -4.301597613398959 29795956.0
3037 3.78316593170166 3.621481569337369 -6.578069770731306 0.0036499202030109146 -2.177612008940253 -4.780870668068528 29825934.0
3040 5.726150989532471 3.735900465316955 7.988448502518871 -0.04039056980663003 -3.8470401314997416 -4.629208125071018 29855508.0
3043 6.594178199768066 3.8205836468506096 11.708287019227637 0.4858779824775722 -8.724193488107417 -4.976127020406772 29885508.0
3046 4.696250915527344 3.7865255806399456 -6.365492457154897 0.3099374606541955 7.161496239643233 -4.545415790705162 29915508.0
3049 4.153634071350098 3.8283033813243175 7.64406456475343 0.5325542350864174 -11.172619373374323 -4.799253721356572 29945456.0
3052 3.7774100303649902 3.8750005853283103 9.064896817879495 1.0015514946324868 -12.767515582037182 -5.150227625941205 29974566.0
3055 3.3136329650878906 4.019098668490433 -9.39914313979726 0.8611488443578079 -1.1061929428613593 -5.072489325390189 30004566.0
3058 4.948584079742432 4.0364712637620235 7.338401231527724 0.984362034741918 -3.3033413461041805 -5.157435443542777 30034566.0
3061 4.068859100341797 4.035455263059133 -6.282048309466445 0.8539771940993297 -5.408284659645477 -5.3721043565491025 30064566.0
3064 5.7191691398620605 4.049243195691835 -4.021330236644914 0.7896500478216247 -8.781855535242954 -5.832480827308161 30094188.0
3067 4.815798997879028 4.369805693898673 -7.789922034252882 0.96590222547442 -3.893023249336835 -5.476122315014699 30124188.0
3070 3.745094060897827 4.26915096605816 -8.521045594796266 1.0620187380617996 -12.728416032402714 -5.9423953692631954 30153852.0
3073 4.808032989501953 4.3640265776968565 7.864026380870735 1.562025038442739 -9.819719484344937 -6.190462531324086 30183852.0
3076 5.383139133453369 4.66707255155203 8.923092848673015 2.054741108520874 -5.965692044983208 -5.721750116071906 30213218.0
3079 3.268126964569092 4.549050795579131 10.099995083189391 2.4599203346296585 -6.299593651338033 -5.63062632787125 30243056.0
3082 2.6582950353622437 4.420947044492451 5.423982744592396 2.8071865778616107 -12.504272457152863 -5.310155588804817 30271196.0
3085 3.034857988357544 4.384428069904361 6.009533858669112 2.5153219780977807 -3.48279306930962 -5.2371295132166615 30300692.0
3088 2.5315120220184326 4.16121110064417 8.137017292742684 2.543721687783335 -11.710780398040363 -5.714427664405887 30330528.0
3091 1.7985309958457947 4.095934889840208 -6.360954686990434 2.353469730892743 -14.110048498612215 -5.921658619830693 30360262.0
3094 5.502243995666504 4.072199594747267 -5.940504077333185 2.1736102704692257 2.8666730339264754 -5.690891417442522 30389446.0
3097 2.772475004196167 3.9350631177995288 -8.996595494243774 1.9083909102308194 -4.710196236914271 -5.524396661084934 30419446.0
3100 5.07929801940918 3.9382255275894567 -7.060025860523602 1.66393408948245 -1.4882877746708552 -5.305366359449161 30449446.0
3103 2.906386971473694 3.9489631125674496 5.82213298542028 2.0807423501606577 -3.699962788793806 -5.387411593335339 30478690.0
3106 2.1014750003814697 3.798769522076388 -7.96384715100233 2.125217358992261 -2.6875744621116966 -5.253193141199403 30507758.0
3109 3.532623052597046 3.8330101516320356 -7.746832427941246 2.237409963759073 -11.818737460296392 -5.350269360829589 30537758.0
3112 5.4133830070495605 4.069553616459984 10.153236924509688 2.413824431438274 -2.400759690900496 -5.002279193609012 30566874.0
3115 6.122591972351074 4.113474198981337 10.196075248482227 2.7738549651646336 -9.057194658150609 -5.096437602920864 30596874.0
3118 1.8833600282669067 4.0292514069189735 -11.074510035341845 2.4537597784947103 -5.311201058461506 -4.969192589041184 30626382.0
3121 7.36216402053833 4.303622941464237 11.90684341544551 2.9037039986044433 12.36358088248067 -3.846704641884665 30656192.0
3124 2.5774519443511963 4.3035641148002775 -8.986288610700324 2.623911206950427 -10.543358867337975 -3.3462042947381105 30686192.0
3127 1.9030849933624268 4.229357186592431 -9.974445453874687 2.081036207573175 -6.848521378899894 -3.494990267172945 30716192.0
3130 3.150031089782715 4.162240156477303 9.861364934960198 2.1894066111898534 -5.950058486854346 -3.5119125395969597 30746192.0
3133 4.472218036651611 4.083993263696375 10.896331612627833 2.645596716762009 -11.841910630002214 -3.987975828633978 30775992.0
3136 3.901115894317627 3.989411155477648 8.130307931645392 2.946574817143339 1.8399133636340865 -3.9289710739466917 30805480.0
3139 1.911857008934021 4.031026320424544 8.388393969672503 3.3946302920445457 -10.14874532629048 -4.228952885988957 30833996.0
3142 3.7197420597076416 4.062014554483683 9.810745005470038 3.409127009034399 -8.744949127563405 -3.911862504158155 30863248.0
3145 3.720438003540039 4.158333928419946 10.659271096114482 3.7484960771980655 -9.388695365613465 -4.222543797089027 30892856.0
3148 1.8816980123519897 4.098111718428733 -9.747261698233586 3.443578738474153 -6.252312083845066 -3.6391465959048674 30922152.0
3151 1.8560159802436829 3.932664202355359 -10.156225048479316 3.384046465536188 -2.640195742317836 -3.6288568186625527 30952152.0
3154 3.168412923812866 3.9084126033107403 7.152394163833918 3.3305164560111407 -5.008428999096366 -3.899333202419595 30981332.0
3157 2.710947036743164 3.8800243482649472 -7.378461165327042 3.051476601002347 -11.531858551882067 -4.309568890088133 31011148.0
3160 5.232920169830322 3.98049100775623 7.196961089960318 3.049529916858262 -0.4694940453169467 -4.018801893583811 31040756.0
3163 2.803179979324341 3.9510770336212118 -5.558740707362251 2.556658109833222 -3.4560344298235472 -3.828281049449053 31070578.0
3166 3.488708019256592 4.013631493445429 -7.686882869367334 2.2578151150375376 -10.197233557104664 -3.569063573331717 31100578.0
3169 5.403349876403809 4.081417499047925 -7.25008176581839 2.331710630486281 -5.694443098676633 -3.9377927125809387 31130578.0
3172 2.0904539823532104 3.887753570642331 -9.552216073019498 1.9932869606263848 6.04398786762239 -3.3975344581334253 31159764.0
3175 2.7050249576568604 3.927060192073381 -6.171391561861926 2.1711002656052356 -3.991505750140114 -2.929052782171052 31188460.0
3178 2.082645058631897 3.747763911177147 7.567294431693025 1.8823388200819229 1.4226967263979726 -2.720210397355688 31218262.0
3181 4.55590295791626 3.8061224288898448 -4.337865391326825 1.400445148271948 -5.991114310160148 -2.4629012714387812 31248262.0
3184 4.340182065963745 3.802001749498583 9.22732575610847 1.550292972889761 1.1434778127995129 -2.698802673265271 31277206.0
3187 3.414818048477173 3.739817952049564 -7.050244060842223 1.332732227018547 6.940814073209365 -2.5745911165119275 31307206.0
3190 4.9949610233306885 3.9556676283955583 -4.283930597321131 1.324086119192601 -10.456960492656883 -2.2614246336923944 31336774.0
3193 7.945174217224121 4.2454010049012485 11.624706000043362 1.608380681613014 -7.053846296401343 -2.31625231449078 31366774.0
3196 2.4994319677352905 4.122640880078322 -10.10190181679841 1.3717980460249413 -11.72027027695005 -2.1555769585756943 31396106.0
3199 3.170775890350342 4.12388624177145 -6.263357452102691 1.5424837563106442 -11.293193164976337 -2.4255620901120967 31425466.0
3202 4.255460977554321 4.1094722681931355 8.235997800426981 1.6608309135980712 7.364151267104585 -2.0101983351954975 31455360.0
3205 4.549626111984253 3.9993644388465994 -4.356133564310868 1.5132937989371487 -3.270004341168418 -2.401396495529755 31484024.0
3208 4.941823959350586 4.337954188765805 8.822514516401343 1.4522055841437012 -0.6598584580902918 -2.5819729656910786 31513602.0
3211 4.175699949264526 4.296718920436156 -4.976826283158633 1.0299532886672416 7.57915401694065 -2.4841243453299278 31542732.0
3214 4.534122943878174 4.312758898705004 10.519944546572546 1.2442186217758222 6.871126637102101 -2.526566120290769 31572732.0
3217 3.173130989074707 4.110726367838255 9.400428600556065 1.59799523927553 -2.183962104077312 -2.0175055913657776 31602620.0
3220 2.0533610582351685 4.309360835611956 -8.751770036712827 1.2059273656664362 -8.23292498838359 -2.023913441779756 31631752.0
3223 2.1994500160217285 4.17942807515647 4.835297594260663 1.5214404023737846 -3.008890207627141 -2.1773325088000064 31661152.0
3226 5.603291034698486 4.302322335613564 -2.6969967332924947 1.7216100284748004 -0.8749562399700794 -1.738897093588704 31689936.0
3229 3.7992770671844482 4.2400085718832665 -8.104161324233456 1.4370102607860589 -4.553766224323467 -1.905302592088248 31719290.0
3232 5.372375965118408 4.301288405532986 -5.631646115209181 1.2127331766254381 -5.761709269308124 -2.0531599436301384 31748744.0
3235 5.829734802246094 4.2253128692708195 9.727748042972856 1.3565544538507153 2.298429822189261 -2.197319001323883 31778744.0
3238 8.086799144744873 4.478284972415356 -4.5553444431307595 1.5474688007816617 -0.926923396544689 -2.1581133250642917 31808320.0
3241 4.048579931259155 4.4911284123899495 -7.823433822477638 1.3815880570148833 3.0406606572210624 -2.277596502983704 31837404.0
3244 5.060007095336914 4.435742517718584 8.60779434210519 1.7619422123340465 2.834606948900804 -2.3190537522256345 31866908.0
3247 3.818998098373413 4.327809534066011 9.911494559693503 2.1604071492052714 5.487120846871354 -1.7176272149122032 31896526.0
3250 3.7299749851226807 4.322805857222154 -8.217662480154582 2.2810836394134855 4.10793782910674 -1.8438318795519444 31926526.0
3253 5.130541801452637 4.396993109391635 9.957423931407574 2.4313622634269785 -9.183134322366197 -1.7821947265382598 31956134.0
3256 4.141695022583008 4.4827549888173515 -4.47744782079487 1.997268220408023 -11.135494793733809 -1.8671129967057845 31985710.0
3259 5.984756946563721 4.540995163316997 -4.246342018757038 1.5098591421182619 -5.006766332762012 -2.116971657143688 32015710.0
3262 2.782678961753845 4.49781030569503 -7.207966497259111 1.3778152723645472 7.676727252866023 -2.0507362454778235 32045332.0
3265 2.9335540533065796 4.361277526207873 -8.57353168346588 1.2074872737092253 -2.599190416918094 -1.91344969209743 32074834.0
3268 3.668415069580078 4.323043433664843 -6.595628940354009 1.0394765872955558 1.613077295973862 -1.9058899490748995 32104834.0
3271 3.0038130283355713 4.412025919507568 5.959895382881091 1.532963836546028 -3.0951928938559594 -1.797402683119234 32134834.0
3274 5.094497203826904 4.459512523155701 -4.831606943071068 1.4385665900036377 -1.363257114074523 -1.7970918015912694 32164834.0
3277 3.1875839233398438 4.364574557074646 8.061911173964432 1.8628255832393472 -9.052006341958965 -1.937883026147561 32194770.0
3280 4.227817058563232 4.283935535833441 -5.9634152727185885 1.3732576945569148 -4.345773397076497 -1.4753243927404995 32224588.0
3283 3.745692014694214 4.24191233790959 9.506527710356494 1.5053384147734914 -4.077143917353567 -1.4918048682410692 32254588.0
3286 3.3976919651031494 4.2282031807542495 7.690988483965993 1.9172333670772495 -4.375728077120206 -1.6113611859740393 32282756.0
3289 4.578934907913208 4.199955126658053 -3.6054917681185437 1.4569836066632758 2.564418780099886 -1.5687801928001466 32312756.0
3292 4.066687107086182 4.207845422270607 6.587260830447718 1.3014222998711207 -8.430656964981697 -1.5785985511109533 32341962.0
3295 4.7699339389801025 4.229132012580379 11.424539686525673 1.83500074771364 -8.209343635750546 -1.9947167529346954 32371422.0
3298 2.7143510580062866 4.079916005919143 -9.946615605730646 1.5739195505078492 -11.311410783468236 -2.4806276453782594 32400338.0
3301 4.465898036956787 4.138905705802167 9.653291084750649 1.7291633849519485 -10.108243528611913 -3.0725427258618367 32430064.0
3304 3.6276750564575195 4.068531627103057 10.337472107698769 2.1727259046663345 -5.501365998845608 -3.204650950605322 32459212.0
3307 2.278285026550293 3.900094088627113 -9.628166164529897 1.6018692312184206 5.775131132006422 -2.547418947905431 32488816.0
3310 4.846065044403076 3.877202962959301 8.724689043129459 1.6930154901972083 8.576537139678468 -2.2945074936183665 32518296.0
3313 3.446639060974121 3.892067579629382 -8.789576752688138 1.1212543384331315 -6.105241395292362 -2.6132539395674 32548296.0
3316 2.5423460006713867 3.903840263605117 -6.498958345649005 0.9892485648735356 4.9230426402852325 -2.5479190705969073 32578296.0
3319 3.713123083114624 4.0217246907516415 -6.905816943899687 1.168440740906922 -3.7335874880971103 -2.4216394717841925 32608296.0
3322 4.336616039276123 4.028488529898128 -3.9449038563498124 1.0522382017375236 -1.2504562755761173 -2.551036356409984 32638068.0
3325 4.492578983306885 3.974769942063068 10.838176433258054 1.254167216354184 -8.489595429935985 -3.1186945797874626 32667288.0


==> exp/L1_track_F16.dat <==
iter rew_spo smoothed_spo rew_ppo smoothed_ppo rew_sac smoothed_sac samples
1 -83.5749282836914 -83.5749282836914 -77.43267860051603 -77.43267860051603 -96.39402639990428 -96.39402639990428 9693.0
4 -58.09737014770508 -69.53469817759459 -68.29513972944709 -72.2570400005585 -82.60109528364 -85.11752069642704 30108.0
7 -76.51631164550781 -71.75188563697874 -74.83692748896453 -73.49589623024349 -93.78205387597289 -85.80722919816522 54491.0
10 -50.67499923706055 -65.27442245298506 -46.09998994592215 -67.94804859443926 -67.35055824021126 -79.35097126757769 78045.0
13 -46.0864372253418 -60.06291788753934 -43.77194769129781 -63.694551586853976 -72.49256436901068 -76.3819099549704 107675.0
16 -41.09635543823242 -55.61029261169964 -47.6421050643491 -60.05822904043042 -63.05637004769406 -73.14599575228284 138474.0
19 -26.212303161621094 -50.05458286320874 -36.49350365516271 -55.538069707891694 -45.2564521435098 -66.89313303163476 169283.0
22 -21.695119857788086 -44.90016410277308 -28.80741212737656 -50.862672400699935 -37.27577405230515 -62.6499170422086 201001.0
25 -15.331327438354492 -39.486481903207725 -13.634391460644956 -46.11994759779796 -31.175262289918805 -57.90774445811589 232759.0
28 -11.824872970581055 -34.95432469878359 -20.777779716876385 -42.63974347630386 -37.24909925121218 -53.743820974353255 266047.0
31 -12.049962043762207 -30.71713629774394 -18.519426780838273 -39.32898979686994 -36.25310461345355 -50.54947226066105 294385.0
34 -8.799983024597168 -26.693654779649314 -19.143991780408484 -36.106276427880225 -21.699421092780025 -46.7681968890327 322161.0
37 -5.027328014373779 -23.267359023872192 -16.612210752001886 -32.970824806274614 -15.865711630731198 -43.72715729504025 345919.0
40 -5.092079162597656 -20.2353206124054 -2.6382044206293713 -30.224280095563213 -32.69459841901251 -41.379879863489336 365646.0
43 -4.370275020599365 -17.7202877515266 -11.973141161685824 -28.21533766685484 -26.939670779713012 -39.14765527433796 400672.0
46 -2.8935799598693848 -15.500500503774191 -13.597044792083313 -26.25632502283827 -23.566516664965814 -37.048220918153994 431066.0
49 -2.794951915740967 -13.652481286224768 0.41646398499838533 -23.784660286609224 -28.65588192347546 -35.08629583534213 459549.0
52 -3.597733974456787 -12.09793661144872 -1.421476976973242 -22.477370645013593 -24.38379516469147 -33.54163626584881 480026.0
55 -2.441917896270752 -10.771358432367924 0.08765862271265323 -20.900336395420513 -14.890507124502705 -31.786459519063218 502242.0
58 -3.6458349227905273 -9.55989899423369 -2.2325723112131897 -19.224846315104397 -12.225069159174947 -30.134044822943146 525962.0
61 -2.2942090034484863 -8.42150301837179 0.5876171703201845 -17.640843226694333 -9.212426091767721 -29.05862700062431 552037.0
64 -1.574341058731079 -7.520151368400882 -1.9892350773530927 -16.535892386641084 -24.38254239577709 -29.163704508860118 577206.0
67 -1.6371240615844727 -6.73367565149954 -1.89468747379017 -15.650957727833077 -34.36680219413198 -28.650422609337316 604615.0
70 -2.8995110988616943 -6.073278399389113 0.3591292742303258 -14.450686090776092 -15.859790235393469 -27.91755983759562 629770.0
73 -2.8499999046325684 -5.60662875447214 1.0456325915774265 -13.632990199845315 -22.239481840186432 -27.636752201365525 652245.0
76 -3.7176589965820312 -5.211822540237393 -4.296877807785095 -13.053608278180333 -19.973883767138968 -27.208844143686253 677564.0
79 -4.449991226196289 -4.943278600393417 -2.6438873350429333 -12.738665811233597 -13.330868906071355 -26.405415686748196 701196.0
82 -2.7897019386291504 -4.646997950615761 -13.622893454436287 -12.499941779746775 -10.50064725225424 -26.432448451304857 724323.0
85 -1.9500000476837158 -4.334026253571364 -1.166395245263951 -11.70155488591926 -8.081132628414139 -25.340971602060772 749387.0
88 -2.2325620651245117 -3.979435187886482 -10.580608106264762 -11.10257533755105 -10.293521005329108 -24.53578965620577 775574.0
91 -2.1856420040130615 -3.7483214455716496 -1.9788807750744661 -10.699842429793607 -29.56635507515814 -24.33691154842604 799898.0
94 -0.5003629922866821 -3.450321678507909 -0.6826311311025948 -10.424841255664143 -11.607871944668462 -23.315347733206288 826207.0
97 -1.5999488830566406 -3.2269110289259064 1.399566095204758 -10.168757066294486 -32.2414717596792 -23.34900994777625 851808.0
100 -1.9892799854278564 -3.107360569155425 -12.881355476738559 -10.269212392483649 -19.559908276762318 -22.656401359710202 876497.0
103 -2.75 -3.0191704358758154 -14.092270509776375 -9.90920911333628 -24.01559178717287 -22.34382056180142 900661.0
106 -1.2672209739685059 -2.9177295743073977 -11.675066549295156 -10.04772628897815 -18.430650117427426 -22.135453251099133 925947.0
109 -2.6587090492248535 -2.86974020906657 -2.0385899608505405 -9.460819518046586 -18.17377036066525 -21.171400209045625 951393.0
112 -3.7404050827026367 -2.876024520655276 -4.077389946854786 -9.510518681848525 -14.637337451390305 -20.944004395352593 976442.0
115 -3.2977089881896973 -2.760470461614348 -12.583399201220061 -9.308283498523112 -30.691636169982285 -21.05687971232803 1001482.0
118 -1.7999999523162842 -2.730619019090374 1.7534869661289099 -8.89619744141229 -7.837531883238984 -20.537720419370775 1024709.0
121 -2.072077989578247 -2.5632973113790523 -0.05465256664109486 -8.298742873229175 -16.38185858667019 -19.983534244760868 1050996.0
124 -1.5331230163574219 -2.447990021168194 -8.81894640661815 -8.336702173048938 -8.73546585320511 -19.880191476439364 1077685.0
127 -2.627898931503296 -2.331813239485687 -1.6503053036988877 -8.25488411590228 -7.172221589770501 -18.80456663613948 1103350.0
130 0.20163100957870483 -2.1171868067947894 -9.801284192567993 -8.388572753726121 -12.6440567132779 -18.737447652101025 1130757.0
133 -1.5198678970336914 -2.054113361608038 -9.58495025039881 -8.23773616739032 -28.393068533150444 -19.684249501692836 1157162.0
136 -2.0875730514526367 -1.9686764248581277 -11.487357063295576 -8.18054236495707 -19.773593477604322 -20.35394969770846 1183680.0
139 -0.049983978271484375 -1.7602165647546766 -8.607773166552807 -7.97269216407194 -23.187848268708187 -20.511478704570045 1210638.0
142 -1.387908935546875 -1.8189550268674721 0.3052387426591521 -7.7706105101664065 -19.224281656214757 -21.0713774707189 1235868.0
145 -1.1109340190887451 -1.7144891848417738 -11.660031971460574 -7.501198033251249 -22.586178262879933 -20.93425834300978 1262634.0
148 -1.9424819946289062 -1.6792549415622275 -10.584610938190394 -7.684591917522239 -31.518514162787362 -21.328078638732716 1288993.0
151 -0.46796202659606934 -1.5672252422808115 -1.0630901247841642 -7.166985970637713 -8.63701412657207 -20.79260050884126 1315702.0
154 -3.7557997703552246 -1.5478553686828742 -2.7582030661400054 -6.939392470939345 -29.302735434497052 -21.396680122071267 1342164.0
157 -1.0443971157073975 -1.5135004677350836 -1.2886544787707086 -6.70719629095435 -14.650159439655125 -20.67903162006808 1369174.0
160 -2.5137500762939453 -1.5094311508289784 -11.015272778074815 -7.007043855901465 -19.70152889065067 -20.796283770137972 1396599.0
163 -0.9951469898223877 -1.4852056561027291 0.20023482121440672 -6.809628322363865 -30.750151929912455 -21.14891425729793 1424282.0
166 -1.193861961364746 -1.4293388270528196 0.9942596000125175 -6.590905797837051 -14.639338588532246 -20.975605904796446 1449541.0
169 -2.335052967071533 -1.4429336812604405 -13.604983402336835 -6.635652188228728 -15.876960655417566 -21.11812267649997 1475807.0
172 -2.6396570205688477 -1.478098144353345 1.0330488018573813 -6.591405278771899 -21.80173594770867 -20.372136571791668 1502538.0
175 -2.25 -1.457246928209659 0.28006033171891165 -6.500379277527765 -8.460580659103563 -19.96280903879606 1528827.0
178 -0.7747670412063599 -1.3836187137295566 -0.8462628948695077 -6.295138983799198 -5.964360694417428 -20.17349469954248 1555589.0
181 -0.12606704235076904 -1.3380585653404773 -10.022739852424785 -6.0592938485239625 -21.55190833077691 -20.541704390177635 1582747.0
184 -1.549375057220459 -1.377622487340311 2.7337375900713674 -6.1453370721656 -21.601179921442245 -20.269448167629 1607820.0
187 -1.049544095993042 -1.3027463963828905 2.7165802824301064 -5.931324820148124 -17.09608157774112 -20.097789764744565 1634056.0
190 -1.0339601039886475 -1.2266092325262905 -9.55580893655209 -5.891068447797099 -13.534164271258396 -20.445163699107837 1662009.0
193 -2.0999999046325684 -1.293014399265318 -10.047634156659619 -5.947744014300547 -24.47029492360296 -20.795176081895562 1685906.0
196 0.020870983600616455 -1.1624559677880444 -10.526858186796613 -6.0015203881307055 -9.450803368456567 -20.060009885641556 1713263.0
199 0.5740360021591187 -1.1130362828493583 3.6198771201277493 -5.756803047663254 -15.94211780380216 -19.626927575262478 1740350.0
202 -0.09770703315734863 -1.1168123073619332 -11.204861461579599 -6.013200674724208 -9.21620055117958 -18.690996518809733 1765851.0
205 -0.535601019859314 -1.099532504395472 -7.413370530292969 -5.818168639563628 -10.557822363226657 -18.50871699677643 1792850.0
208 -1.3485629558563232 -1.0987265556564005 1.5380526557746839 -5.749897813763956 -24.214567480035424 -18.67499143618636 1819736.0
211 -1.763016939163208 -1.0858870845874358 0.038460733107442024 -5.32295675599422 -18.7301558069896 -18.592908756581213 1847107.0
214 0.14385801553726196 -1.047982030796958 -10.167737721491134 -5.340961071220923 -20.22449360702469 -19.05595445954664 1873812.0
217 -1.7999000549316406 -1.0892676245227637 -2.0053283353011553 -5.333320561076764 -27.052259247204915 -19.730109677172724 1899481.0
220 -1.4097750186920166 -0.9930657764247703 -0.3130506314174335 -5.158208635660363 -8.63903659698879 -19.318922070307206 1926208.0
223 -0.8841140270233154 -0.9126379043989992 0.2428163001782302 -5.158947866591648 -29.577829903577907 -19.68049597301028 1954017.0
226 -0.8409429788589478 -0.8815612877498322 -8.674605830459464 -5.150670544043182 -18.73808086309896 -19.68626612640121 1982183.0
229 0.6881569921970367 -0.7736220159528575 5.100119981889497 -4.640197094282265 -20.512544908208717 -19.039339933266202 2009682.0
232 -0.4982990026473999 -0.6766573945259169 -0.2903906174396864 -4.336718907803863 -10.91532926866407 -18.916706708226613 2037618.0
235 -0.19115400314331055 -0.6074126841606293 -8.122368291224506 -4.349646961284367 -17.73539998630906 -18.903679827740714 2065343.0
238 -1.5462729930877686 -0.5917935128594733 -9.023859997771279 -4.130592779300307 -9.341989690216973 -18.08731249223739 2093030.0
241 1.2023990005254745 -0.42427760619870103 3.1812918747293173 -4.139414592102944 -19.022183899742956 -17.620179857169216 2121734.0
244 0.6323719918727875 -0.34516828876714745 3.319544372363996 -4.216884185298689 -24.02876149317349 -17.512396376563437 2150259.0
247 0.35899901390075684 -0.2821701986768115 0.7772636409410643 -3.8406515600273172 -26.576791332101898 -17.67674884210299 2178600.0
250 1.750328004360199 -0.07365109542469517 4.326949292540357 -3.6635453876660957 -17.844285956029957 -17.350075151912627 2208493.0
253 -0.2236039638519287 -0.055569679227628566 -8.634880525724308 -3.9573218698734944 -8.049454329714962 -16.902192148994942 2236901.0
256 0.25195300579071045 0.014645858739641193 -9.876187859445945 -3.9738173572700566 -8.6487444488675 -16.630712282568307 2265601.0
259 0.9594999998807907 0.08971711109096514 -10.566932198094257 -4.08207048204355 -4.753475886496714 -15.827593316841208 2294464.0
262 -0.860124945640564 0.10458058204177689 -0.9955499348974404 -3.9422516519642974 -17.733505600810503 -15.53955057942445 2321898.0
265 -0.44141197204589844 0.041320548413174674 -11.70135425296865 -3.8900914352092064 -6.25401830912504 -14.801173539624857 2349833.0
268 1.0399859994649887 0.1623280266428384 0.5319558799700039 -4.002324192738714 -10.940422909257677 -14.75535762216696 2378666.0
271 0.010375022888183594 0.1450016797687017 -7.174724892525294 -3.832506803467945 -4.8121498391600195 -14.073507342021323 2406649.0
274 -0.050039052963256836 0.11483144459964756 -10.60418125724273 -3.9852133233864038 -24.33197444342178 -14.732360677399367 2433947.0
277 0.5165520012378693 0.10490086123811271 -8.441694217355122 -4.0936183964957165 -25.875537336092385 -15.006060898703408 2462068.0
280 0.04672801494598389 -0.023312996257859098 -9.405030243352787 -4.19481303565447 -19.10500585172175 -15.094852980261631 2489104.0
283 -0.0960550308227539 -0.005178424035628959 -6.698236639875163 -4.022951949613984 -5.872343079728947 -14.386488054293023 2518042.0
286 -0.6999080181121826 -0.04809693529090775 -9.502119769684132 -4.13586606009926 -27.095222156903706 -15.016039610707203 2545031.0
289 0.5152269899845123 0.04325857322885085 3.2759994104873074 -4.160625144074347 -12.873154923071688 -15.065697101241966 2573942.0
292 0.48378002643585205 0.1289538867379837 1.2818623066777182 -3.745144422886349 -9.989333707701345 -14.974308992723326 2603127.0
295 -0.4658249616622925 0.04605973905354244 -9.737627887026788 -3.8750336395502885 -27.220217165335647 -15.103400504318678 2630543.0
298 -0.5587899684906006 0.015185164475495228 3.2132615662331463 -3.7278673229848778 -26.179872418997242 -15.226226493379086 2658600.0
301 -0.5 0.01089285289216535 -11.929834796024986 -4.175197080025912 -5.61270852413551 -14.607066714019153 2686331.0
304 -0.9088989496231079 0.06156150541959615 0.39988323118110447 -3.8267811556042197 -4.93406298337575 -14.667023464110954 2715364.0
307 -0.036972999572753906 0.13040275089481246 -7.27579208442487 -3.8371908615667065 -18.340700398158926 -14.971132146930035 2744521.0
310 1.7895960211753845 0.2127587297840534 2.0787985929885835 -3.483277880378102 -24.568477374500098 -15.207702399634098 2773174.0
313 0.9096340015530586 0.31065939648885477 3.0030703659338043 -3.5702504716470136 -6.17263533829679 -14.60630809712293 2802335.0
316 0.00022399425506591797 0.2941494497242386 -7.897407872561677 -3.6189389330929416 -23.47122904813726 -14.722984203135889 2830799.0
319 1.060470998287201 0.279751617314977 1.6063610468428173 -3.523549744331417 -5.14950262945069 -14.444726844971122 2859685.0
322 -0.7205090522766113 0.27600038469044574 1.6904876971481655 -3.3245775880200705 -24.979035356091394 -14.705178850367934 2887954.0
325 1.353855013847351 0.2863865705718597 3.7310720008993643 -2.9793166329838003 -3.5076241918318747 -14.439435382003085 2915973.0
328 0.49582600593566895 0.27629954348523367 -7.799514993992476 -3.310987064068076 -25.01578170478337 -15.104804807105154 2944751.0
331 0.01237398386001587 0.3056991012996789 2.942053057817747 -3.2117300765731027 -16.906435833576445 -15.568660077337324 2973242.0
334 0.020111024379730225 0.31155082536842493 0.22516244265637297 -3.318377908079926 -17.52753426666191 -15.335462125225735 3000716.0
337 1.6534079909324646 0.4410765078490422 -8.359404097198047 -3.56737061026557 -15.871777829378711 -15.180083430604414 3029647.0
340 0.4997680187225342 0.5139371876096157 2.8799262262351872 -3.6584033613598175 -12.171873713390857 -15.176790036877346 3058289.0
343 -0.6841659545898438 0.4125797432024718 -10.12733617497781 -3.4873871635426035 -7.924547014613133 -14.407040039840671 3083585.0
346 0.00018101930618286133 0.495907280818899 -7.604612512854768 -3.280042660961761 -18.8120432648362 -14.190687521348396 3112371.0
349 0.6577340066432953 0.4819937751715295 3.299308580090167 -3.157685420569665 -12.153380692696196 -13.982554918703453 3141001.0
352 -0.4101680517196655 0.44071453609277245 3.5743279634743406 -3.2363471524384124 -12.087146203125945 -13.996363777196606 3169379.0
355 1.509306013584137 0.45729171803453095 5.911698388682762 -2.8297164609188123 -5.517846116706371 -13.395121989509414 3197808.0
358 0.16034001111984253 0.33848097513978215 -10.195739280723998 -3.044706181870227 -6.664756997008877 -12.95420616332429 3226039.0
361 0.4879710078239441 0.40692411435378706 2.3495553834318885 -2.7704056601521794 -18.564477333053766 -12.92907538866669 3255711.0
364 -0.24588799476623535 0.4325635711171292 4.272050253906993 -2.585955264946745 -20.444814004466526 -13.147933579454733 3283988.0
367 0.6972930133342743 0.4445939226975115 5.086741721256464 -2.4808832568296673 -21.147136658809778 -13.798575460935156 3312525.0
370 0.1593179702758789 0.4419779673600732 -10.213976922524711 -2.656174847306852 -19.517361656507475 -13.812849784353299 3340568.0
373 2.181082010269165 0.5826276717426082 4.5657494774213685 -2.324183894885826 -3.804062023552812 -13.329743354115736 3368745.0
376 0.7302750051021576 0.5678305354615285 -10.464292411798112 -2.508074566953486 -22.257556727103054 -14.116964942652253 3397486.0
379 0.08726698160171509 0.5972608316988923 -10.886920670798041 -2.8571613889982697 -13.025608564335451 -14.125071139397916 3426220.0
382 0.888033002614975 0.5851368394293128 -9.007549949923732 -2.987446135023747 -18.649627310147256 -14.55233755754382 3454629.0
385 2.891523003578186 0.6482923017570635 3.517084086900799 -2.6231960083564285 -5.446788666756906 -14.606818518009907 3482215.0
388 0.1270589828491211 0.68453811751464 -8.640025198382082 -2.728376888720047 -15.926049619630948 -14.879898269527203 3511024.0
391 -0.0030139684677124023 0.6261690735497778 0.4224699261567948 -2.9285191290136448 -1.5156713460538782 -14.8079317803724 3537854.0
394 0.5708439946174622 0.641190120960749 0.2235338033900538 -2.820517559676023 -17.843812855356894 -15.423781512705132 3566540.0
397 -0.2915940284729004 0.7282035168905037 -9.804498422621716 -2.870574700619031 -1.6659071406449089 -14.993957859818682 3594811.0
400 0.9469580017030239 0.7802164248334444 3.6724956235249113 -2.7736593892556622 -20.936372698307103 -14.884767563990131 3623303.0
403 2.463852047920227 0.9097188293189451 -4.17500678674053 -2.7705145168460734 -23.356163317275207 -15.363409158174196 3651150.0
406 1.5798869729042053 0.897987134536441 6.036964544119377 -2.433400079757275 -17.614779953172178 -15.429583193359893 3678803.0
409 -0.01451098918914795 0.8467191965984937 3.7395933939453947 -2.1271055666494347 -18.916949940231277 -15.129629920701724 3706480.0
412 2.1408770084381104 1.0007179060895077 2.082628065167836 -2.2511513261216374 -18.527960765715488 -15.202135415596874 3734448.0
415 0.759549006819725 1.0090215024628801 -10.429712401547963 -2.652926573587371 -0.880067911475118 -14.234710091363652 3763614.0
418 1.8946890234947205 1.2181696614391342 1.572410828519113 -2.461362983386838 -9.030003865490782 -14.325667332014744 3792510.0
421 2.158558964729309 1.3058131521219067 4.024946177108623 -2.3023862791175995 -24.171526712103237 -14.669074783868622 3820681.0
424 0.8709219992160797 1.3841655675229734 5.243978754516807 -1.8467671424431447 -20.306909592991936 -14.662488190956688 3850425.0
427 1.4477699995040894 1.3598883958019825 -7.297117901140618 -1.9521384494250196 -18.04086613975234 -14.147587984634834 3879460.0
430 0.9846050003543496 1.4725093840614762 5.034786224816493 -1.7726934276838704 -6.976908134034674 -13.968611243789107 3908817.0
433 1.1008550003170967 1.5396875386628883 5.142610953617343 -1.6277049175025793 -7.307174071438442 -14.009025846487393 3936866.0
436 1.1405709981918335 1.6209778335398741 -9.693895783608275 -1.7345534345176046 -6.31507610975282 -13.362953557976155 3964431.0
439 1.1956979930400848 1.5389278437366127 1.3447084947584893 -1.6564907320245812 -5.451073876939994 -12.541215992479872 3992594.0
442 2.101814031600952 1.455592105828653 -5.062897995280127 -1.850073202259301 1.2306988716824865 -12.504006727827594 4021276.0
445 0.8126640021800995 1.414440731587769 -9.754685303855132 -1.9765073661838044 -25.22300367143353 -13.128417890733106 4050862.0
448 1.4032720029354095 1.356783648450762 1.3868256712669027 -1.9739342216883942 -25.371508617649027 -13.821054848263543 4079213.0
451 0.6620799899101257 1.3672252840707477 -8.394869481082662 -2.0743992419478574 -8.755181863845163 -14.06052814751359 4108368.0
454 1.7035980224609375 1.4734918910428032 -6.442153398147884 -1.9646247573192657 -18.588926981565137 -14.325268134307107 4137756.0
457 3.3520519733428955 1.6289297188321041 -4.916963424417025 -2.0028522961935433 -16.437316717508445 -14.196412810003107 4167756.0
460 1.2508710026741028 1.659399113191776 -7.672285172599443 -2.0957960936019036 -19.218776871563072 -13.944161032456892 4196662.0
463 1.7209920287132263 1.6010529574755137 -5.571405798526839 -2.189586628426368 -1.947629306579687 -13.812855155013024 4225744.0
466 2.565559983253479 1.6389589149758557 -4.936581147722535 -2.4566331236814256 -21.875696622308503 -14.182241211819234 4255635.0
469 1.3685449957847595 1.561685460889285 -7.6805657735268955 -2.3785608979202424 -22.69057103779948 -14.966198327681962 4285493.0
472 1.6291549801826477 1.6724464628528883 -9.341449421003814 -2.4749524173157083 -2.8911730344204667 -14.454664286143872 4315180.0
475 1.1707710027694702 1.6652971332568722 2.8505158541188065 -2.30043445305239 -4.3232310143052635 -14.215566119413063 4344707.0
478 3.2052390575408936 1.7744468508154414 -5.683660306737261 -2.3401066342047225 -21.218974485367376 -14.378968713363053 4374707.0
481 1.441525012254715 1.8482383210593185 -6.37371831582691 -2.176645108817485 -19.52891415156676 -13.897193831888574 4404219.0
484 1.5960360169410706 1.744646411091093 3.6859681162175484 -2.289725079055863 -13.462951912547076 -13.589454263034373 4433257.0
487 1.169395998120308 1.769219549792369 -6.02722147796878 -2.352293702422622 -5.233696054595704 -13.291144664529153 4461091.0
490 1.7406579852104187 1.7408439769154804 -7.635887474478054 -2.6719594178740604 -19.48796851157915 -13.228013348689435 4489557.0
493 2.0900959968566895 1.7294796243079746 2.7942265594082167 -2.5275063972413734 -4.104464277222611 -12.806241323339831 4519489.0
496 1.2986420094966888 1.7531109026644676 2.9693896839207374 -2.5663671352573614 -15.52103308280042 -12.539661632645881 4548713.0
499 2.996816039085388 1.9674496395110905 6.024940802373502 -2.2691200935632114 -4.744302451700541 -12.320028472387781 4576599.0
502 2.54223895072937 1.978626801981543 4.0329428717408256 -2.1042923159845466 -23.801929484579635 -13.091642446534044 4606041.0
505 2.9682430028915405 2.038951496428308 -3.532208625804131 -2.1121025978171546 -21.485657799753035 -13.301259993444372 4634729.0
508 2.3256620168685913 1.9813132983172395 2.78387178590338 -2.0254115785981583 -21.377619387377706 -13.748612927942878 4663907.0
511 3.105201005935669 2.0314568860896527 4.537842705242588 -2.038035275193596 -12.293474837739232 -12.911132226811615 4693898.0
514 3.9627199172973633 2.151436548182466 -7.23856812711503 -2.0318060683045744 -16.49593306819914 -13.289266973787658 4723126.0
517 2.3875889778137207 2.170067442590808 -7.273900475047501 -2.100694462305701 -16.592576949660923 -13.733248952035343 4752603.0
520 1.670316994190216 2.1384622887746785 -7.112312304581284 -2.2174114205848903 -2.6225828187471283 -13.62631605989733 4782141.0
523 2.835463047027588 2.2028056356232986 6.754799576700733 -1.8039411081428303 -21.00437182205604 -13.464179572664344 4811207.0
526 2.067360997200012 2.122490091461154 4.497279709460377 -1.6772141163382135 -3.0195676235653623 -12.989841020864066 4840340.0
529 1.9869880080223083 2.1410871041214774 6.182587867623856 -1.4630267759418047 -20.414110178441604 -13.680315926602225 4870340.0
532 1.9168220162391663 2.228001386470548 -6.12519959421676 -1.4884719282447652 -4.158097899828566 -13.635125068303076 4900340.0
535 3.211946964263916 2.244408147856804 7.0217552644461065 -1.3119359507510144 -13.26770461481484 -13.340058515017754 4930340.0
538 2.2970370054244995 2.241807150703372 3.304070304443839 -1.4371969385999162 -22.430156822297747 -13.933656046394573 4960340.0
541 4.373377084732056 2.4099648268253366 6.794185096692377 -1.4027095904418725 -9.325844756848118 -14.143427228583956 4990340.0
544 1.387389987707138 2.369890851710853 5.5823509491195 -1.21826936165079 -19.034834060549702 -14.364523353600754 5019814.0
547 3.751862049102783 2.4953501137655474 -3.7094451587688377 -1.1822187457130173 -14.500454636645266 -14.400801430999994 5047550.0
550 3.1586880683898926 2.469344628251569 7.633959305924661 -0.8048221952874146 -17.244521513817674 -14.302321993353178 5076743.0
553 3.433377981185913 2.515583508421641 -5.525195562169505 -0.9214945599392741 -9.817038187662302 -14.354429260960153 5106743.0
556 2.571913957595825 2.457683170950025 2.9256967103091296 -1.0942874198002133 -10.528991072833723 -14.419796707006997 5136251.0
559 2.7743250131607056 2.5869896249632456 -4.322174310246792 -1.164041710666257 -14.234773264704602 -13.883172275563194 5165705.0
562 2.2033809423446655 2.604526340151258 5.290717481595302 -0.9641478339002303 -22.297995422278817 -14.605168417650422 5194836.0
565 2.6501129865646362 2.608177678240587 3.5174814472418365 -0.6195264061232522 -23.453379928256386 -15.186010788805033 5224442.0
568 2.802693009376526 2.5358043533480057 -7.2445970004914795 -0.8164230573983615 -15.795530261793283 -15.19810289499869 5254220.0
571 3.3519558906555176 2.7162158840587223 6.404213339821798 -0.7880913871247355 -19.646569970943595 -15.25226317148665 5284143.0
574 1.8052859902381897 2.698149273255999 -8.426319827697792 -0.9715180566100696 -14.92607874372271 -14.891428062280625 5314143.0
577 1.3649750053882599 2.606420769500589 -6.7565783484816615 -0.8725610763185734 -7.570484168122832 -14.64116154830122 5344143.0
580 1.9902610182762146 2.610764533610603 -7.909763764154569 -0.9863892236274212 -22.64241079008955 -14.962381118875026 5374143.0
583 2.3192479610443115 2.5148671132876737 5.390905167478892 -0.8620256692483705 -3.74789137335078 -14.92412350657401 5403852.0
586 1.4918409883975983 2.4187728448939696 5.7041434171192 -0.7372319119583413 -14.909015835085924 -15.258428172298899 5433852.0
589 3.0172829627990723 2.4957677566055247 -5.981473207150105 -1.0844854796757684 -19.826403145885575 -15.406230038594044 5462955.0
592 5.065186977386475 2.6385377302075192 8.343523008293108 -0.6598653158407433 -12.333934166788513 -14.679081109143995 5492024.0
595 2.43464195728302 2.5215278295884014 -7.732848827294671 -1.0226519014511588 -12.137832594751869 -14.524334897690776 5521855.0
598 1.7549129724502563 2.448804535355277 5.68210969582963 -0.9569406559186244 -24.07080464498064 -14.624964824925845 5551473.0
601 1.9124469757080078 2.377909980636187 4.995588985739051 -0.8660625283090337 -17.31817923746027 -14.967775375249452 5581473.0
604 2.245529055595398 2.3137951731319237 3.3553500055418253 -1.0177149882491898 -14.483329549361564 -14.752727114807072 5611473.0
607 1.8021680116653442 2.065542186069686 5.408224131930935 -0.7076580855565089 -22.870975043797525 -15.278957181678463 5640787.0
610 2.83053195476532 2.066278392318025 -3.9233868433925423 -1.0690845593568996 -16.891186265974326 -15.36248872529101 5670282.0
613 1.824196994304657 2.0357872022307983 4.170174646874455 -1.0386089688310753 -4.79542288554091 -14.838151354028179 5699912.0
616 3.965864896774292 2.148774896356093 5.4887114563362545 -1.0629598327793053 -1.2083870678460973 -14.582904611180274 5728728.0
619 3.0609090328216553 2.129175550309708 3.1413274028542886 -0.9901826515371033 -17.388723414645114 -14.759969834404032 5757902.0
622 1.4509119987487793 2.0186114471839307 -7.52268843506344 -1.1575343306577701 -5.524208844863015 -14.67091142100674 5787902.0
625 2.1549090147018433 2.0694799205388543 -8.439883365778304 -1.28426318909053 -12.081854488733397 -14.719784802568851 5816935.0
628 4.428250074386597 2.0895891973866654 -3.01246577040794 -1.3683974986758143 -9.501343966641313 -14.78204081802937 5846580.0
631 3.210606098175049 2.171942282879562 -7.40177706961464 -1.2966016914606415 -21.633826512730813 -14.71977490252108 5876580.0
634 2.848873019218445 2.3479685531578136 6.360990124275584 -1.0731762488182732 -21.944424781958766 -14.840775845588983 5906505.0
637 2.110314965248108 2.3052266060733806 -7.179428418978128 -1.1825148087365212 -14.429899379532023 -15.062883564395388 5936388.0
640 1.2999170124530792 2.3108460479879045 1.746185035245893 -1.2468780961496426 -12.117012126061296 -14.902834631935958 5966388.0
643 2.407989025115967 2.3395995607153233 -6.665272965691505 -1.1278177694942269 -3.9400338537429347 -14.342974305204946 5995974.0
646 1.697215974330902 2.396008335594024 5.1008238794127685 -1.176932638123227 -8.066928786835906 -13.354983076753093 6025416.0
649 2.0031960010528564 2.359806938598136 4.380358611775884 -1.077172628063575 -20.442932785134662 -13.631923917649699 6055186.0
652 2.9538780450820923 2.380373496276052 -4.346234073335349 -1.057437855409658 -4.790512539528233 -12.967235011139554 6084240.0
655 1.883508026599884 2.3954008954800976 -5.370450641020689 -0.9118853814214956 -23.602545515867 -12.9613239417622 6114108.0
658 3.138247013092041 2.506306884318607 6.399689634581039 -0.49756853369920995 -8.584998865292505 -13.047401922298125 6143652.0
661 1.5225939750671387 2.4395255443235593 -9.211855267477459 -0.8815733395602432 -12.778584029794757 -12.887909685612659 6173652.0
664 2.3636269569396973 2.4304090228244224 6.229041954453945 -0.7785006882379062 -15.965145980466279 -12.349153736983183 6203240.0
667 3.655996084213257 2.4832320445595473 6.480884143268378 -0.570994817586485 -17.367411881550105 -12.106751675724311 6232924.0
670 1.772038996219635 2.5270946103701943 2.345635010143002 -0.693528148952173 -15.96200540051786 -12.2611664972444 6262648.0
673 2.695081949234009 2.5219143280975462 3.7190892192002707 -0.6325690119103218 -17.802416158386976 -12.173515032236471 6292648.0
676 1.3737139999866486 2.454410544814598 5.028717600296101 -0.444921158241842 -11.081013834396312 -11.526167932195097 6322648.0
679 3.834127902984619 2.6215230147878668 -5.804596941783462 -0.7145448145940629 -3.466519359928783 -10.856155101576002 6352592.0
682 2.4027960300445557 2.495086919308253 4.412984024375594 -0.8409177259108493 -6.499689451136863 -10.952868630765673 6382126.0
685 2.4116129875183105 2.5127062805899882 3.842302868483113 -0.7575407668088685 0.5345355935153027 -11.033054231987066 6411757.0
688 3.6380980014801025 2.5662507974514943 -6.047867056947986 -1.0723234285267265 -5.968125498407167 -11.002467613628603 6441757.0
691 2.656996011734009 2.6822439004310263 2.5967660232446685 -0.9093427584002949 -13.172193917861144 -10.950485058144256 6471402.0
694 2.3974000215530396 2.5505431388259274 6.683316556930339 -1.0127760486445072 -9.816048433321518 -11.146673620907823 6500165.0
697 1.3953590095043182 2.516998044286747 5.175654106423784 -0.6920006444717626 -24.029332137252396 -11.379755220079637 6529304.0
700 3.3481431007385254 2.658344800767995 -6.696391451756109 -0.7981096136134209 -17.185884141103276 -11.390282792622529 6559304.0
703 2.3553019762039185 2.625274412589608 -4.24991272880267 -0.6106076208300195 1.5820533109200183 -11.48200531587555 6588893.0
706 2.187556028366089 2.5493407196256745 -4.70921122976195 -0.7602373463564813 1.814441333766775 -10.960591022095956 6618893.0
709 3.24814510345459 2.5760139489164287 7.907663666989599 -0.5648782841082445 -17.830622791838593 -10.955101260779996 6647958.0
712 3.4995639324188232 2.641876538625729 -4.758703284445865 -0.48212673455835064 -12.106403396755507 -10.941650975564825 6677069.0
715 3.9661478996276855 2.7211375638315056 6.4452281013134085 -0.5255160495832238 -15.739450376156386 -11.10101080818107 6707069.0
718 2.1457539796829224 2.906377362845499 -4.139798384921989 -0.6865603229192148 -7.684482461634909 -11.129686863291571 6736632.0
721 1.529092013835907 2.8763208773272897 1.8302268681267195 -0.6397288305711761 -14.064642062639502 -10.928564329755424 6766632.0
724 2.8682730197906494 2.744200180558635 5.569784103425318 -0.8142285670529639 -14.624953117852016 -11.632234752071394 6796632.0
727 3.105839967727661 2.750225797976673 -6.254455438594543 -0.8811635559121218 -22.371387036264895 -11.639098782552285 6825609.0
730 1.9152129888534546 2.7300526285553564 -9.220011293792325 -1.0730405326920631 0.82972415006879 -11.342514821587402 6854368.0
733 1.5993199944496155 2.6131255138900613 -9.119692889910667 -1.0671351989947753 -17.968129978961837 -11.314664636754934 6884368.0
736 2.832090973854065 2.786193424991519 5.21003110099721 -0.6156717100422391 0.8046299269666335 -10.829407345027503 6914013.0
739 1.9795960187911987 2.7565631763479703 4.870935404615964 -0.5607602860632539 -3.7062867881371173 -11.255755200206794 6944013.0
742 3.315716028213501 2.750406154923228 4.35226641632025 -0.2960911473234522 -1.3794530276894328 -10.575459601097696 6974013.0
745 1.7230460047721863 2.662295288109359 3.629749856540178 -0.5040384457082063 -5.698477771068368 -10.709272588641443 7003325.0
748 2.18550705909729 2.630612616501981 4.069340084896529 -0.4447917921076592 -10.620728742829144 -11.246503537454355 7033325.0
751 1.2715559899806976 2.5524564144049577 2.0737286208109644 -0.4638821545919034 -14.350835363748867 -11.577469493285733 7063307.0
754 3.262263059616089 2.5371317297182925 -5.7212818365367495 -0.8643403668916811 -17.303722572568 -11.735910530040117 7092853.0
757 1.798005998134613 2.426746592518096 -6.966270361156455 -0.7523507475254056 -1.904470334995933 -11.6747526815741 7122853.0
760 2.909994959831238 2.538195247422375 5.2722751140476 -0.6617409030572399 -5.606468780106418 -11.3507955006005 7151638.0
763 2.133895993232727 2.5785210388531477 -5.305410033530779 -0.9663507252457737 0.7718816853046815 -10.758349422868436 7181200.0
766 3.7892661094665527 2.6730977096344715 -7.319388682182426 -0.9832688824221487 -14.82457458978275 -11.015046523095833 7210295.0
769 3.7956531047821045 2.6871691109085534 -6.99405556073093 -0.8648681291582803 -14.043960813784365 -11.424710111958085 7240295.0
772 3.2899770736694336 2.6398969895077444 -4.862435239079452 -1.250205987264974 -21.826031622340892 -11.302148201515037 7270152.0
775 1.994225025177002 2.5755424271563925 4.681740530425081 -1.338448208872359 -14.94480615888136 -11.569060872179705 7299218.0
778 3.8738739490509033 2.5896131639547084 -4.2307382332306105 -1.3905749928736495 -5.67169312053384 -11.230163393460112 7328861.0
781 3.3085789680480957 2.660244585635045 6.569264299763621 -0.9293762841664839 -6.054179132223448 -10.921166391833877 7358861.0
784 2.5246599912643433 2.628158837024401 -5.2716573644880595 -0.9827360281399375 -16.288014367213837 -11.078859039862161 7387201.0
787 2.0389939546585083 2.690436131657881 6.550427632839303 -0.9965514917457114 1.2724738564745532 -10.809758307861262 7416704.0
790 2.168347954750061 2.6117481706960644 5.859475053391864 -0.8193213074545556 -18.54803141153464 -10.67399156452199 7445806.0
793 1.5522189736366272 2.4938001381570816 1.827628240972028 -0.7245822198646727 -22.48810160870826 -10.571373559270066 7474156.0
796 4.0524210929870605 2.530665056409262 -7.10656455572488 -0.8506171777112903 -15.41533590828696 -10.829037433557287 7503957.0
799 2.4432719945907593 2.5875451406868795 -5.066568172115494 -0.8473994859255645 -11.361495385289313 -11.142984156194027 7533957.0
802 3.617094039916992 2.653880582114581 -5.71904048512701 -1.2143420958281999 -1.0919235561123137 -10.784123674825508 7563957.0
805 1.4595670104026794 2.691573529538678 -5.301602839956436 -1.4068113215609963 -10.96237860841928 -11.058000874621483 7593957.0
808 1.6497079730033875 2.5924461295030348 1.738674484277713 -1.2910012251824763 -22.197426719876262 -10.92586494922092 7623799.0
811 2.7641340494155884 2.6632827276061963 4.4304017225904255 -1.0868867496795387 -14.41835537259562 -10.53116082182282 7653320.0
814 1.7946940064430237 2.509102655430299 -8.561879853127602 -1.2830326382687471 -12.570527103994394 -10.356575364315903 7683302.0
817 2.669389009475708 2.60958071990901 7.44671607578441 -1.0056799626594484 -7.914317762911872 -10.595574995927025 7713183.0
820 2.1478530168533325 2.5039981892183905 4.671796820530772 -0.935355743568933 -13.577400460617298 -10.836015331109422 7742646.0
823 1.1579540073871613 2.4047649103598214 -7.946759435718352 -0.9355946335560896 1.2387492215662599 -10.699629738036306 7772646.0
826 3.614145040512085 2.490662471858527 -4.144859356279612 -1.0302609052658025 -6.119638358907778 -10.389698806984525 7801438.0
829 2.6771620512008667 2.523933527482245 -6.2319487533373366 -1.096288631725998 -7.632704385780547 -9.993121417805424 7831438.0
832 1.315084993839264 2.409411078997635 -6.72019739483135 -0.991428607509756 -18.094840793419884 -10.532554062164765 7861438.0
835 2.1867339611053467 2.3907149546528643 -4.300514971831314 -1.0626525285861432 0.5498520682915471 -10.191610472822637 7890484.0
838 3.2594079971313477 2.4965697195596306 -7.092428779871506 -1.151388654010307 1.6186971996286448 -9.931884603295691 7920119.0
841 2.1041719913482666 2.349548106493687 -7.515853816086231 -1.5681306883622623 -17.994203048502158 -10.336261416628826 7949526.0
844 1.0776460021734238 2.2503984274212945 3.89007392226588 -1.6147830559512641 -15.689301329951363 -10.209367824375613 7979239.0
847 2.7369550466537476 2.0650818460095053 -6.972896087135905 -1.5652580971882455 2.1674591361621762 -10.106719373663452 8009239.0
850 2.406015992164612 2.200755536874593 3.02633653274847 -1.6350070603379985 -1.1422417900014863 -9.284822792049162 8039239.0
853 3.507725954055786 2.3653613507124334 -6.348227073866717 -1.6757116310072293 -7.355359018909885 -9.39518073822928 8069212.0
856 3.5332190990448 2.359804422218555 -5.3122340517251825 -1.7483044932521334 -8.951114897421055 -9.541921605160583 8099212.0
859 1.725898027420044 2.2935255149641836 -8.407168433179384 -2.0351730768810667 -5.3166811090159944 -9.432268324060027 8129212.0
862 2.314203977584839 2.373113379212038 -6.375590425988077 -2.0643271172743796 -7.596109342306855 -8.785296811055314 8159212.0
865 2.45239794254303 2.4389578669606307 -8.518572742578785 -2.165545082568465 -16.000051779338392 -9.100778742166636 8188613.0
868 2.3947839736938477 2.252162779692484 -4.107341191923939 -2.2015003764207126 -18.938922304748417 -9.594786683152602 8217950.0
871 2.4287619590759277 2.3417041438215818 -8.029966074158153 -1.9900652060046977 -9.559606911791722 -9.322278682004658 8247950.0
874 2.565636992454529 2.3975652722317027 -4.7218422616729105 -2.205018107748374 -16.423618526907923 -9.595307908301969 8277950.0
877 2.230739951133728 2.4869362827791126 -7.1545820683186925 -1.9591874018160724 -20.600647317040806 -9.813185704457888 8307580.0
880 1.0815170034766197 2.3206655435937806 -6.471742505980654 -1.7646478041240834 -4.50455925148158 -9.945707596882624 8336933.0
883 4.1709349155426025 2.5112441906699177 -6.731943276284799 -1.9433347380930854 -16.813441493276674 -10.186603601306672 8366933.0
886 1.5038800239562988 2.488984554982924 -6.460518815164698 -2.2491653720603635 -19.497758203660716 -10.803753169878155 8396009.0
889 1.6519759893417358 2.429117404459725 -5.070500407220822 -2.0108623000839723 -22.602016710448645 -10.850563709732983 8425473.0
892 2.6169430017471313 2.5030481535100932 -6.40013714433896 -1.9840417495030622 -13.15964950209922 -11.12698150839756 8454880.0
895 3.072345018386841 2.4742758793843724 4.05251848016384 -1.8416370503506414 -9.700914511250174 -10.825595184405962 8484880.0
898 1.988515019416809 2.4391428899407077 -6.397138450345086 -1.6228572389937814 -9.608799016868257 -11.035812577660241 8514155.0
901 2.199151039123535 2.3982492614683584 2.13372270752424 -1.5307744664174319 -13.491658082351314 -10.8156492095362 8543925.0
904 2.748878002166748 2.419037367679552 6.053324476038766 -1.5438951611601723 -3.209143010507232 -11.07577071368112 8572563.0
907 1.3983519971370697 2.363032487502998 -6.95544166185476 -1.8655747841490946 -18.820218568704043 -11.665075966139085 8600610.0
910 0.43493902683258057 2.2271075162546943 -5.928838028461083 -1.673225920499314 -19.6754861769182 -11.877218557104644 8628840.0
913 1.0722540020942688 2.3190385859041234 3.1716759455389267 -1.5114667832674993 -24.289419960008683 -11.926839837140806 8658130.0
916 3.4522650241851807 2.3353933024707545 5.111680666674288 -1.3231544255966998 2.7457243883359093 -11.577025611696781 8687646.0
919 2.065621018409729 2.294020687508471 3.0791846139574925 -1.2670985422316337 -19.30645726108647 -11.715893753586718 8717394.0
922 2.678194046020508 2.307188764076027 -8.385011320455778 -1.4177992120850607 -20.336742453587373 -12.438831652414885 8747353.0
925 1.999882996082306 2.3795429015667247 -5.507580010002853 -1.489460072327927 -17.954653813324057 -12.907008421746559 8777025.0
928 1.7012019753456116 2.3567721618637565 1.9522372490146598 -1.6579594650827834 -18.15979594998078 -12.89933543622542 8806101.0
931 2.177203059196472 2.3430243962099517 -4.920044575884329 -1.7449724419402641 -12.24102353176376 -12.933133738694222 8836066.0
934 1.5226629972457886 2.1234853940502654 -5.080697369541602 -2.0107993237879387 -23.15311359626751 -13.636582256391664 8865121.0
937 3.320712089538574 2.2432260162131517 8.152520449950071 -1.6016414731109112 -8.530735226849288 -13.838235238107936 8895091.0
940 1.580731987953186 2.1973846018229883 -6.149737135176817 -1.914722309180569 -19.986018042432654 -13.960057183918389 8924173.0
943 2.420336961746216 2.2214308807770005 -3.7083215915994217 -2.151937041737593 -18.358505585889073 -13.893363079317469 8954173.0
946 3.0145819187164307 2.309849693485534 -4.019840337054121 -2.0442488432112143 -11.489004513823922 -13.944255628341885 8983717.0
949 2.2898499965667725 2.2574188407646814 -7.573925836791695 -2.372314372165647 1.5497922150870411 -13.635868815211175 9013717.0
952 1.946632981300354 2.262553892844913 6.286780777681795 -2.38667067267857 -19.326439570675745 -13.802058774758676 9043717.0
955 4.256455898284912 2.3398029071752866 -4.895254798975208 -2.4152759071172953 -20.38836563993251 -14.24360972915847 9072470.0
958 5.17264986038208 2.519590547688513 7.181080533995043 -2.3729961856340216 -9.689858487137101 -13.650292073363284 9101625.0
961 2.243010997772217 2.533201296873624 -4.992666915181439 -2.544476452989037 -18.794247893217385 -13.667034657126253 9130336.0
964 3.13211989402771 2.5762816182411847 -4.406125443749334 -2.479582054317216 -14.688822633192697 -13.755232023069832 9159830.0
967 2.8390769958496094 2.5650970652043714 3.7900616146747383 -2.5477557230167296 -3.833946477947334 -13.818652618113362 9189830.0
970 2.070220947265625 2.667722793656803 6.135460571129476 -2.1885447708460553 -5.028137935464283 -13.785631749802928 9219793.0
973 2.1602940559387207 2.520862383971851 6.250262146387127 -1.9368104966171131 -7.75001051946248 -13.376685304673586 9249040.0
976 2.6029629707336426 2.586229270647233 4.6101439647916695 -1.7067642870162127 -18.227436714214726 -13.713763250961522 9278840.0
979 2.936292052268982 2.5793291672372405 4.793609735515308 -1.752411043798571 -14.021219870764288 -13.983470975499985 9308078.0
982 2.5955469608306885 2.476935027786261 5.833351715356877 -1.3718527444812345 -17.7428358298458 -13.81509328916884 9336501.0
985 2.323855996131897 2.539864594384242 -3.945148013414813 -1.0920130372914199 -16.234450752006666 -14.14871386055114 9366501.0
988 0.9686589986085892 2.456136244734703 -9.356332134599828 -1.2507005910269027 -8.081815440474777 -13.275742162531106 9396104.0
991 1.5716649889945984 2.4191548160808494 -4.518111989235245 -1.5479318609854293 -12.791353299728737 -13.516580994417565 9426104.0
994 3.3380041122436523 2.4623614154067486 4.12549801640394 -1.4718235335396543 -18.105870478574666 -13.890032818644457 9455579.0
997 2.3771250247955322 2.448438522975807 -4.143630833378398 -1.4479782384334086 -6.742483129642111 -14.055862644572253 9485579.0
1000 2.745290994644165 2.511464306429504 3.604190207707992 -1.076186985436126 -2.478822922573035 -13.617906414014517 9515229.0
1003 2.683176040649414 2.5916091161319947 -5.45814679514376 -1.1893529703280588 -10.680261037306227 -13.448976683154065 9544109.0
1006 1.551481008529663 2.552202780518173 -6.056653750439159 -1.4812718927836204 -14.477126029779427 -13.748013259483814 9573642.0
1009 1.1243069991469383 2.4704667192035594 -4.985068015263857 -1.3573434021234871 -18.890451454057132 -13.736223435039474 9603135.0
1012 2.319143056869507 2.475629526226318 -5.593243526753868 -1.6884027004029964 -21.538497438561052 -13.9271437811223 9632738.0
1015 3.117511034011841 2.5480313538118606 3.2821722313789574 -1.5370200175274573 -12.08580947977486 -13.978660438088632 9662579.0
1018 2.9119720458984375 2.5976925722930284 5.034250745993191 -1.344117233069356 -18.202273820940935 -14.426629386989584 9692579.0
1021 2.4953140020370483 2.539300937653553 7.383677284820628 -0.9347020368071903 1.8186704773057167 -14.037716395357213 9722185.0
1024 2.3755929470062256 2.483681105159156 -8.192560466942655 -1.2673288546796884 -13.32280370450868 -14.280485188620608 9751661.0
1027 0.6869759857654572 2.3652869503613445 3.6887584930498063 -0.9138143091835618 -16.832092769837537 -14.583212462869449 9780284.0
1030 2.6633379459381104 2.386437135917988 6.599854595042937 -0.6697877766080389 -12.874749486338278 -14.475776828942195 9810284.0
1033 2.93184494972229 2.378585576659157 -3.521488739518313 -0.7040597463031064 -14.241323505078704 -14.570924862512944 9839592.0
1036 3.9126529693603516 2.4424725917987473 -4.626563621086441 -0.8085255088714205 -1.210032402832446 -14.242274612706387 9868776.0
1039 2.7815020084381104 2.4885099769981878 7.020702243220902 -0.7736453483455374 -4.49451042703658 -13.96844715155361 9898410.0
1042 1.6798970103263855 2.434026751563382 3.3024054098380464 -0.7397328446430194 -15.645953006575727 -13.55292313528807 9928176.0
1045 1.4339179992675781 2.427876120241237 6.187060337958565 -0.7504206286438697 -18.871357958960207 -14.108080860582001 9958115.0
1048 1.7863540053367615 2.3417288258950455 -5.087308025040464 -0.8626129719085234 -15.198136241473087 -14.241439851913785 9986700.0
1051 2.0668599605560303 2.3468676456539486 -7.351146828374292 -0.9570052941073448 -13.324954272842762 -14.313158146808794 10015822.0
1054 5.3242058753967285 2.4451362066395257 5.441410339040063 -0.8606089376382744 -17.71751693854192 -14.54168507487205 10045645.0
1057 1.192101001739502 2.3872377649757697 -5.420395499238927 -0.9423171863209137 -16.45662516524774 -14.635292028546786 10075174.0
1060 3.054908037185669 2.407849576664521 -7.039461229565928 -1.2592978501010443 -20.850077844045295 -14.818086953159685 10104618.0
1063 1.3036139905452728 2.2194772895460737 4.537841333107225 -1.130810141168792 0.8429896711436569 -14.694045006322401 10133462.0
1066 2.247112989425659 2.2565487268987003 -7.120823055136906 -1.034590741378414 -11.872973805907993 -14.704809647572976 10162307.0
1069 2.180199980735779 2.2241950429136095 6.139411153169723 -0.8073673400999293 -18.839114074775477 -14.909567905721605 10191221.0
1072 2.428966999053955 2.275643008265067 -3.953274726092804 -0.8183512528769983 -13.967436499379865 -14.360298964290099 10220735.0
1075 2.6442400217056274 2.3006380570768097 -7.124799554697308 -0.7112707564919867 -17.513190687909336 -14.580174157511104 10250552.0
1078 1.688655972480774 2.245347711109881 -8.667461099946198 -0.8423909185570853 -19.053063378087085 -14.676847352165543 10280349.0
1081 2.742148995399475 2.2953923015818942 -3.8108924781714144 -0.7044145430513236 -12.827708112448086 -14.542472037228391 10310307.0
1084 1.5285199880599976 2.1985392924328986 1.9886335817674716 -0.6662980667536602 -11.047239660873302 -14.422775425927938 10340307.0
1087 2.509165048599243 2.1611954858469584 5.529720196534862 -0.333758560334493 -14.61597932956924 -14.470278259246028 10370307.0
1090 2.527155041694641 2.168945316900851 6.601918329001696 -0.0108491385717715 -8.01238741074381 -14.044484011599998 10399865.0
1093 3.388262987136841 2.2804883309709103 3.6458106546402123 0.07624140753869979 -15.312421898920707 -13.799042282102555 10429410.0
1096 1.760428011417389 2.221124793588743 5.3144796152458165 0.30242598105075247 -16.508859051488002 -13.73880131712855 10457652.0
1099 1.4709439873695374 2.2108444064559944 3.260746247445584 0.25383042982974446 -8.61224069814061 -13.35708601322108 10487433.0
1102 1.9311320185661316 2.2800682477760916 -5.590585061047878 0.12073210001211154 -7.491023014356843 -12.929961439000502 10517394.0
1105 2.1936659812927246 2.3621970353126827 -4.928110257895931 0.06177268997047414 -11.042446002760164 -12.715604291184071 10547325.0
1108 2.299304962158203 2.4753433146824495 5.040170781753539 0.45037476543752397 -2.4940514999727093 -12.027558925731597 10577325.0
1111 1.6866999864578247 2.4553585266960987 -6.113038977984976 0.34293254112447147 -16.016278989830674 -12.316542488637257 10607061.0
1114 3.6850879192352295 2.4331439542585653 -7.1371192652429265 0.2014071136285548 -12.553876890977332 -12.2204160593507 10637061.0
1117 2.1974079608917236 2.4844508380963966 -3.7945614559231524 0.16733533605558093 -0.7544653149823422 -11.36199256018301 10667061.0
1120 2.358397960662842 2.5288778924883935 4.973116957472518 0.06290918709684101 -3.3267769564480325 -11.32496162886817 10697061.0
1123 4.89913010597229 2.63795013561168 -4.846223703817206 0.16951785336815572 -10.471392526756173 -10.920104231140966 10726585.0
1126 5.158116817474365 2.9201509098287577 -2.7045133956695686 -0.08023758310020535 -7.524741348015828 -10.882440733287906 10756168.0
1129 0.6718800067901611 2.7945886381390483 3.1193440868930757 -0.2757087009122865 -19.806012044016825 -10.70097628843392 10785401.0
1132 2.5429840087890625 2.7417598807913857 -6.082378867111622 -0.644450429120407 -12.794597688487908 -11.22275555106481 10815401.0
1135 2.897586941719055 2.737776817216241 5.235184322332243 -0.5274171410799338 -3.6235936075594264 -10.971752612591033 10844988.0
1138 1.796150028705597 2.828651800181504 -8.561430915273698 -0.44334717454952965 -17.545361462493048 -10.625226024178767 10874442.0
1141 2.9750759601593018 2.9309401842291383 6.98227023382104 -0.43831075831545063 -15.923802613270341 -10.937711208599286 10904181.0
1144 1.346659004688263 2.730196813625436 -9.356975589061781 -0.6371493033888738 -22.964553054408054 -11.54848381330707 10934110.0
1147 2.41070294380188 2.740180264847102 2.546966849943164 -0.7690338744628666 -21.506579304058604 -11.780926927799202 10963672.0
1150 5.316586017608643 2.8391198747473823 -3.181926749043516 -0.5964464078500047 -3.5824929346689096 -11.419020520112289 10993270.0
1153 1.5082589983940125 2.6950821182722278 -7.806675886809408 -0.7304797647025976 -13.002978233339904 -11.11575632094651 11023163.0
1156 3.344305992126465 2.652326721668693 -4.327141712024158 -0.8687472762411372 -18.419181156354096 -11.503946933758431 11052440.0
1159 1.7224040031433105 2.5316295990799347 6.843172516857438 -0.6574028976258484 -12.502269177119688 -11.283503163547193 11082440.0
1162 2.1586400270462036 2.4643736432156 -3.883384757932184 -0.5735873083036191 -11.408164484056751 -11.444174040466818 11112242.0
1165 2.022135019302368 2.4452583903465985 -3.8716146692069433 -0.6503543192349821 -17.52346832916433 -11.160582906366754 11141797.0
1168 2.9219900369644165 2.45974596713273 4.669038447248925 -0.3853675142751667 -0.5122352286934404 -10.9682409879028 11171797.0
1171 2.569437026977539 2.561735555613095 4.8592798941993305 -0.27874139741745063 -4.365038413154833 -10.653632602193026 11200968.0
1174 2.4912270307540894 2.5181600288812733 5.355915178714283 -0.19058580267307068 -9.645180738423566 -11.049745152755662 11230494.0
1177 4.573615074157715 2.551686722239326 5.629569141166694 0.10059921425342411 -12.708185275382668 -11.543774396210878 11260481.0
1180 4.863823890686035 2.599130996909865 -3.5228452901548692 0.24675712827116092 -14.2653941584307 -11.600630761690232 11289791.0
1183 2.155410051345825 2.4778902109591234 -7.573196081870741 -0.2346333211906475 -15.403173258226037 -11.952707790089395 11319576.0
1186 1.7855470180511475 2.4693040541592044 -5.890455143134477 -0.13108652397745657 1.410581029351087 -11.44821406580177 11349178.0
1189 4.3595359325408936 2.4918431982253773 4.701742750784834 -0.0737950326016219 -8.404726291029359 -11.261839225257424 11378661.0
1192 3.595249891281128 2.6993270096724102 8.011868972392584 -0.06805326468843176 -11.621588765812415 -11.048061223742103 11407981.0
1195 4.352179050445557 2.7702494806769025 5.27222541518699 0.026779250666638665 -2.6835345237512884 -11.256444463869988 11436085.0
1198 2.1543569564819336 2.693951229594273 -7.13378713903821 -0.1302921154352652 -19.186952057773077 -11.417742729596219 11466085.0
1201 3.889744997024536 2.7651346504895167 6.297369837346028 -0.009139416487135232 0.9520062532124622 -11.067130206222775 11495645.0
1204 1.5052440166473389 2.6999386476060816 -8.946507564610526 -0.1919914534675673 -2.793996720710309 -10.85780697263067 11525645.0
1207 2.9852160215377808 2.7461840783260705 5.559079261343447 -0.2352618209920463 1.2150299603253754 -10.59738615006107 11555012.0
1210 2.3962700366973877 2.6625005584009496 -6.857234968708702 -0.39954496506871906 2.93785649116992 -10.293041928577242 11584777.0
1213 5.876101970672607 2.7239034494746264 -1.1752582773897369 -0.435190614972101 1.288701257675353 -9.97554590429911 11614321.0
1216 2.169566035270691 2.6080247881668353 4.06841955229782 -0.3420250578596131 -1.8781353908983385 -9.888024747019887 11644021.0
1219 1.5346230268478394 2.556176680186243 5.024706073579338 -0.2620166499803618 -15.040534231966015 -9.890641079641684 11673142.0
1222 1.1353839933872223 2.410914822843405 6.118221327132527 -0.21281059781607636 -15.543210244253238 -10.574332051046703 11702157.0
1225 5.801930904388428 2.5965095981785358 9.556492967782303 -0.23017924548940827 -9.362100118913558 -10.36064668506758 11732157.0
1228 2.9505120515823364 2.573782068268707 7.622790078770176 -0.11357128863412802 -14.198915287448177 -10.247385541031154 11760856.0
1231 1.3973389863967896 2.6823429106080665 3.309588016419044 -0.14187722581203155 -12.280851372495484 -10.511536476595982 11790856.0
1234 2.367177963256836 2.553917852970634 6.429947274324227 -0.04377793372104333 -7.717067656660866 -10.218696614741773 11820856.0
1237 3.0633809566497803 2.6942502803368136 4.676623070187534 -0.15305458799789928 -11.798577191108333 -10.114003647268333 11849972.0
1240 2.4971569776535034 2.6838870164931543 -8.25146894092988 -0.3303365352912311 -20.984446496973067 -10.369449237292894 11879616.0
1243 3.835655927658081 2.752776028391503 5.8952088168169094 -0.16237253732806645 -4.085808756707199 -10.465302777245865 11908978.0
1246 1.9831759929656982 2.7767272597676826 5.518769209963382 -0.00960756186418843 -9.995295755541628 -10.31688558420482 11938978.0
1249 3.182616949081421 2.739247253157451 6.914089282918426 -0.051168475643669 -8.959753194027494 -10.674447498365959 11968525.0
1252 2.967079997062683 2.8636336327824963 -4.132698264453138 -0.3603287724785642 -5.109501265864779 -9.970549105979405 11997605.0
1255 4.371752977371216 2.910017627955275 -6.419010119013391 -0.7379579757219583 1.9516814363679766 -9.89006175125491 12027339.0
1258 2.446300983428955 2.942135021706396 4.980171788292215 -0.5282610670798706 -16.209769248989325 -9.68017603038267 12057339.0
1261 4.055640935897827 2.9264420457715046 5.370820039351785 -0.18199913331325224 -12.172087471498275 -9.970472464346221 12087339.0
1264 2.6879260540008545 2.8936252554919184 6.5983812855254715 -0.004044370999616742 -8.098402005830499 -10.134885088146595 12116942.0
1267 3.2067089080810547 2.9158971366908046 4.103750342352881 0.013760483006344915 -13.875141252241605 -10.306300633553365 12146806.0
1270 4.785420894622803 2.924705936497152 9.751273042818688 0.1686986349506242 3.901396504966886 -9.390039987359918 12175939.0
1273 3.988929033279419 2.927383021949222 6.022040125826718 0.27926816831362933 4.010019004255748 -9.337691879007698 12205939.0
1276 4.7537620067596436 2.985642952354203 -3.0525002606576486 0.3581178291273861 -11.571543104355873 -9.791801463709739 12235009.0
1279 2.994724988937378 2.8624551705754198 -4.511065331518305 0.15453067857442182 -16.07425797096031 -9.910665294570816 12265009.0
1282 3.0146119594573975 2.996036725793399 -5.011809317489873 0.07067282763151483 3.783520888723 -9.25944693096503 12293198.0
1285 1.1803960055112839 2.7800882585997 4.881684887406447 0.10388826035507082 -11.289428740864444 -9.05596074749237 12322273.0
1288 6.075775146484375 2.9948455972971084 10.443310720006842 0.08549774444383762 -10.532205699669754 -8.721933367889669 12351892.0
1291 2.5720969438552856 2.946166699364002 3.1245376885690987 -0.07207080034994862 -16.072087986099568 -9.159479684425918 12381868.0
1294 2.398965001106262 2.8760294297923004 5.982211421942465 0.011038178644849572 -12.835654626009624 -9.59021987003514 12411868.0
1297 4.452850103378296 2.8404487594341656 4.6486611439858745 0.2819853933233176 3.2899822962081413 -8.799563677081304 12441467.0
1300 2.4215680360794067 2.8376773204727845 4.246440270739224 0.3267423114925775 -8.293492327703115 -8.40870103767833 12471467.0
1303 3.389436960220337 2.8105340305538906 -3.564430800598447 0.18321234904447847 -6.851243969094513 -8.632053993259852 12500476.0
1306 1.7010030150413513 2.774724255489805 -8.007183330678194 -0.00011478839574596833 -20.707430704183828 -8.461801898162099 12530476.0
1309 4.25662899017334 2.851490811905979 7.799328371146142 0.2214532850639752 -8.641613407418754 -7.821358001961546 12559307.0
1312 2.7069369554519653 2.7757731177135545 7.031868912337265 0.5655293713229677 -16.743370644868598 -8.451928916516774 12589230.0
1315 4.83595609664917 2.8483977275949037 5.02126522124665 0.6656955135497078 -13.719600895277308 -8.926613658243417 12619156.0
1318 1.9459649920463562 2.8349499603084074 5.974518271977055 0.7772454041701501 -20.134359317856024 -9.129927225632818 12648656.0
1321 3.8988499641418457 2.8823323768564 -3.7221589082341495 0.4290048453286358 -4.442730324936953 -8.829169727187258 12677222.0
1324 1.7363330125808716 2.7921926029732704 2.3534182005110758 0.406524917651399 -6.6147333406674225 -8.787235793838418 12707085.0
1327 1.4394980072975159 2.6740327098255157 -9.250150678898395 0.18222840903331972 1.8444160436761408 -7.995382373800561 12736670.0
1330 2.7020360231399536 2.6805338516932653 -6.947732324386532 0.054679172016404154 -10.348224137063205 -8.50202327492446 12766243.0
1333 3.027107000350952 2.6777668092492237 -4.429984133488352 -0.037917284008808894 1.291469817907242 -8.231664582443365 12795388.0
1336 3.290165901184082 2.748845072498784 -6.386123836341256 0.04336178252074918 -11.464335337515275 -8.427213456673599 12824916.0
1339 2.476994037628174 2.7985586516629444 7.524807389947396 0.2914546986902572 -8.339061360249076 -8.091007483815869 12854365.0
1342 2.122794032096863 2.7278390246337034 -5.110126430571497 0.1458321580929911 -3.9357380422085124 -8.27404120096409 12884365.0
1345 1.748839020729065 2.7332859293215126 -4.622727025951705 0.28444548141336556 -15.834964709629212 -8.436941863038019 12913240.0
1348 1.5961580276489258 2.6382355400461703 4.308886467633184 0.3614605761596702 -11.544587956462237 -8.685283198610414 12943142.0
1351 3.030056953430176 2.600437906623722 -3.128848906473288 0.01473886060255658 -9.813507939408387 -8.876745248849046 12972957.0
1354 3.700875997543335 2.683507368282095 -4.198215992931527 -0.05915836299441457 -13.090600884147594 -8.434205027010426 13002273.0
1357 3.72939395904541 2.713120636003689 8.44054060217103 0.03764415265070631 -8.824293249560506 -8.685065344574689 13032035.0
1360 3.02844500541687 2.650840803972585 5.070474447296751 0.2406650131186091 2.5797293737966847 -8.784205608756212 13061317.0
1363 0.8779919967055321 2.5949508478961993 4.423013287826681 0.0938513157145392 -15.41571632181235 -8.668969888484122 13091039.0
1366 2.6812039613723755 2.6503003854829372 -5.405475718844426 0.027414983066843535 -2.0553219284616944 -8.466134182250377 13120925.0
1369 3.830148935317993 2.750849740671986 6.138775753513091 -0.038198727062526805 3.9682478285067044 -7.927226354894829 13150581.0
1372 2.2576340436935425 2.737085606155625 -6.2150787073751745 -0.17888688491981153 -14.8745952499544 -8.041819063682476 13180226.0
1375 2.0250179767608643 2.663297321920857 2.8944633090275436 -0.19562085937048979 -14.594386245663726 -8.173553693593822 13209623.0
1378 3.9660000801086426 2.6985013447275747 4.273989415787388 0.09413167022380631 -9.109374864188315 -8.587414336364901 13239165.0
1381 2.673802971839905 2.597376547429027 -6.653101700699326 -0.10517966916737898 -11.201495737790388 -8.753972302581145 13268788.0
1384 1.268110990524292 2.6501767766457087 -4.540305297422535 0.09501364645664245 -21.861962557206528 -9.499333842986884 13298461.0
1387 2.292132019996643 2.5733410412577253 -5.833701840326242 0.15107616147248903 -13.076188527624776 -9.291781247762266 13328060.0
1390 2.292837977409363 2.6055591339819966 -4.72579274794026 0.03191144055883377 1.8757823484202993 -8.933441534513586 13358060.0
1393 3.18387508392334 2.6326343205117304 -6.95821932993819 -0.13559666306132745 -15.016022790242708 -9.43150857416589 13388060.0
1396 1.8717250227928162 2.689748111343623 -5.8060920677253485 -0.12073780186553384 -14.822026084280548 -9.775092526176554 13417668.0
1399 3.4652490615844727 2.7709536418857716 -5.457813654232747 -0.47599930686456005 -5.052056266507692 -9.751258804630469 13447256.0
1402 1.6257020235061646 2.6698894204491914 -8.509608773472864 -0.6383361713857167 -5.414407548656349 -9.753185999479262 13477256.0
1405 4.711344957351685 2.7372839038745655 7.960588944670841 -0.7048514961710819 6.3667571661552795 -9.0611908821743 13507114.0
1408 4.078506946563721 2.8078083278080177 7.94787641774913 -0.5266207975328374 5.121173146752742 -8.902544576409573 13537114.0
1411 3.888986110687256 2.8023390120604814 8.547543909218673 -0.5218824262403541 0.08786759854796053 -8.606632478035978 13567114.0
1414 2.172186017036438 2.7682791800615743 6.568481414811092 -0.17492269390052684 3.5891320186300533 -8.386004938945119 13596479.0
1417 3.3763060569763184 2.823232784199058 7.838819164569001 0.013594829333722136 -9.759648079196124 -8.380584289162227 13626042.0
1420 3.723007917404175 2.8557708824564045 -6.464370350942263 0.1344831297203508 -8.60206854495669 -8.451430479057997 13656042.0
1423 4.526983976364136 2.9751360749425224 -3.2308176610110593 0.10494367829348084 -9.49960395551814 -8.16411351017577 13685604.0
1426 2.824010968208313 2.926048046731525 -5.133593881615729 -0.08628749076883135 -0.7050603723152693 -8.322776471297423 13715155.0
1429 2.871920943260193 2.9052102688308716 -3.225252348794868 -0.221502108831799 -9.765980656867633 -7.994526332358983 13745155.0
1432 1.9136369824409485 2.928680649862934 5.861630160727734 -0.09787859843492996 -18.555256562970246 -8.682588277913691 13774869.0
1435 2.3771400451660156 2.8512702189717443 4.870799447255629 0.007992346753942003 -17.114180624418935 -8.910044766952078 13804384.0
1438 5.806549072265625 3.19692501344329 -4.039757519513339 0.011828591003155475 -14.01984380892711 -8.447868869992664 13833784.0
1441 3.311695098876953 3.311867906472182 4.455696040727304 0.3148788312871549 -8.936819337373255 -8.663869669765708 13863397.0
1444 2.5073870420455933 3.2019860808624445 5.090522326255947 0.6760363025615919 2.523699260058091 -8.130567098041226 13892643.0
1447 2.3664400577545166 3.3184877045019276 3.7004424522711874 1.0612640933186155 -0.9736435567535431 -7.622227083080215 13922227.0
1450 5.323098182678223 3.3896981386374763 -4.080018293808262 0.8832108000585911 -5.684820191349107 -7.3939076296988295 13952017.0
1453 3.212918996810913 3.2789354048866395 3.9974044247232507 0.8926265387983535 -17.538579789780634 -8.402102927351022 13982017.0
1456 3.0523250102996826 3.2240963108389087 -4.4303004030432 0.6935186057524139 -5.85998413879509 -8.095392994894572 14011794.0
1459 1.9763219952583313 3.08200768965763 -4.5199992906253454 0.7515682677778285 -15.636220835503813 -8.245674120965763 14041794.0
1462 3.4654390811920166 3.1254592968328265 8.747027280642342 0.9557856141373676 -4.448064768367548 -8.475857157128937 14071339.0
1465 2.370887041091919 3.1714640766708615 -4.014683602473795 0.8378712675923907 -15.61523637446627 -8.671879414822703 14100803.0
1468 4.726306915283203 3.197115187651709 -5.1971256288714685 0.5032521985836709 -9.878147727354047 -8.952165769890897 14130038.0
1471 3.85309100151062 3.1589251698963103 4.684464307904907 0.5368236549747698 -8.75664748454997 -8.702633085120926 14159450.0
1474 4.474353075027466 3.2580551308241508 -3.610960279830252 0.46799041059887814 -17.432781894042712 -8.980113492144842 14188797.0
1477 3.534940004348755 3.222072002975503 6.985977455180699 0.34143728206892665 -1.7167413031377128 -8.666546764489627 14218756.0
1480 3.270879030227661 3.1493364523778924 5.35695596552277 0.3437519905671841 -9.488839722220296 -8.608309646428859 14247868.0
1483 1.6822869777679443 3.260644371457805 2.6705348879687083 0.6514081316687559 3.2374513951066866 -7.998441088682036 14277692.0
1486 4.772680997848511 3.2372101912001163 -2.289685856052578 0.5945406568530414 -12.981122104877935 -7.907181397990542 14307574.0
1489 2.9775179624557495 3.240342231552461 6.554114328461824 0.7073037436757381 -7.428117461594095 -7.819022010354464 14337574.0
1492 1.5915240049362183 3.1233737623813447 -4.249263096328855 0.38065954430286364 -20.241653246820213 -8.426510011373127 14367574.0
1495 0.7991359978914261 2.988319975724389 1.976926186741827 0.22883758289208878 -17.534664283629432 -9.068126292816673 14396382.0
1498 3.9414470195770264 2.9264109086082275 6.1117455020549505 0.22926588753849908 2.6910178464782915 -8.880634268592809 14426382.0
1501 2.6506359577178955 2.804957546821462 7.353121424941108 0.3197798774934164 -18.085491226017776 -9.215691932033575 14455132.0
1504 3.59496808052063 2.8705545850962633 4.233644690337868 0.6151200391620175 -9.8653088864708 -9.391910630325798 14484768.0
1507 3.3615469932556152 2.961118631030513 5.37512643907665 0.9836281821476454 -12.703559955201756 -9.502703846617019 14514768.0
1510 3.546988010406494 2.8980496053820017 -2.5046739839778907 0.7126848766291133 -18.841649114687254 -9.850851462656456 14543265.0
1513 2.5061700344085693 2.8593858066506894 6.953000855560365 0.7874201134140841 -16.113961627770806 -9.979368710011679 14572900.0
1516 2.1463630199432373 2.8290661679097466 -4.477405115003801 0.6947063680009012 -9.97943686216041 -9.960957016498506 14602584.0
1519 4.791327953338623 2.9039728610381284 -5.653982247024714 0.7888602838713373 -11.1971684020994 -10.294968417402472 14631987.0
1522 1.9756609797477722 2.7986481998248873 6.666271278981364 0.8233615703961528 -18.742956036583877 -10.896902405207767 14661062.0
1525 2.458027958869934 2.8369594592753824 -7.304560607741006 0.7319018273585143 -9.106834780235852 -11.05353415710204 14691062.0
1528 5.1529130935668945 3.1980611311681693 -5.140530243513814 0.6644530433412121 -15.083790932199047 -11.18972957090406 14720638.0
1531 2.6147589683532715 3.10357215386835 5.639324658619766 0.4985935318514778 -9.860194889366507 -11.212231921441616 14750280.0
1534 7.045711994171143 3.34521635765776 -1.2938499634908753 0.7338063630657593 -6.6947712297730675 -11.259665952470568 14779760.0
1537 1.372987985610962 3.0720172408992146 5.440769597005069 0.6807781348780473 -18.480711057084754 -11.759886769518978 14808062.0
1540 2.577810049057007 3.027189085471214 -5.195904089674678 0.5236158303475436 -10.677910929686657 -11.70323269788023 14838062.0
1543 3.9302680492401123 3.0299547720329487 8.324778679869885 0.6489694216677293 2.13860996254346 -11.441474506147665 14868062.0
1546 2.3512439727783203 3.095819996203663 -4.1430603208090675 0.5076310415495626 -16.498552885770263 -11.058677210951059 14898003.0
1549 1.192900002002716 2.9368993364000167 1.8469988944223585 0.24094118641014117 -19.4649062062238 -11.610557757775211 14926780.0
1552 3.436408042907715 2.8823033936131752 -6.20568013336683 0.08557897836442718 0.99164284152185 -11.516382286395908 14956242.0
1555 1.4326429963111877 2.774934028185541 -8.789911204167105 0.067699135616332 -2.0830871774813287 -11.5061694492388 14984529.0
1558 2.5964709520339966 2.7989500956090474 5.910707807787844 0.15653463363816134 -19.65240124738517 -11.502556032332233 15014529.0
1561 3.363013982772827 2.909381769408529 7.439163695143142 0.2816153651857941 -11.46008478556331 -11.481433261869505 15044529.0
1564 2.0131369829177856 3.006065229239879 7.112743013060749 0.48513933451285085 -13.447446329308985 -10.856537813986233 15074340.0
1567 3.9674179553985596 3.047912004136452 7.090569164081847 0.53324617526516 -15.81797545888302 -11.266947046143873 15102875.0
1570 4.877002000808716 3.0316774216350466 -5.109482750709143 0.1441311733341234 -10.857393049276741 -11.643724600319901 15131788.0
1573 2.5911190509796143 3.114667617204796 3.108817919139712 0.07388868368982426 -11.039560127175722 -11.246266298998412 15161788.0
1576 3.2980520725250244 3.1505436965933606 4.002263403317794 0.4126902412162258 -12.651197999521965 -11.439519157543172 15191331.0
1579 2.0528440475463867 3.2600743769858465 7.147929398405214 0.40619875236582625 -12.495451396080458 -11.510202226530303 15220550.0
1582 3.3713760375976562 3.2752695398887552 -2.4929022043670397 0.5660040085050448 -17.643837995731413 -11.741140467981658 15249202.0
1585 2.929726004600525 3.3004190370735533 -3.8773407112605183 0.6843540619769836 -16.018679558958265 -11.458408539469074 15279139.0
1588 2.555083990097046 3.2434841019423333 7.57568467087213 0.7557648827304743 3.3460825102308935 -10.997509490810188 15308834.0
1591 1.3422540128231049 3.042508206089419 4.700289697934588 0.8175206576229995 -15.927490577619338 -10.944695020090368 15337756.0
1594 5.190889835357666 3.2446053340452963 6.1819148625817615 1.187603388107835 -8.224790662188482 -11.066021945688897 15367756.0
1597 3.5886120796203613 3.3072489542538106 -2.759648730070394 1.1039882362057227 -10.05849429871882 -11.303618640199186 15397756.0
1600 1.8797169923782349 3.2213686141295743 -7.129550691216078 1.2026264251888892 -6.4888295601015855 -11.149415507372215 15426355.0
1603 1.9614779949188232 3.1347696756971675 -6.954688081697603 0.9821919004770838 -14.808486539136783 -10.940726844585091 15455617.0
1606 2.351011037826538 3.058579883640043 -4.744150309030979 0.6553168227443651 -18.606884986057334 -11.435800595376884 15485617.0
1609 4.005279064178467 3.218506581199723 5.594476229663544 0.7233439252613956 -14.858952678125062 -11.061233061800484 15515094.0
1612 3.829925060272217 3.20128024577294 8.377382095772738 0.8199123204977986 -11.329254249181975 -10.464045863384639 15545062.0
1615 3.6244900226593018 3.2290248713606515 -4.750810530557762 0.5495115070212293 -11.993088545239328 -10.790428862012778 15574324.0
1618 2.7027729749679565 3.2230188345054263 -6.641626073680029 0.41316310366567144 -18.592649236602735 -10.759479352372649 15603880.0
1621 3.8921968936920166 3.1553907288879364 6.5806866089794624 0.2423739334770113 -8.412340326050602 -10.472771339968673 15633526.0
1624 2.8613749742507935 3.1630535831422835 4.631437089784916 0.3594382990151149 -3.87846739059768 -10.445353439550233 15663039.0
1627 5.838676929473877 3.2864569211358363 -0.5857607721591447 0.07220097577306894 -11.287045168769227 -10.330766950037727 15692232.0
1630 5.170811176300049 3.3187039980054864 8.310789585346583 0.24686301949304357 -9.316557604314914 -9.910965709160516 15722232.0
1633 3.2330129146575928 3.2781038266297613 6.503344017573652 0.4500773526565789 2.857112172341144 -9.810419389990374 15751813.0
1636 3.265109062194824 3.399515555000435 4.586645494077084 0.6224417238336193 -12.780256863798261 -9.589645991384812 15781381.0
1639 4.431850910186768 3.3719775274904764 6.86911604445956 0.957690071383833 -10.697518066391956 -9.959927677262339 15811381.0
1642 4.460129022598267 3.3514654482307304 -1.9517898966485423 0.8289209319218217 5.648767617514615 -9.749564036225248 15840893.0
1645 2.4923490285873413 3.329373490296114 -5.293162748345983 0.510356740360857 -16.932546328450456 -9.8549949384966 15870199.0
1648 1.8745689988136292 3.2197603645370845 -4.20256378372326 0.18863812444579686 -11.1143354845997 -10.132867617766822 15900115.0
1651 5.11720085144043 3.2336661149029955 -3.140852783094436 -0.1331198120866568 6.858026233067896 -9.532324752510188 15928762.0
1654 1.4105969965457916 3.062460903055607 -8.931623423648665 -0.2682017541632711 -3.3208452580333523 -9.333289526573074 15957917.0
1657 2.918522000312805 3.1620187949096716 6.711826093190439 -0.043806410095289516 -12.977423409227358 -9.312943058991642 15987917.0
1660 2.7954750061035156 3.004049677334281 6.0814192772550495 0.2960106547346739 -8.321506987177287 -8.876108746765324 16017828.0
1663 2.6609389781951904 3.0765173885350667 -4.76848165556755 0.20142599767588376 -0.38731312425477904 -8.766532269219487 16047400.0
1666 2.546056032180786 3.0505770768819507 -5.016823808988962 0.24873018938080316 -7.684521138347382 -8.779334991772878 16076977.0
1669 3.977220058441162 3.123655398710419 -6.261869287093033 0.310012533383496 -12.966526489798483 -8.625798786991028 16106977.0
1672 1.0960220023989677 3.02536793480858 -8.392113433645406 -0.04832035715403693 -16.66302489627629 -8.461940828508373 16136819.0
1675 3.5560879707336426 3.059720179467905 -2.6984211856366453 -0.054111719110502055 -13.0794835399197 -8.061821164295488 16166114.0
1678 3.196445941925049 3.188751712635333 -3.382077342083366 -0.21719708649779257 -16.115331738108793 -8.176508888491204 16195799.0
1681 4.473643064498901 3.2621857516844694 7.037607091729893 0.035968529895884616 -12.179305499484986 -8.574313834330184 16225799.0
1684 3.9787330627441406 3.3025089482933447 -4.9255591860838255 -0.32717457795292604 -8.90007189837846 -8.597187686514465 16255221.0
1687 3.8143930435180664 3.3757754522617267 -1.8792984994368256 -0.2870902020527568 -8.615561683095978 -8.406939955629502 16285221.0
1690 2.216892957687378 3.293984641451431 4.691176955952434 -0.1901059913076928 -14.023171961582731 -8.884359681248569 16314704.0
1693 1.9528610110282898 3.27832617172687 3.2553147478671325 -0.058662232121275526 -6.09723055652286 -8.898821529203307 16344547.0
1696 2.733886957168579 3.187048264787271 5.636549734852977 0.07939248095920404 -18.46401052233719 -8.917722805305708 16374039.0
1699 5.072641849517822 3.481013927969943 -2.7995422199717552 0.10794290922222649 -10.794426592926065 -9.111840041033282 16403632.0
1702 4.097021102905273 3.490886710716443 -4.631398581522673 -0.010852314612456393 -6.044293106195031 -8.98813090318556 16432789.0
1705 2.262948989868164 3.4038694599222175 -5.612799265418815 -0.15248321702551104 1.1259384427928159 -8.800094186751695 16461472.0
1708 2.6810539960861206 3.40396098080408 -7.46174098571537 -0.22772521222640396 2.521219871194167 -8.514146368995853 16490255.0
1711 2.1938589811325073 3.351288688724858 -6.25640391602117 -0.36716645372678824 -11.862567478913872 -8.861951089469452 16519408.0
1714 2.7265939712524414 3.2161624481094897 -5.777860078518216 -0.44379114113184626 -18.145750747305712 -8.479414433369268 16549079.0
1717 5.03467321395874 3.3031529423255166 9.185591174021784 0.03446047620319992 -13.550259918133609 -8.605955428344211 16577873.0
1720 1.555226981639862 3.1640078264877225 4.31030879288524 0.17450511704653315 -13.119537506654208 -8.66270810029319 16607579.0
1723 1.5704900026321411 3.199455255699904 4.401122953243628 0.26559886656259835 -4.212807519073259 -8.225861305129111 16637579.0
1726 3.9358010292053223 3.3727262744871576 -2.288046332001847 0.4787378958928177 -12.93852486492226 -7.565994891724846 16667070.0
1729 4.22284197807312 3.285027753369331 9.73748892349397 0.8102355132942024 -13.646393404643394 -7.766050659144541 16696471.0
1732 1.47986900806427 3.205722043275249 -4.195990340396016 0.5150217839442619 -16.579678574088938 -8.600243531948799 16726471.0
1735 2.4294010400772095 3.085574710100418 7.413687256079639 0.49555716144866213 -14.30849981195035 -8.835280455852505 16756471.0
1738 4.264185905456543 2.932152985674741 5.439423671313919 0.5484682182702875 -13.90255755095333 -9.305542904420818 16785800.0
1741 2.638353943824768 2.995566301599034 5.4597171249166765 0.6816539583545025 -7.801803193274396 -8.845926228339142 16815800.0
1744 3.8191580772399902 3.0299387205917983 -5.305067222494504 0.5635220683043323 -13.912617930360435 -8.731942052371227 16844958.0
1747 2.9379550218582153 3.068216689892449 3.9643852173519365 0.6937650476632338 1.7198620344383238 -8.381254704012493 16874958.0
1750 4.460951089859009 3.0454155627043176 9.885488322276146 1.0294368830408176 -12.749355220847923 -8.45931861882739 16904958.0
1753 2.164994955062866 2.9647810471007423 -5.7540662256244595 1.0443016109499148 0.6943167824979253 -7.930546339657725 16934958.0
1756 4.97161602973938 3.0977052013769693 -1.446110178657519 0.726451598011642 2.373015571847517 -7.477991431436142 16964958.0
1759 2.4662280082702637 3.1366207856238715 -7.591985060424481 0.7825280282092559 -4.996839304145088 -7.50893301363703 16994806.0
1762 2.9831889867782593 3.109039058929749 3.929262801942693 0.8403705444157971 2.6748136400239364 -6.898468470906514 17024126.0
1765 1.755024015903473 3.0391662883213884 4.993720507889564 1.1384082842271044 -11.334941777283925 -6.831191639226297 17053796.0
1768 2.324506998062134 3.005874364310893 -6.523481668100239 0.9008412968441668 -9.811105749209084 -7.0256308023006095 17082746.0
1771 2.90769100189209 3.00287432001397 -7.305461279934924 0.9405710498627295 -8.073644206477592 -7.243528051138787 17112294.0
1774 1.9459400177001953 2.9455850408578135 2.8621143779885436 0.9099117743783177 -14.335057032102954 -7.4981818289111155 17141554.0
1777 3.1368041038513184 2.9267391260761624 -3.7900384280929895 0.5778624757441939 -8.166759560738594 -6.871869073167348 17171152.0
1780 0.9220160022377968 2.764647194453976 -5.17719268098943 0.519496744540481 -8.950892216999259 -7.268873865904731 17200564.0
1783 2.601161003112793 2.8387944149566637 -4.248272843811793 0.3770387415493477 -8.400428006129063 -7.2321047277995945 17230130.0
1786 3.6863129138946533 2.9404261132260165 -2.603520248649298 0.41952442482495056 5.228496622678605 -6.746612284886513 17259716.0
1789 2.09367299079895 2.906798348178648 3.692050401784658 0.28633686185633944 -13.302297520709214 -6.989618045539964 17289716.0
1792 4.621952056884766 2.9397457412129775 7.099349528987913 0.18388466182243812 -8.72342086495769 -6.834856216242576 17319716.0
1795 1.7794359922409058 2.8482908238517393 -7.27800347967154 -0.1575901330244407 -11.68637177077466 -6.794578966937732 17349638.0
1798 3.4585111141204834 2.9989282129265855 8.234899460083003 -0.18331718520333773 -8.56395939965031 -6.36856190992034 17379638.0
1801 3.3572518825531006 3.0056148873224826 -3.69848201138028 -0.0769950074909529 -8.755731504042377 -6.798586776568163 17408410.0
1804 4.6022419929504395 3.260640897415264 8.04683831599247 0.19635699490203085 -9.596988273645136 -6.545176494582971 17438410.0
1807 1.6909199953079224 3.174984163099095 -7.481706132565645 0.1250492377652529 -16.06521591344416 -6.987478374395916 17467538.0
1810 1.3470470011234283 3.022669233285064 -5.119750117364616 0.034285814670547476 -11.579255807009933 -7.6546794361589665 17496996.0
1813 4.164772033691406 3.1574416244458337 6.909775273038156 0.44178720570835583 0.924494442902701 -7.265324276083519 17526710.0
1816 1.6776919960975647 3.0900898444741145 6.791640372673684 0.4442394642183025 -15.660300950000236 -7.706077125677117 17556710.0
1819 1.970126986503601 3.0203788738179163 -5.060714149401977 0.324934288076965 -18.323444090962127 -8.460750153613779 17586374.0
1822 3.029076099395752 3.096195516987804 -5.884102288358304 -0.021666478718758597 -11.03322433631286 -8.525223961108505 17616374.0
1825 2.749266028404236 3.001233043304403 -3.2679180383802633 -0.024798998726357713 -14.823687000860325 -8.771223621125712 17646374.0
1828 5.03656005859375 3.1288667022676293 -1.005998750442465 0.22887332497105184 -14.42572010874086 -9.189487193936955 17676374.0
1831 2.471601963043213 3.1648420247411844 3.440508185225962 0.16561462389136472 3.54568996552067 -8.611035991100126 17705940.0
1834 3.9387741088867188 3.1213714266476926 -5.725016881821189 0.29992696336418434 -14.411167652867105 -8.957253181315387 17735700.0
1837 3.35870099067688 3.2299581988102264 8.125959768720175 0.5420268557369243 3.6255549649661516 -8.684353282633616 17765252.0
1840 3.1833560466766357 3.1836991527405454 5.208171459139424 0.6287305654200721 -7.548001424195995 -8.84878444961718 17794840.0
1843 4.228068113327026 3.1624515887827798 5.698701862775639 0.7293171641912481 -12.631355486515423 -9.272148440207888 17824828.0
1846 2.891890048980713 3.0796887893023435 -4.439876668027115 0.8290883268708348 -7.51873491994796 -9.613173192816985 17854828.0
1849 2.1361299753189087 3.030496630877032 -4.664988228449028 0.8852780310329745 -0.23855385066627388 -9.409989521071852 17884828.0
1852 3.0784249305725098 3.1112916964666595 -7.188525819793842 0.7638632179665167 -10.43361563165671 -9.570837779223169 17914828.0
1855 2.212077021598816 2.9003599575890195 7.3499091646968475 1.0337967085640696 -12.298494545228703 -9.570428493808356 17944338.0
1858 2.499099016189575 3.004312703713741 -3.858479456603548 1.1687018661597226 -7.90278610388111 -9.169343981043468 17972624.0
1861 1.4309299886226654 2.9867374626877856 -6.906362845538577 1.0356908495622998 -16.433326941640427 -9.490142243817052 18001726.0
1864 4.209289073944092 3.0586385299230736 8.135462630100973 1.3596646515030462 1.5393749202880438 -9.0205105946805 18030740.0
1867 2.9134089946746826 2.99589150195024 -4.531852275678441 1.1617606405360508 -11.105752894372722 -9.174604373027037 18060354.0
1870 4.560899972915649 2.9796426798398397 6.280042711013769 1.2689296760279951 -7.112341630891562 -9.04036476315844 18090354.0
1873 2.916424036026001 3.073304750670876 -4.5884511455252 1.0931714344269974 -17.431966696882295 -9.17916273168773 18119886.0
1876 2.082645058631897 2.9746026324344257 7.186830735500927 1.156570372660708 -1.5250597582453813 -9.286188911074793 18149452.0
1879 2.350203037261963 3.072230212046022 3.7416929040230773 1.3057707772196936 -15.890193343221323 -9.50386614080144 18179162.0
1882 2.0137699842453003 3.0821751549913965 -4.593749707096217 0.9477305706556411 -12.566153805276013 -9.311708685537804 18209050.0
1885 2.1893279552459717 3.0918764522673667 -7.7399482800187425 0.5687016509988354 -12.585890242006993 -9.550168571097306 18239050.0
1888 1.8188989758491516 3.015524828017038 -5.289834996277664 0.18596693566535316 -10.438946375761525 -9.795291422013397 18268184.0
1891 2.3647830486297607 3.0077120724366546 -4.5371322949253425 0.3927166608812148 -18.203614673030188 -10.091138245503624 18297804.0
1894 2.1574740409851074 2.9776556258628215 6.445164609009965 0.5543130564948913 0.7853543260238498 -9.718868461251713 18327482.0
1897 3.209713935852051 3.1225587916387707 -2.276195373027059 0.4996405531502367 -7.094683602686155 -9.124970213051803 18357106.0
1900 2.702247977256775 2.982638289511467 6.240231365489382 0.43942776150013874 0.1439113244639551 -8.859917450583284 18387086.0
1903 2.1403119564056396 2.854227432054112 6.907662220074505 0.5752951965435544 3.369773542022227 -8.137225292022418 18416034.0
1906 2.040052056312561 2.7808605758774414 -5.596418522780637 0.41086515218057507 -11.131422147447648 -8.366211620995893 18446034.0
1909 1.8965200185775757 2.859622339073427 -4.020340221773629 0.09937680239017299 -13.350758480667016 -8.334237972040688 18475576.0
1912 2.2420389652252197 2.764039933660711 5.359126482497842 -0.018212151717949654 -10.4886390461564 -8.46150604820297 18505494.0
1915 4.758013963699341 2.9198701654568993 7.416175967307495 0.1811143494944536 7.74360557559946 -7.880744520128589 18535494.0
1918 2.0592620372772217 2.9391365716772486 7.136168566506581 0.29739948345291545 -18.17845463184041 -8.20461487982943 18565332.0
1921 2.121530055999756 3.009753300832735 5.8814523105814835 0.191218052157634 -17.15714681757558 -8.52259670715975 18595332.0
1924 2.469851016998291 2.962535993973776 4.4989284238890805 0.02613971694819872 -1.8442758881758845 -8.421148485268429 18624484.0
1927 2.60106098651886 2.968810855250182 -2.930592906167389 -0.0024543445069991066 -8.36642931398191 -8.391484678757154 18654126.0
1930 4.426064968109131 3.090331197986922 9.960395859933678 0.28550325089881645 -13.425266352285172 -8.350188965800134 18683660.0
1933 3.6171340942382812 3.0771444492661515 5.737288126379342 0.3785369665803996 -10.341850715558737 -8.350433658656263 18711596.0
1936 2.137117028236389 3.020385124789855 -7.245169778221882 -0.04920435574398763 -7.759565239998715 -8.365199601245154 18741064.0
1939 3.306443929672241 3.0674820929841147 5.231982051430187 -0.12363176045774815 2.62535353612712 -7.959304552567401 18771064.0
1942 3.430967092514038 3.0035290725619954 5.297561168124419 -0.050495779237820004 -12.471961105215138 -8.514018756426456 18801064.0
1945 2.6603660583496094 2.8814187210633 5.67302138860495 0.2979941024058601 -4.254776571927275 -8.082286990608363 18830600.0
1948 2.2881489992141724 2.9208634685876094 -6.816252530201195 0.32783911111210584 -3.989020975282498 -7.885934678958203 18859734.0
1951 2.2225470542907715 2.895805763386527 7.670935651377572 0.5092246307948264 -10.187499941311348 -7.833981260266022 18889310.0
1954 5.2188191413879395 2.969902037052698 7.810520760414146 0.9193122686710361 -3.7526189381375024 -7.458370451587025 18919216.0
1957 3.268428087234497 2.8023311700590785 -3.9161325029237872 0.745010508949094 -12.534825496373765 -7.7239489384298 18949216.0
1960 1.7545220255851746 2.8070645902890536 -7.283308719769202 0.6790181820468157 -10.037124672522728 -7.876315801804787 18978570.0
1963 3.1211700439453125 2.8808860743466553 -4.106525704229434 0.6141631265311708 -1.7028481150918078 -7.730613454511023 19008056.0
1966 5.693556785583496 3.112118414352102 -1.1450639148540787 0.8530026541152551 -3.0207407211638584 -7.585526577412724 19037082.0
1969 1.2356220036745071 3.084646046545812 5.700217630414479 0.935516909964061 0.9334537975097679 -7.576401155959534 19066196.0
1972 3.3903870582580566 3.097366174453551 5.452944497056844 0.74943983496585 -16.1551949859368 -7.642321744502972 19096196.0
1975 4.260885000228882 3.1510779427169284 5.298472028373816 0.9216100650171632 0.9851675777678186 -7.854273632079514 19126080.0
1978 2.1635550260543823 3.162660464513401 -5.792911904375921 0.8172804969460374 -9.134713370425732 -7.841620829448523 19155672.0
1981 3.586728096008301 3.104066782833424 8.824204927026926 0.9549354854278209 2.2563157777376714 -7.100940597133285 19185672.0
1984 2.3994510173797607 3.1281945223964236 3.820641074338643 0.8591887326459335 -0.8706426081866664 -6.989588694205056 19215672.0
1987 2.9863749742507935 2.9476808671632595 -6.3436252993432625 0.6077539408576307 -11.831249268190156 -7.242660366170658 19245306.0
1990 3.2631618976593018 2.9422634279772986 8.365817349229259 0.8977165503735105 -1.1185335962296072 -7.250077605302475 19275306.0
1993 2.925207018852234 2.914008815445441 -5.4296695793004535 0.9784667591371206 0.9424106483129472 -6.505883078209822 19305128.0
1996 5.953485012054443 3.054408771231286 7.359377929262741 0.9052392398440301 -6.339214118988699 -6.8514663713226005 19335128.0
1999 5.269804000854492 3.2071168262062373 10.490733567291656 1.0916770818878478 -2.608907291086015 -6.847445589469586 19364938.0
2002 3.2039079666137695 3.2385301452538036 -4.204998388656262 0.9416510197153252 -8.857783502305693 -7.056990869640078 19394464.0
2005 2.8934730291366577 3.150875036035112 6.46957780577176 0.7972047684257061 -13.527257795936203 -7.093925476104986 19424464.0
2008 3.5599570274353027 3.042655061269654 -2.1027336363021134 0.9148170776055347 -1.7624538596186177 -7.271283451639117 19454094.0
2011 4.049360990524292 3.1390390658454983 -3.5433806576326976 1.0329609982349348 -5.78652871455401 -7.083369794484568 19482436.0
2014 3.2239460945129395 3.1462680281910225 4.821964930436787 1.1509137363077913 -13.925955697191549 -7.6551733639946775 19512436.0
2017 1.6188889741897583 3.0436550626105183 -7.986117089318821 0.7364907053402747 -15.241947274121294 -7.715881861807415 19542436.0
2020 2.9292019605636597 3.1734994347383756 5.109947840975304 0.8622604611495644 -7.6177454074328015 -7.672211781813624 19571912.0
2023 2.579720973968506 3.1226504729460562 -4.454040888671355 1.0054026603412833 -8.096410868237538 -7.995509670884637 19601912.0
2026 2.0858960151672363 3.042266165491591 7.775739100157518 1.3299002380612117 -15.572159590848793 -8.192231239494287 19631912.0
2029 4.215755939483643 3.1266863228731534 8.452229243165833 1.4881230764782098 -6.787406921356715 -8.27037085503855 19661532.0
2032 1.5989810228347778 3.0950566203399372 4.185386052821402 1.6789826372486298 1.8789087842590368 -8.136132317998465 19691532.0
2035 2.803436040878296 3.2416772321539074 -4.001620298973335 1.3706150317822505 -6.535918473848685 -8.180749171030788 19721532.0
2038 5.201955795288086 3.218448806510222 9.634430364348585 1.425295791876708 -7.936300794143471 -8.303723734395767 19751090.0
2041 -1.5796079635620117 2.988196024163743 -6.962884148210841 1.0086838232985165 -15.460583397371334 -8.721805100038202 19780168.0
2044 2.9970569610595703 3.117551126504865 -4.364512274518568 1.0091153897299783 -7.062542848087689 -8.477419688544778 19809632.0
2047 1.7921119928359985 2.9312039618723804 3.0675117842722823 0.7887945646002226 -13.311378616631007 -8.743286717091351 19838998.0
2050 5.853966236114502 3.0755517228807365 10.442584456193412 0.680533024289374 -7.385761428834266 -8.828503120170243 19868120.0
2053 3.5046489238739014 3.1337993850832433 -5.9376884600815565 0.42150097510765006 -11.892227741740012 -8.734857627391015 19897548.0
2056 4.003009080886841 3.2213027039951667 5.315833511141944 0.7887707691753163 -10.413204511529555 -8.844589793176194 19927548.0
2059 4.764245986938477 3.131137478736244 -1.8822173385286871 0.7382484420623862 -4.520489253169781 -8.719357151599564 19957548.0
2062 1.9261890053749084 3.096485273886201 -6.578320351307672 0.8937043789469997 -10.18531489323055 -8.841913998297239 19987548.0
2065 1.2302370071411133 2.9658697710339856 -4.846921709990174 0.7646965722330606 4.048334738883669 -8.17411064154698 20016350.0
2068 2.309541940689087 3.044819977738458 5.0239145851545155 0.6856433836645506 -10.295478521776174 -8.380102905775177 20045882.0
2071 1.2261289954185486 2.962902747484422 3.5545048666280152 0.7051019083924357 -2.8921395913623416 -8.347576025186608 20075236.0
2074 2.3440380096435547 2.874932950645537 6.796415066786883 0.8403808358972908 -11.738577934809502 -8.270530478632224 20104980.0
2077 1.9536439776420593 2.8385768853768294 -6.381240895527222 0.7658541652837525 -15.898204628745084 -8.309841998039039 20134824.0
2080 1.181308001279831 2.833259689666936 7.014503073516142 0.6848042339360214 -16.244246762456847 -8.846107019822293 20164194.0
2083 4.346035957336426 2.879222162857499 7.372463212460531 0.9578829032498875 -13.225136766961766 -8.791938724465393 20194080.0
2086 2.589697003364563 2.8450950905847483 4.873110426788007 0.9903143065031971 -9.451700941402503 -8.974855176649163 20222214.0
2089 2.4560569524765015 2.872802708994931 3.457450489134966 1.02667487692986 -11.429939530220443 -8.59162095860001 20250332.0
2092 2.779294967651367 2.8707754311814195 -3.4130801152132753 1.1494542712907176 -8.212886760339734 -8.09756708304052 20280332.0
2095 1.8706510066986084 2.854055524840734 5.7907455607310245 1.272194039599536 -14.294837424991307 -8.297227805881125 20309510.0
2098 1.7813159823417664 2.806786262642099 -5.474733706558869 0.8905147808057178 -12.576217439284825 -8.31934436675876 20339510.0
2101 2.0731780529022217 2.7449584032198437 4.951386225796898 1.1509292899225065 -17.512263729650833 -8.788886099818063 20368946.0
2104 2.512231945991516 2.740693954638706 -6.893378206022913 1.0003491653168444 -14.487313146052022 -9.255905467789303 20398022.0
2107 3.975131034851074 2.934370746763394 9.38584945196651 1.446736898957735 -10.591459626772133 -8.87994423765646 20428022.0
2110 0.442035973072052 2.751543602957714 5.305262953106353 1.662721865794603 -4.343798805619883 -8.718564327492748 20457044.0
2113 3.4426140785217285 2.9043812124273543 -3.907193204885398 1.3496671837844052 -6.939414478283391 -8.74409215133786 20487044.0
2116 4.75887393951416 2.9606066897443606 5.935379266547031 1.415640385925184 -11.321940139816682 -8.659077615555189 20516148.0
2119 2.463472008705139 2.962522469004943 6.272039933477223 1.4742795134664994 -4.610650985218775 -8.423723183783475 20545992.0
2122 3.1781270503997803 2.974339632724586 -6.730488747590344 1.2659884186125132 -4.3855526930289965 -8.643173349870112 20575616.0
2125 4.634954929351807 3.088026606693942 8.496173467467589 1.3572122529572814 -6.694114997234885 -8.469311907992601 20604908.0
2128 3.7324259281158447 3.14978514958672 4.984663701723925 1.2050149321474857 -11.201329595598446 -8.501557166318268 20634908.0
2131 2.336153030395508 2.9779771893061957 -3.1302765692732573 0.8617086979250926 -13.067254126782776 -8.211965085322328 20664052.0
2134 3.8057639598846436 3.05991672385606 6.961386332993651 1.041167730032153 2.963605988454133 -7.646979640485298 20693908.0
2137 2.664167046546936 3.0977087635447065 7.076707312262008 0.9908013877028768 -15.535096459403642 -8.212798219061447 20723908.0
2140 3.4154129028320312 3.1526287501915893 5.268335507462393 1.276743685812555 -0.2534991049982165 -7.812153332723453 20753302.0
2143 4.553668975830078 3.2985711911286573 -2.016072997811072 1.2600674656641764 -6.779410762481987 -8.035346115900598 20782762.0
2146 5.374512195587158 3.518910252050626 -0.41763558656611854 1.541904731417029 -3.8092625427114295 -7.635255721700322 20811902.0
2149 1.857578992843628 3.5312088664459718 7.527495822329087 1.7291773776029062 -4.239078418533567 -7.532048994950488 20841902.0
2152 2.903959035873413 3.4532955306125728 4.736654110250429 1.8112571784873115 -12.23693832876413 -7.848531799436542 20871902.0
2155 3.166140079498291 3.482984145651566 -6.191739593524744 1.7017084083848304 -10.689328096596089 -8.074107637875164 20901902.0
2158 2.027379035949707 3.4389618319034745 -4.522581294884099 1.6719446809183531 -16.222563222162325 -7.754540212122661 20931568.0
2161 2.8071600198745728 3.3605394921450937 6.415115124878752 1.678754997136115 -0.8089440039853509 -7.970179094674207 20961568.0
2164 3.4534990787506104 3.2601655624935684 -5.352662075810901 1.5056276572666514 -9.04815695927781 -8.09476864379633 20991184.0
2167 4.5887451171875 3.217867500699272 -3.3724222510426536 1.3830808546374582 4.746531667865272 -7.297846488805372 21021184.0
2170 2.889704942703247 3.2682529852953444 4.047850579583211 1.4580130621120388 -14.612260976324862 -7.120313894744086 21050306.0
2173 2.0206960439682007 3.181315292086933 7.532465076929711 1.5749209335705352 -10.8513966709668 -7.457491305614539 21079846.0
2176 5.109455108642578 3.201085748505422 7.683396428219481 1.6508405641482589 -6.399128585065128 -7.860172307902777 21108184.0
2179 2.117244005203247 3.192935115785414 -4.621132074884377 1.5293237725713795 -7.5487527093069975 -7.97899798196462 21137848.0
2182 3.6510720252990723 3.2026739305771468 5.0963555318940506 1.6048469061202595 -0.20111305493900233 -7.409889313880847 21167368.0
2185 5.398855209350586 3.404181774826356 -2.9181022082587007 1.694495192554124 -4.550539580432489 -7.169387063371362 21197368.0
2188 3.8448379039764404 3.3225799330190036 -5.9527920124559515 1.5380662185206733 -3.6056169959805553 -7.354934779878264 21227140.0
2191 2.0738149881362915 3.2576574381259853 6.934520909524623 1.6341675320958902 -8.15654214440907 -7.420008629711614 21256258.0
2194 3.9360439777374268 3.4469287993501734 8.110864151475676 1.7858994517712286 -7.189763047287293 -7.395247852194121 21285856.0
2197 3.576335906982422 3.41682756171943 5.760196844978758 1.8467959505211486 -8.525777271480026 -6.95518334409482 21314530.0
2200 4.7107439041137695 3.551072560494564 -5.104594375717404 1.7176370703951522 -1.1632805027116957 -6.167464033883631 21342736.0
2203 2.2532049417495728 3.49749519357965 -5.1816803485462986 1.5733471340635576 -14.32600149121389 -6.512164880380245 21372736.0
2206 3.43115496635437 3.5143677477999096 5.076565258163636 1.8234306437501717 -8.624516562959075 -6.520509213893675 21402390.0
2209 3.041377067565918 3.660202425047322 8.92219727491988 2.1845091801088508 -2.4088951951892623 -6.540812195671036 21431952.0
2212 3.9943840503692627 3.6043901862061505 7.773515786551874 2.217408354812072 -10.285557206554758 -6.252644539114607 21461952.0
2215 2.2140239477157593 3.5549610610813414 -4.1863837373327435 2.0657977689559957 -0.35079235200081543 -5.871696956224723 21491164.0
2218 4.852957010269165 3.690059856480312 -0.2522244722371054 1.9730411479925287 -13.804001493647846 -5.846373634473597 21521158.0
2221 2.29456102848053 3.6473405889221677 -5.850636794075365 1.633334319186114 -10.569001805433073 -6.1252457399585625 21549434.0
2224 4.791762113571167 3.508527786318581 -3.125193482409758 1.2173260699642225 4.675302274466823 -5.513451961227819 21579134.0
2227 4.658639907836914 3.6298249196196943 -0.6245022511562497 0.9898809713286878 -9.671132453002985 -5.626686624082402 21608696.0
2230 2.61257004737854 3.579948379614705 -5.455844115702021 0.8538038246726352 -5.246013666143644 -5.281393403039498 21637984.0
2233 5.301136016845703 3.6455663878886195 6.6413946298432265 0.9955452829336874 -0.5330278940293196 -5.263331515090081 21667156.0
2236 3.5104820728302 3.645141186836552 5.790878152135653 1.2735249271191054 -8.509738907579944 -5.541206123964517 21697156.0
2239 5.255202770233154 3.665421653668902 -3.5875519397708864 1.3847141328608152 -10.146717817246458 -5.976084647606538 21727156.0
2242 3.7646260261535645 3.4687692521579017 6.350665147594157 1.421376322631958 -10.058710518343855 -6.038708057434174 21757156.0
2245 2.691267967224121 3.3740787512408033 -3.2493308531212044 1.2395248604973315 6.105367046249006 -5.814615904461101 21787156.0
2248 3.831521987915039 3.5201093664508254 6.805864602220132 1.259788482107699 3.7621354827916873 -5.063781381930056 21816106.0
2251 4.430103063583374 3.5315041455250706 -1.782542712507173 1.14329504097119 3.012964796000189 -5.175949386463578 21845648.0
2254 4.6717140674591064 3.6206918900990535 -4.116247228449957 1.2268662012966787 -2.118460184458628 -5.051015895336151 21875172.0
2257 2.869325041770935 3.5197979034052884 6.414418164006471 1.3154816132247502 -12.492829516470328 -5.4481652221402355 21904588.0
2260 2.596518039703369 3.3282002337537175 -4.52462009340518 0.8896111159012603 5.391664312519169 -4.905685012706238 21933996.0
2263 2.4112809896469116 3.26463487874368 -4.468021410847994 1.0356560493129376 -10.76686852968799 -5.220848014222763 21963562.0
2266 2.329506993293762 3.192311991387155 -7.33277927423698 0.9283240868247138 -9.496011057556206 -5.0762190458030405 21993562.0
2269 1.7064260244369507 3.019712967334563 5.081849181216986 1.2067084093046725 0.3405211584337178 -5.383728461195115 22020880.0
2272 3.882683038711548 3.0310712378216027 -1.624672520846285 1.1451507569821586 -7.269078577434902 -5.468045495138904 22050406.0
2275 2.613250970840454 2.9280824535512147 6.8343047724390535 1.0369174462432842 -7.202800520628638 -6.035041628740688 22079960.0
2278 2.5858240127563477 2.816490575939539 3.6658078058769084 1.0253359503500652 -12.000964975761775 -5.781655216279873 22109566.0
2281 1.3586240112781525 2.708030938142013 -3.9307710798204045 0.765492684519393 -10.717032809812695 -6.322576654511279 22138882.0
2284 2.50796902179718 2.79127076565854 -5.48997331976694 0.7453177809021809 -9.198694285592541 -6.400311777188647 22168512.0
2287 2.835847020149231 2.730780131146532 -4.8690196034607 0.5742655150017595 -12.628052037903393 -6.383812767663889 22198512.0
2290 4.42490291595459 2.776200254492027 10.207994446457775 0.8275404635283266 -4.266644027104213 -6.733271583928633 22228512.0
2293 3.290756940841675 2.8800596109383076 -1.9315005205452733 1.0530146385332564 -7.212821035807955 -7.012586357288787 22258512.0
2296 3.9935879707336426 3.0518973786156463 5.22746009255216 1.2197953541626085 -11.6423067018508 -7.076992807412166 22287492.0
2299 2.580912947654724 3.087476412834427 4.091207878290339 1.3077418296287502 3.1100457750699197 -6.845262390378243 22317088.0
2302 4.826303005218506 3.1488363243214894 5.818363883351713 1.3970821667695337 0.6444273999475381 -6.899346016363934 22347012.0
2305 1.362762987613678 3.1617470511101313 -6.7855443817217695 1.1212507880130977 -8.556932155554811 -6.714865343417816 22375318.0
2308 4.43074107170105 3.1916205163427653 5.956898058453906 1.4908287606356019 -5.457637523985028 -6.229464729438744 22405236.0
2311 3.7472620010375977 3.2852078711928874 -5.560067680148176 1.3184487698122471 -7.132391577028729 -6.022043921852157 22434746.0
2314 3.9757630825042725 3.3399764982378213 -6.00420972480601 1.1657771811247513 -7.863272909033229 -6.345616822583379 22464240.0
2317 2.075621008872986 3.2115439180541836 4.400724168597149 1.2112681582994755 -10.570848232320474 -6.848402513579186 22493778.0
2320 3.0406270027160645 3.24039519297948 6.970334004960118 1.3447347948174584 -8.687821914088204 -6.318966839539569 22522960.0
2323 2.7934720516204834 3.195328413790866 8.34732374690562 1.3088980299020228 -9.666287588599484 -6.760735252124146 22551752.0
2326 4.635011911392212 3.259822051959359 5.83767256791487 1.3862481969615215 0.362619005060802 -6.219919099068081 22581550.0
2329 2.6206120252609253 3.2405761908895556 -6.463926408605899 1.2594587771401644 -6.248251153979831 -6.678948888510149 22610662.0
2332 6.098926067352295 3.4033653546847296 -2.012164254564989 1.3855778925179416 4.550855712655229 -6.0350997843216145 22640504.0
2335 1.4532600045204163 3.3207659584582525 -7.411263902799188 1.0383444371820134 -0.9742748347518396 -5.94178380393214 22669690.0
2338 4.145627975463867 3.3796364770298246 8.993199118148151 1.197739176482815 -5.1217813816690185 -5.624941549836019 22699604.0
2341 3.9649460315704346 3.392787085804023 6.898500285298711 1.5717290955505194 -12.21361911922004 -5.641664562594536 22728748.0
2344 2.5836169719696045 3.459935748850969 7.341948962246095 1.4910375395229192 -6.308177525633112 -5.926971850106546 22758748.0
2347 2.4085919857025146 3.2584117229887353 -4.894298532309313 1.2668443261918803 -8.60757050540441 -5.716613959765153 22788114.0
2350 2.629783034324646 3.157614959867401 5.0313477128225585 1.5138578752896374 -7.747467872697178 -5.383792467827064 22817282.0
2353 2.3788260221481323 3.0879993412773814 -5.001460374254019 1.311447680423768 -5.77513675712771 -5.296360766860602 22847282.0
2356 2.622504949569702 3.187882368694368 -3.5832762358871193 1.4420986309925556 5.941039821605927 -5.124898991137553 22877282.0
2359 4.9575300216674805 3.3309586871613 -4.748039980872857 1.380033644793936 5.256916241244981 -4.828747021585134 22906332.0
2362 3.6123530864715576 3.4478568836470536 8.276140714049811 1.7778013884750208 -13.106065401313993 -4.766394223014097 22935852.0
2365 2.7902679443359375 3.5067786982372082 -6.417971181983439 1.616779214993114 -10.39391083174946 -4.772833979530467 22965008.0
2368 0.01844000816345215 3.1962544767719003 -7.102928277019339 1.5381375520086291 -14.694710846788187 -5.456476494264248 22993134.0
2371 1.2812289893627167 3.0595001716758956 -5.149197798879913 1.6520838355497744 -1.091441859563158 -4.917819139433666 23022236.0
2374 4.022887945175171 2.9770946643833724 -3.4134400264093276 1.762374432709822 -11.20441196137407 -5.179123072398006 23052236.0
2377 2.557898998260498 3.065199819298547 4.60295654268849 1.8672246582323875 4.503565473166133 -4.764504682826112 23082236.0
2380 5.242753982543945 3.163629238620868 -1.708251243092485 2.0110367565710465 -5.43786394286102 -5.027818602691872 23111888.0
2383 4.194338083267212 3.2837789174876253 7.571838439944543 2.114702225292284 -9.655550122235345 -5.122037355263512 23141888.0
2386 3.3562169075012207 3.2551737996270242 4.6830467152827495 2.3365274472974904 -9.965448228405112 -5.6379381592389155 23171400.0
2389 2.4891289472579956 3.170566339445751 8.319316862893372 2.581428803443553 -7.999359718433866 -6.036926695209216 23200820.0
2392 3.2980759143829346 3.1459257180203952 6.510135060505136 2.5639581542502863 6.500008854988179 -5.225768733667629 23230820.0
2395 5.25269889831543 3.328228792654172 7.609596793424277 2.8105479937560305 -9.352941448425998 -5.456849172088839 23260820.0
2398 2.6101289987564087 3.301219714372211 7.804807392232446 3.127251702257711 -13.768803254738634 -5.714636674966673 23290820.0
2401 3.6586720943450928 3.2761475663076896 -5.96858885758691 2.64756825341438 4.575727688857336 -5.275854414007225 23320820.0
2404 3.5491840839385986 3.234487600444753 7.713961332698213 2.856581007843162 -12.602546874979012 -5.461513723171823 23350820.0
2407 1.9007760286331177 3.2987416803515224 -5.664834409197798 2.742394408124033 -6.261309417797773 -5.079415152203749 23379916.0
2410 4.052280902862549 3.3757905238315407 -2.781265214121664 2.3166967661409457 -2.394642818725683 -5.027496893537707 23409916.0
2413 2.426367998123169 3.404615632580703 4.70904206962879 2.1053841608844204 -7.375327340683982 -4.569048740848291 23439916.0
2416 3.5524649620056152 3.4437246569137816 -2.598038068652489 2.0695271583939405 -7.811855075322036 -4.488663485738899 23469008.0
2419 3.8840229511260986 3.4318770217349064 -5.638230410030399 1.8589896166730369 -0.19173175117240593 -4.610803461114634 23498578.0
2422 0.959807001054287 3.3046211986573923 -8.865662180921019 1.6398359232102027 -12.27525848228278 -5.050770518954557 23528198.0
2425 4.411016941070557 3.4000376759022646 7.719938421613898 1.5133793622310452 -10.257492197812791 -5.219215137678191 23557710.0
2428 6.008977890014648 3.52095327685185 1.0168194006539037 1.7843905888515827 7.318165328242575 -4.84883346966884 23587710.0
2431 3.8545899391174316 3.429221648400099 5.871502058632997 1.810635165389985 -12.425902716196262 -5.412527509190389 23617710.0
2434 2.270691990852356 3.513979060666954 5.345049470255573 1.978438148429297 4.36592082176847 -4.966758095501205 23646630.0
2437 2.3905190229415894 3.352699158031089 -7.474292887576533 1.6676846943612895 3.1108118003963234 -4.95687572851285 23676590.0
2440 3.8424899578094482 3.361373282396494 6.4424776034872915 1.5438796499950498 3.5543217297134047 -5.032169044413449 23706590.0
2443 2.2341150045394897 3.348959844425277 -6.040362917339985 1.6347749010948027 -4.114493525349217 -4.643520391641573 23736182.0
2446 1.7225030064582825 3.328095213846302 5.062712055932934 1.73250957684274 -1.2763139384443218 -4.644484506614448 23766182.0
2449 2.512223958969116 3.367232003305932 -5.726816437991616 1.5851680304629432 -2.585957677665166 -4.35554791508813 23796182.0
2452 3.747641086578369 3.4256413712097116 -1.4577771155175827 1.57682949521068 -5.154207426548423 -4.354903547171632 23825804.0
2455 4.581757068634033 3.526083070954399 7.822554602458563 1.7462577265593788 0.007078655152936708 -4.4271978777019365 23855550.0
2458 4.581629037857056 3.5020065140273666 -1.3500321587197033 1.4177083203024428 -9.554079982704865 -5.005421405489814 23885166.0
2461 3.7038769721984863 3.4839986868075705 -1.361052546954054 1.395177660059492 5.339103489144721 -4.861565367548159 23915166.0
2464 4.752732992172241 3.505259410826685 7.876271529897119 1.505116519175015 -9.41659052989239 -5.252441631290918 23944724.0
2467 3.0033559799194336 3.461571990460356 7.147733976058884 1.5624872348701424 -1.812098494256657 -4.921344483524624 23974724.0
2470 2.6625380516052246 3.4893883884090884 -3.912636008401945 1.4592027061593351 -11.403529673002797 -5.0622345150613715 24004274.0
2473 1.8888750076293945 3.4397327483362377 3.551136371276111 1.5448613778880391 -6.742180692336029 -5.48938491426492 24033856.0
2476 3.651106119155884 3.310988264473664 7.803965745767561 1.6164828298240685 6.649701498667684 -5.106754601247476 24063234.0
2479 3.638916015625 3.383752491685572 -5.3068152425804485 1.2916073209317762 -8.73193822622336 -5.276077634699652 24092100.0
2482 1.952796995639801 3.3924058358839835 -5.495171572671305 0.9327311931597451 -10.968323660276305 -5.180808339628461 24121664.0
2485 2.7194089889526367 3.3940632941646474 7.100372769544375 1.1106057159680673 -8.064018923981632 -5.055696069078776 24150716.0
2488 2.4706560373306274 3.2385855536427863 -6.666301725491912 0.938539618969719 -10.707980349088597 -5.2113218095206735 24180716.0
2491 3.967164993286133 3.2026106174419233 6.788137075887009 1.099482757878726 -7.2933915420015865 -5.075127415317851 24210496.0
2494 5.284951210021973 3.2451039124871985 -0.007477389592589034 1.047683160827838 -4.429530783909203 -5.4726331869141855 24240262.0
2497 2.2617160081863403 3.143267074457582 -6.546322463723882 0.6130573894885121 -4.152356402371221 -5.679218866516246 24269400.0
2500 3.8417270183563232 3.1559216775770924 -4.749876171119686 0.7692482743396809 -5.305829218100664 -5.95762983699804 24299188.0
2503 3.1991069316864014 3.1260693324801165 -3.1148048850198506 0.8702164629856075 -14.6467911950127 -6.363527918829254 24329030.0
2506 2.7895610332489014 3.06981499389158 -4.724578906526912 0.578328044799241 -9.937849000728601 -6.789813492369696 24359030.0
2509 1.8013229966163635 3.0710332372942077 -4.247894593079323 0.45326605424719446 -10.324473409739682 -6.981383267977754 24389030.0
2512 3.5735371112823486 3.120345836086176 5.6976353122670815 0.35642636930908544 -10.379330051357636 -6.415235095040237 24417632.0
2515 2.278718948364258 3.1087951393410664 -6.4816691150759995 0.1883509623754933 -13.14123239033419 -6.223916864334403 24447632.0
2518 2.6734299659729004 3.268979172486269 -6.827643277550016 0.3845725994432181 -7.303005822932974 -6.028183282401132 24475910.0
2521 2.0963640213012695 3.2975341382158176 -7.480342257012881 0.07170692525414224 -5.651042174000777 -5.871706455870219 24505488.0
2524 3.3638129234313965 3.2714496949795575 7.193735909469041 0.23624394049913122 -14.324109065369852 -6.202521937497121 24535062.0
2527 4.491442918777466 3.378774500900987 -2.6985070340589927 0.24486290084495643 -8.034404390344802 -6.21316316882495 24564682.0
2530 5.618384838104248 3.4009153203693954 8.841786922430018 0.4980472353620411 -7.870097607440971 -6.269040438080499 24594682.0
2533 3.4364120960235596 3.402777314573838 -2.548995831073518 0.3357533761056153 -11.270592083853193 -6.39194779381073 24623968.0
2536 2.729135036468506 3.393544986356939 7.373465039148726 0.5238684891835941 -2.06094622605345 -6.324880111946309 24653456.0
2539 3.2669789791107178 3.380704748821961 7.881589404708835 0.7592868297794533 -0.1391337890255142 -6.213557972763122 24683014.0
2542 2.372517943382263 3.264010167063993 -6.166790400176864 0.4316974878726646 0.2859195590470287 -5.814833070671617 24712026.0
2545 2.480288028717041 3.247731300843789 5.9569698288015385 0.8329202378138945 -9.389634632937067 -6.046475821799442 24742026.0
2548 0.9671109989285469 3.355041412784055 6.918430773671685 0.8832254584834103 -6.764883770481531 -5.934397920473167 24771128.0
2551 2.720221996307373 3.3769039476969858 -4.877060778896734 0.8725968305288727 -13.691225095714213 -5.973375388607963 24799974.0
2554 3.1685900688171387 3.3634621507642146 5.2643528753739295 0.7851264901902995 1.939890302167779 -5.108326625212869 24828200.0
2557 2.0552350282669067 3.2668552419378756 -3.107565687877284 0.5261686310083586 -2.804195418492927 -4.825329552735754 24858114.0
2560 2.5870569944381714 3.2126190475685292 6.586805985855487 0.9078565523005142 -6.152282601273913 -5.122279094616942 24888114.0
2563 2.7542120218276978 3.1965373274055544 -6.684218497119749 0.5752588379160541 -0.1271316689592985 -5.341969786753626 24918114.0
2566 2.242658019065857 3.318023095989776 -4.721997055708019 0.3313482683373349 -15.430704238508351 -5.350905966874785 24948114.0
2569 3.8794589042663574 3.4286827527751975 8.83911749552017 0.7905189017957065 -11.230815261529834 -5.388087159298345 24978114.0
2572 1.9283379912376404 3.2977889177867774 4.594400431558986 1.1351474247385114 -6.963392891069069 -5.7642609230305935 25007708.0
2575 5.51544713973999 3.353071933897979 -1.7095204382514773 1.0667087902077548 -10.395218655882767 -6.062644036100332 25037708.0
2578 3.9202051162719727 3.469046386837319 -2.2600252723501497 1.2873424732188434 1.0631755749965075 -5.826678746082895 25067708.0
2581 1.8543859720230103 3.5107718215654815 6.834974213935121 1.4571241686885545 -8.210183122471737 -6.130945757584015 25097708.0
2584 2.698130965232849 3.5600203330654594 8.025271155518793 1.4048635665028635 4.476021462451561 -5.474261360295594 25127230.0
2587 3.9117250442504883 3.7464934681848696 -4.1505412785765525 1.1528681760489374 -3.6371816977672466 -5.322591719440536 25157162.0
2590 4.021007061004639 3.6486830549237332 8.625790072599786 1.242384042982079 -10.968585387182404 -5.897332369559952 25187162.0
2593 4.478588104248047 3.6316176817590002 -4.149569919478394 1.4180987100516322 -4.450352492747784 -6.215046924651415 25217162.0
2596 6.506113052368164 3.770316995911846 8.17425199584298 1.7660799302698702 3.351111528329352 -6.131299597099899 25247162.0
2599 2.784600019454956 3.733567818280432 5.111908416228612 1.5955130441700254 -4.683986670701221 -6.122306440033231 25277162.0
2602 3.4415180683135986 3.6888318243811087 -5.971957596157752 1.7084022694078422 -0.007637289189683205 -6.287500321617439 25307162.0
2605 2.8659629821777344 3.5952148712885523 4.632754688924962 1.7465964864983392 -10.792163932309071 -6.59800453944591 25335942.0
2608 5.1982808113098145 3.668255398876941 -3.366178492687088 1.7002363169477601 0.35874127901689734 -6.03640093014269 25365942.0
2611 4.15251088142395 3.7683513192376843 -2.6602223980685498 1.8365431976665572 -7.067313400977915 -5.646689946204562 25395452.0
2614 1.695675015449524 3.6401897742789937 -4.624010212624835 1.6773338915438574 -0.6216216526726268 -5.568874272924179 25424576.0
2617 3.6092910766601562 3.5461049263775015 -2.4570071438336183 1.2916833508937735 -8.455449643933392 -5.8597534653603285 25453748.0
2620 3.0193281173706055 3.4317048957943745 4.455972847819909 1.545183673465268 -5.033779974031303 -6.016059228992011 25483330.0
2623 2.430799961090088 3.4342372797341127 -5.1785059996407625 1.355767667740503 -13.566850509945805 -6.062112247181562 25512028.0
2626 3.3112730979919434 3.416803211864791 6.90946921174746 1.2472973626278137 6.339296195184499 -5.6313507782918535 25541588.0
2629 2.33174204826355 3.276455370985252 7.988830326124411 1.3581959544380424 -11.111668926616144 -5.9235370911907745 25570614.0
2632 1.8017950057983398 3.1575505023294044 6.044706122455354 1.2613728769653976 -0.3731706707501684 -6.023949327748382 25600614.0
2635 1.4248650074005127 3.0400473818736184 -7.386035384048643 0.8924762642649497 -15.599965536221179 -6.477296579860499 25629784.0
2638 1.3973720073699951 3.0170210872239718 3.392837418544796 0.9577228531137851 3.454661266798416 -5.978781909787009 25659642.0
2641 3.4506518840789795 3.0627064873572847 -2.24818703515498 0.9347941874174822 -11.619612403157417 -6.458417741818346 25688700.0
2644 1.6820520162582397 2.9495006922264304 -3.7829618130185736 0.6764766337163288 4.446228500147544 -6.505448967776182 25718182.0
2647 4.233870983123779 3.0030295482459093 -2.03135778415192 0.6515566467138874 -9.543458156855378 -6.57572689550577 25748182.0
2650 3.847628116607666 3.0979453028723625 -4.590683608568592 0.8394922248485377 -9.867877971775096 -6.091802754091102 25777782.0
2653 2.815145969390869 3.1875335920861088 4.771647690677906 1.2063391416527254 -11.937470064750897 -6.093121043562897 25807782.0
2656 2.7844959497451782 3.1114524433968533 6.895100362962863 1.3240715991848067 -6.2412421916837415 -6.311719703546758 25837378.0
2659 1.6115379929542542 3.0820174220959644 -6.569701296945913 1.2175844424017488 0.8747596407330073 -6.194273360890589 25866800.0
2662 3.4018430709838867 3.020238163739342 6.663970374536671 1.5341239616779865 -11.836504041134381 -5.91968545267514 25896800.0
2665 2.666530966758728 2.9176960204483113 5.090018273764966 1.763571608957216 -11.580116386967296 -6.129539315487082 25926116.0
2668 3.5058469772338867 3.0192610665218425 5.956934098962965 1.5649189663022651 -6.025979423778784 -5.335700202072192 25955190.0
2671 2.5977580547332764 2.9553154936629387 5.535248746063734 1.5965697210842533 -5.28508316430714 -5.279538029371683 25985190.0
2674 3.188926935195923 2.8855017878038938 -4.367827851332257 1.383483376995246 -8.134141259068093 -5.3346213154533295 26015190.0
2677 3.7198050022125244 2.8517540631078946 9.915022949370776 1.6995215663290675 -12.140251438947473 -5.896469394789451 26045190.0
2680 4.307467937469482 2.784743436494368 8.002080138648044 1.7299196185792916 -3.5186793988209537 -5.425281652859812 26074336.0
2683 1.6134840250015259 2.7394371373429047 6.146038776221109 1.5182292362550929 -7.002590925747362 -5.33665951446447 26104336.0
2686 4.705174922943115 2.935140323614822 -1.3106161058501438 1.5245663174580555 -6.426813411802221 -4.8216839838229095 26134336.0
2689 3.880342960357666 3.0556648359747784 8.150626654404824 1.4348412245076114 0.6073515887451397 -4.576204304269562 26164336.0
2692 1.69131201505661 3.177219787594317 -4.365010322746388 1.4421781029013725 -3.068889570651984 -4.404843376101934 26193944.0
2695 1.9885900020599365 3.0855963759207703 -6.495765182698135 1.2629426719505097 2.123577646813782 -4.038574398340583 26223910.0
2698 2.3723340034484863 3.0592445808449575 -6.03461561743561 1.129885836791146 -3.0700066148931935 -3.9899080135813474 26253772.0
2701 4.837773084640503 3.1013577517149926 9.979075230993327 1.4729166880734295 -8.672932110577374 -4.043938410089543 26282964.0
2704 2.023841977119446 2.9908668084185734 -2.912135041065679 1.3228632110205663 -12.910391507764771 -4.616653844971608 26312964.0
2707 3.325705051422119 2.9150946763301 -3.6554672126458208 1.2355033793914794 -12.385918207779094 -5.069336239888614 26342964.0
2710 2.5474820137023926 2.9039287740983246 -2.801354213849634 0.9479288336075631 -9.43102175752876 -5.330836249430756 26372964.0
2713 4.070875883102417 2.9002373267301556 -4.306666544722715 0.7440759936903367 -4.831919089710299 -5.498810138756222 26402752.0
2716 1.9090610146522522 2.887245027431585 -5.680171557285722 0.46318610761161316 -4.681676859065475 -5.811381251329494 26432354.0
2719 3.1721839904785156 2.8841191135624706 6.312102354458288 0.4176831271169249 -9.91555973667519 -6.343469080256678 26462196.0
2722 1.7035040259361267 2.884580401250046 -6.850696057540526 0.35848136265336883 -13.858080396520025 -6.448919112045937 26492196.0
2725 2.522765040397644 2.791343169785665 -3.871064771256216 0.2858762670499111 4.418289808701431 -6.40668522713029 26521826.0
2728 1.9350680112838745 2.7695906794480623 -5.839248136034298 0.23873017216806902 -4.488284722659745 -6.39209791806427 26551826.0
2731 1.6397039890289307 2.7417276918534297 -5.274138367303967 0.19101026794738585 -11.652524565066875 -6.571072620933904 26579986.0
2734 3.6245949268341064 2.8253982888551707 5.072477561152762 0.3700829323108764 -10.06824941533701 -6.335109676287314 26609242.0
2737 6.2876691818237305 2.9232113109436297 7.996091075452565 0.5221965717602622 -8.10518580906809 -6.487044225697404 26638336.0
2740 2.7892630100250244 2.872853056475561 -4.234570179496528 0.4971096964482943 -8.701834175425446 -6.972967249410095 26668336.0
2743 3.4452810287475586 2.949877823650278 8.10930467500723 0.694311935296706 -10.197388532722318 -7.003792932797288 26697380.0
2746 4.118643045425415 2.9914182069642443 5.958018666015786 0.5418287140462354 7.554627680218233 -6.515249825960835 26726482.0
2749 2.0376750230789185 2.867771833233224 -3.8056151955858386 0.5004720475014588 2.7810347587615993 -5.870980517708291 26755928.0
2752 3.0637459754943848 2.8290560824403306 -4.778001306906243 0.2009008807346958 -6.6026815270451875 -5.968006321324976 26785032.0
2755 3.624237060546875 2.947810366865734 -3.876234172297613 0.17656126991547316 0.7108740413036916 -5.802350703860976 26815032.0
2758 2.5432790517807007 2.893515479423815 -6.680624353015908 0.22327459904062963 -6.170831832765774 -6.141171955318702 26844782.0
2761 2.7274450063705444 2.7767570516064133 6.260727001186066 0.5829671459455458 -11.584727496034215 -6.451379267940693 26874782.0
2764 2.0838979482650757 2.680200687368422 -3.840068553081988 0.2666306803233691 -12.949608562841439 -7.097618927275546 26903326.0
2767 1.4818550050258636 2.7463061096794763 -7.977777949277495 0.12551549730965983 -12.181992756034205 -6.9831760135564735 26932924.0
2770 1.8850809931755066 2.645551443845718 5.869636871765055 0.192979869039694 -5.707345595116646 -7.100282915277658 26962732.0
2773 1.828719973564148 2.593125852643075 6.373884846213731 0.08718850408446244 -11.983314136681363 -7.442275937606055 26992264.0
2776 3.980355978012085 2.73355217935143 -2.5300559975070973 0.3277243986204441 -7.82819060367279 -7.596085633454494 27021860.0
2779 3.803339958190918 2.905534590988998 8.5896391467311 0.8183591931253815 -5.283808927345645 -6.954681310257461 27050970.0
2782 3.678736925125122 2.8510261212329633 -4.529810567808527 0.6433544491572686 -0.11954738505169349 -6.680204134299707 27080086.0
2785 3.2814319133758545 2.7710167432630897 6.238724155909875 0.7356012941943315 -0.676244124608592 -6.674232689769194 27109070.0
2788 3.0130300521850586 2.801453342058961 -5.648598775310346 0.39908370544111893 -9.825005295451653 -6.419736851688352 27138492.0
2791 1.6271960139274597 2.7015937100348744 -6.571145668585325 0.13551428906440233 -12.90920043499691 -6.87807477336585 27168492.0
2794 3.1473939418792725 2.786755381381573 8.405511825222698 0.3907198438288021 -12.042312343229991 -7.015111114981748 27198492.0
2797 2.1192569732666016 2.708194201298583 -3.2556334276378074 0.5578886863970616 5.835047738309904 -6.779993339939683 27228492.0
2800 4.206345081329346 2.6420900577394875 -4.671494417544245 0.3734174434295625 -12.476765583870018 -7.113981295948874 27257972.0
2803 2.5103490352630615 2.7090398537279974 -2.184374089105499 0.10433830565717028 3.7216163459566913 -6.692256633067341 27287972.0
2806 2.373586058616638 2.755564799714372 -4.010702707355765 0.2779955398709003 4.67335340055415 -6.602402318143718 27317972.0
2809 3.1754379272460938 2.855084573054566 -5.843464178601971 0.16452397191427182 -10.7519403169558 -6.521053202230282 27346638.0
2812 2.6512579917907715 2.807078096844201 -4.085140342737213 0.14638432196460194 -12.905756226568895 -6.843161316447819 27376014.0
2815 2.2924909591674805 2.757679233427804 7.941624425025594 0.5766234184607595 -3.0787218906056237 -6.560185226246406 27405126.0
2818 4.040401935577393 2.911267665023061 -4.359191549595819 0.569839083711442 -5.956774077226717 -6.742952388794687 27434042.0
2821 4.117774963378906 2.9657037643783974 8.682965732251748 0.9241515968014686 -12.48110093992296 -6.810367087120139 27464042.0
2824 2.2674310207366943 2.9649839444287185 6.899071377058296 1.3343501797263801 -10.192302748142621 -6.649487581912945 27494042.0
2827 4.210750102996826 3.0795389176555448 8.870292365192208 1.3070376659167064 -1.4033068310996386 -6.439208086523983 27524042.0
2830 2.381098985671997 2.9459045803362374 7.946953612045347 1.4504172342323702 -13.94137859497246 -6.579154957044352 27553610.0
2833 2.0694509744644165 2.858750660792116 7.622550004146733 1.5699993423890235 -4.495774053154283 -6.302591751936126 27583216.0
2836 2.5714919567108154 2.8981225587186428 4.545982677794226 1.4422881069967497 -5.806195562562225 -5.869728658178088 27612756.0
2839 2.763885974884033 2.889043084709436 5.981712941479417 1.7494291834238647 -11.772256582745156 -6.010250286313319 27642756.0
2842 2.807118058204651 2.859048637407298 5.506694529766041 1.963418099787894 4.578155496044593 -5.5020319442796035 27672184.0
2845 2.260249972343445 3.0248389354144845 -4.545733141315958 1.8813940649317256 -6.395854194364749 -5.4148366352732324 27701762.0
2848 2.6286959648132324 2.9905673930985857 -4.598826987801203 1.753210340884093 -9.711679825927513 -5.286859905323675 27731344.0
2851 2.8221969604492188 2.99952059776013 5.365341083225395 1.693956872584557 -6.323280623319355 -5.0609037971063655 27760436.0
2854 3.152578115463257 3.002717474724507 -1.485675416632105 1.6171520941264337 -0.6996063520813149 -4.673939197228663 27789972.0
2857 2.284487009048462 2.939255430332369 -3.60509896681594 1.5318171274246712 -12.880405995639256 -4.667038252753996 27819972.0
2860 1.831300973892212 2.8464190289753644 8.219794126298549 1.8455461700903566 -8.807436753704913 -5.14612863657738 27849522.0
2863 1.8316370248794556 2.7459838800128233 -6.455392073315355 1.651458097318044 -8.558963704241554 -5.477972463450272 27879522.0
2866 3.357234001159668 2.7854554867112338 -3.6357271342498354 1.814401613058704 -10.562010464485786 -5.597520839166702 27909522.0
2869 4.768001079559326 2.8563831792471266 -0.5542842282620679 1.4530501532902846 6.871350183928947 -5.38580741033936 27938910.0
2872 3.387554883956909 2.876722095196053 9.321789737626034 1.5472647113489495 -0.8734744261996896 -5.490194647713018 27968196.0
2875 2.7542890310287476 2.8463982826675727 -2.563885154742425 1.2077414148969396 3.17432992034243 -5.586594103979748 27996406.0
2878 3.185365915298462 2.889422228695021 5.286579095419688 1.130729501032325 -0.5743741128238717 -5.469440606471644 28026406.0
2881 5.536509990692139 3.0194267819586087 11.63138235651019 1.3881479310571403 9.338265215719 -4.555956145001277 28056406.0
2884 3.8634419441223145 3.068948966562894 7.264335607761833 1.4769000265444898 5.137520460751648 -4.547686351998732 28085982.0
2887 2.7366360425949097 3.046992003445415 -4.389621073861548 1.5776698027993055 -4.740476783869298 -4.946046471447168 28115504.0
2890 2.448999047279358 2.893028923099134 -2.9618017169797834 1.4613923178189714 6.797214779328078 -4.821062949883866 28145504.0
2893 4.53410792350769 3.0125022234115186 -1.454341798655872 1.4577496179572085 -1.7928282106416087 -4.8939405586333855 28174254.0
2896 2.2031580209732056 2.868854601820653 -7.085869028996896 1.2285415413877623 -1.4125102148396564 -5.190153918430823 28204254.0
2899 2.257338047027588 2.8589003265665385 6.094080613855366 1.4252715680784716 4.438100914797552 -4.617175495547153 28232678.0
2902 2.328595995903015 2.805868247050504 -4.031234904868832 1.5103169780662027 -2.2514785351285433 -4.680600320805974 28262420.0
2905 2.809208035469055 2.7655850244890328 -2.278666452733722 1.4404764967699495 -1.7241668072468217 -4.681586717723548 28292394.0
2908 1.781387984752655 2.6598483728698774 -4.2430054385768265 1.483964633952839 -6.803789709695208 -4.7357496973344855 28320874.0
2911 2.778678059577942 2.761003327492493 8.269147596440998 1.4438593435274356 3.7014181235762442 -4.1530801227874115 28349134.0
2914 3.704180955886841 2.8712233150670796 5.371506023845954 1.6945632502029901 -6.889375860245403 -4.197062212732127 28378342.0
2917 1.6023390293121338 2.785069636660201 3.2693092527170826 1.9125522848869014 2.0462607861880926 -4.187187728122668 28407582.0
2920 4.601085901260376 2.8451966270987548 7.695719257052028 2.1480288557813685 -5.1627180718756325 -4.22216654729131 28437224.0
2923 3.6748299598693848 2.9088888666945136 6.199819618150407 2.2850299478478826 -2.9492183914595715 -3.8881878479802814 28466722.0
2926 1.537992000579834 2.7660911689829293 -7.066562244337344 2.0534508066933648 -11.022930284222143 -4.583809346889169 28496348.0
2929 3.938663959503174 2.7326972584689804 8.266145329598528 2.096760535594729 -2.2504653017056255 -4.6521075542063235 28526128.0
2932 2.379654049873352 2.764204913228107 -5.5758100975585645 1.7688017597353711 -2.6268233028168115 -4.593774162062662 28556128.0
2935 5.689847946166992 2.9862942852219825 -2.863270708929787 1.7117942221131623 -5.023450595132601 -4.244092017166613 28586128.0
2938 1.5965840220451355 3.020704578504697 -5.873149476422249 1.4137269573802116 -4.527568848939915 -4.325225108967405 28615916.0
2941 3.6860849857330322 3.1899861362065622 -2.339348108737685 1.3368024340646094 -6.893309629161392 -4.528344108241781 28645916.0
2944 3.648026943206787 3.2502012625066654 -2.596635807974989 1.490335064335439 5.455118378269351 -4.070254365556615 28675058.0
2947 1.7409650087356567 3.1096742566061617 -4.787340210946325 1.1588038496533013 -5.3375732945344625 -4.082333587452467 28705058.0
2950 3.16999888420105 3.000968004739831 9.545317311332935 1.5935672593414205 -3.1585823433777582 -4.064081750082314 28734624.0
2953 4.535443067550659 3.0926158990367822 6.121665872387142 1.8649316799442035 -6.820397319758991 -3.9991813404130045 28764366.0
2956 4.586004972457886 3.2098036684336693 -0.3954207813874784 1.8340394588293556 -9.474178796934225 -3.994580992793718 28794366.0
2959 3.2410969734191895 3.2950856214915127 5.6614291925343165 1.9101956802010904 3.347489926222426 -3.7817872799875114 28824126.0
2962 2.991860032081604 3.2524399074849133 7.183372268046416 1.7488842694961138 7.986885718907775 -2.986986269553414 28854086.0
2965 3.9481449127197266 3.209474487004584 -4.779562429939601 1.3462367055063544 -1.7143350493738763 -2.916495909801277 28883566.0
2968 2.704686999320984 3.1919300206448558 -3.5570793238543947 1.3076465995058357 -7.269274103787826 -3.4181199811932905 28913566.0
2971 6.010866165161133 3.2574985847133036 10.365381007004542 1.6951434273479984 -0.09104758845731631 -3.294860728828181 28943566.0
2974 4.9952309131622314 3.3418245458757148 -0.3471686039822357 1.872318097151462 -0.5999904706176089 -3.190497348135664 28973566.0
2977 3.53767991065979 3.2470042007113618 5.289098456627136 1.6503021044232913 -11.641627813932882 -3.4817456729382155 29003122.0
2980 2.1859359741210938 3.177051424525015 6.582830358986981 1.6922763451453338 -6.771389901028498 -3.2601943121894466 29032306.0
2983 6.029829978942871 3.342863910389124 7.813037239152383 1.7681779544142608 -2.4668396785752913 -2.824692562369749 29062306.0
2986 4.3514111042022705 3.30818424443073 9.014572816469373 1.8944788108436352 1.4793005675399287 -2.2042924706358904 29092218.0
2989 3.2060348987579346 3.2358670183309615 8.37841190317928 1.9849054703733273 7.3060120028136515 -2.137220338560167 29121826.0
2992 2.532438039779663 3.2327352666620435 -2.508402947657636 1.863619001441581 -12.751464510851125 -1.9887174866345712 29151826.0
2995 2.1775360107421875 3.140797458081412 4.918469298672255 1.8985007835154788 -11.0330607512852 -2.0280839846230343 29181826.0
2998 2.8181430101394653 3.0709509301685207 -5.143279738327189 1.795860070520689 -7.319860006205384 -2.7579740639805763 29211826.0
3001 1.8907639980316162 2.9980797138770603 -3.0008719423361816 1.8859656433519025 -6.627662214117009 -2.6758999073521235 29241826.0
3004 2.0467610359191895 2.918132713461666 -2.87045685827397 1.459057535188978 -10.958952656083564 -3.1625964564263 29271416.0
3007 3.0187389850616455 2.914841607965374 5.591752715382306 1.3022483919222516 -2.0042679318367465 -3.114760185372415 29300250.0


==> exp/hier.dat <==
iter rew_spo smoothed_spo rew_ppo smoothed_ppo rew_fc smoothed_fc samples
1 -5.501436710357666 -5.501436710357666 -10.233944177627563 -10.233944177627563 -25.0 -25.0 10311.0
4 -5.187217712402344 -4.697128999015948 -7.762142658233643 -9.841674591670031 -25.0 -25.0 32910.0
7 -2.78750991821289 -4.607762382370442 -5.481293678283691 -9.032735761927755 -25.0 -25.0 57225.0
10 -3.0715389251708984 -4.072330637298645 -5.978745460510254 -8.10340420921289 -25.0 -25.0 80179.0
13 -2.921217918395996 -3.725498421522675 -3.4728097915649414 -7.548438013255108 -25.000000000000004 -25.000000000000004 101915.0
16 -3.84545373916626 -3.667359013551223 -5.702883839607239 -6.610924823721615 -25.0 -25.000000000000007 123054.0
19 -4.244693279266357 -3.6151160182693407 -7.900136947631836 -6.15669270032876 -25.0 -25.000000000000004 143725.0
22 -2.250659704208374 -3.436694241997196 -1.5554339289665222 -5.519245708552189 -25.0 -25.000000000000004 164061.0
25 -1.6614830493927002 -2.9383017968513507 -2.558174192905426 -5.090488684994281 -22.45591322876582 -24.67130391263872 184293.0
28 -0.3126519918441772 -2.5766630228839933 -5.741238713264465 -5.193153621547293 -17.6614233680468 -23.29140350524942 204280.0
31 -1.611785054206848 -2.279221216031692 -0.1432477533817291 -4.929796659286406 -20.550796883222546 -22.711439338002734 223582.0
34 -1.738638997077942 -2.149530385583287 -4.048654675483704 -4.626992621644528 -20.37359537807283 -22.09679756579069 243953.0
37 -0.6400855183601379 -1.9631178546659416 -5.0811556577682495 -4.600648573013337 -16.183773660103448 -21.34675824434939 264387.0
40 1.621374011039734 -1.5177799836699524 -6.064501047134399 -4.642234533498605 -18.101043541273242 -21.0192200618984 286692.0
43 0.9132584929466248 -1.2674724480473405 -3.5144251585006714 -4.68644881904999 -22.097977157626303 -21.061315104932486 309013.0
46 0.6540510058403015 -0.9896416899563688 -3.211795449256897 -4.456312885815685 -22.448179080746662 -20.58792475193839 333127.0
49 -1.5105504989624023 -1.0642820724627948 -4.172373533248901 -4.156223139111899 -21.889975030231035 -20.804242061645223 356684.0
52 -2.0991907119750977 -0.9537421205703748 -2.225649833679199 -3.852380051832008 -15.468839007845512 -20.493877884000245 377103.0
55 -1.393676519393921 -0.9772948019031632 -3.2465683221817017 -3.5952862306959386 -13.689827399514533 -20.162091040491816 404148.0
58 1.1957274675369265 -0.6224526259428553 -4.049418926239014 -3.5562413483566124 -12.005762492123356 -18.93846260844925 431096.0
61 -0.7135546803474426 -0.6161387580249299 -1.6700828075408936 -3.5225144445518386 -16.797497903080796 -18.93484836247459 455998.0
64 0.6364704966545105 -0.4081134899899927 -1.470961511135101 -3.364550888185576 -12.090037654379305 -18.29595005745437 483531.0
67 -1.2288044691085815 -0.3614036673725541 -2.0866388082504272 -3.1807684521664705 -11.63527917421161 -17.3821926283668 509151.0
70 -0.3398390114307403 -0.3761476090277262 -0.8197155296802521 -3.05244456493716 -18.949596693249372 -17.58494976299895 540032.0
73 0.0847000032663345 -0.4004808101856402 -1.7226231694221497 -2.892117508172324 -16.141762923118495 -17.543102525194758 571392.0
76 -0.4445500075817108 -0.4434890237792072 -2.3862615823745728 -2.82167336723812 -19.96923010850511 -17.128132351773655 595572.0
79 -1.217000961303711 -0.4644722377932054 -0.6265455186367035 -2.5673343490407965 -19.051034675127468 -17.033681817439156 621826.0
82 2.1848299503326416 -0.2974089804420119 -0.4567034840583801 -2.189669804159328 -17.35457844834985 -17.120906659076425 647164.0
85 1.3169679641723633 -0.1716237877259857 -0.8504680395126343 -2.076844194057183 -12.816176250410598 -17.15557450572407 669056.0
88 0.6349290013313293 -0.0243354635559659 -2.4545039534568787 -2.283540072854945 -10.883809374649232 -16.52718589791173 692026.0
91 -1.5560719966888428 -0.014134090162568 0.2627700045704841 -2.254686381018789 -12.565540258221992 -16.31863480663832 725866.0
94 0.96111798286438 0.132711867926743 -4.131597876548767 -2.3966504934969106 -14.352574485475971 -16.38745310508679 748076.0
97 0.6739835143089294 0.1197201983867641 -3.683643579483032 -2.6041565037023666 -13.894359448850969 -16.240484154459523 769329.0
100 2.420773506164551 0.1591708563965681 -4.024840593338013 -2.7380161405918426 -11.93221938399804 -15.934899000214587 794027.0
103 1.8564715385437007 0.2702230701836935 -2.1215919256210327 -2.593764579717387 -14.277684971191904 -15.79274902129984 818654.0
106 0.6384710073471069 0.345009558869664 -1.4334907829761503 -2.6467556971293744 -14.499867895471496 -15.663681259540503 844781.0
109 1.7185624837875366 0.37820855789144 -3.1950098276138306 -2.739255303471824 -16.93338761761628 -15.735734706959342 868408.0
112 1.8034584522247317 0.3781079824267311 -1.2708937525749209 -2.8715686428054297 -12.545957179295591 -15.437911403449048 895171.0
115 1.7736749649047852 0.5169976563435986 -5.566222429275513 -2.9245659114615274 -17.901772998776316 -15.513471547452824 920866.0
118 -0.724727988243103 0.397854606550727 -4.704368948936462 -2.8291383417104954 -16.704982806551715 -15.410545226201515 946062.0
121 -0.6690660119056702 0.3149581584748124 -1.0304887890815737 -2.7015185893237343 -13.57245436390859 -15.461597203676108 969781.0
124 -2.008788108825684 0.313352073962958 1.3697392344474792 -2.470565663201808 -12.891669422027178 -14.924101574948176 993783.0
127 1.4912644624710083 0.2174955465116309 -1.336557537317276 -2.412813728495784 -10.558489215720641 -14.663939083787946 1019957.0
130 1.4840705394744873 0.3603302220950781 -5.504264116287232 -2.622755177109648 -10.32176048860609 -14.70101936089968 1047220.0
133 1.258262038230896 0.3785695724075529 -2.954183042049408 -2.7997947439141337 -11.305023887962669 -14.474968375767451 1070580.0
136 0.96143901348114 0.3343912522556276 -4.349732995033264 -2.8449169123996376 -13.49470465330634 -14.636636886601774 1095985.0
139 -0.3479144871234894 0.5243676320756997 -2.645867228507996 -2.772848028067418 -10.118495922077992 -14.492500094125578 1122543.0
142 1.9911794662475584 0.5819438218826211 -2.2604724168777466 -2.6961884580685926 -16.18367920970059 -14.512575893973466 1149337.0
145 1.56086003780365 0.6394143303469918 -2.1850537061691284 -2.634449137424543 -19.143957800017578 -14.830644009699103 1175019.0
148 -0.1489280015230178 0.6771517196656371 -0.9906682670116423 -2.54536795252136 -17.1339295822887 -15.142961221377238 1200422.0
151 -1.050612449645996 0.6129205723389262 -3.924662232398987 -2.4441147704624377 -12.659218046829908 -15.130135605572953 1227731.0
154 0.0744355022907257 0.5620286569002054 0.0231759999878704 -2.1433933743781077 -9.889726652283235 -14.61633945529254 1253619.0
157 -0.1109270006418228 0.6266782209479018 -2.8787564635276794 -2.0265444968195303 -10.078480018732401 -14.483891017419046 1277768.0
160 1.9859362840652464 0.5542268117349681 -0.3930262327194214 -1.9531758377727704 -15.96263600432225 -14.512840575852309 1301178.0
163 2.4384920597076416 0.723983026637957 -0.4512592703104019 -1.64526255074208 -16.381295745317267 -14.60796053684996 1327542.0
166 1.184725999832153 0.6792339171734141 -1.510614037513733 -1.5507556463558207 -19.49242325118471 -14.714235151182953 1352865.0
169 0.4184814989566803 0.6389368515664998 -1.2208424806594849 -1.699663188007525 -18.81583793960327 -14.892406374328644 1377167.0
172 0.8090779781341553 0.577847659159913 -1.1885564625263214 -1.6406279638627723 -16.700839269991103 -14.651899092247517 1403638.0
175 1.704777479171753 0.6255764015325164 -2.0651437640190125 -1.9230158285756025 -19.051943890811945 -14.861376012699894 1428324.0
178 -0.2875464856624603 0.5690575080294015 -3.3369516134262085 -2.097080595680707 -13.151734618156807 -14.984472304457904 1454246.0
181 2.339005470275879 0.7270484793633891 -0.6085044890642166 -2.014370054317235 -14.777784984153826 -14.910444539904256 1480188.0
184 1.5594384670257568 0.7726764187051736 -1.7981196641921997 -1.858923749247892 -11.0140110673348 -15.144979291067882 1513417.0
187 -1.0359970331192017 0.7188715144620339 -1.2559942603111267 -1.6370305992204863 -15.288872944035678 -15.274798908171014 1538514.0
190 1.7080744504928589 0.8595609600364472 -0.4954087436199188 -1.7532444824440607 -17.18715060146781 -15.541024419389542 1564469.0
193 0.2451666593551635 0.8684196413456082 0.8986625075340271 -1.700941095584645 -16.620834198779548 -15.35992467013633 1591421.0
196 0.858119010925293 0.7732270674053414 -4.969613313674927 -2.0561575563741536 -16.468749575254833 -15.279692547506867 1616589.0
199 0.1615276634693145 0.7195162556302255 0.6443130075931549 -1.7271486448443354 -19.431299073616575 -15.348989157602238 1643716.0
202 1.3906559944152832 0.6824220133691559 -5.303234338760376 -1.9884825463129725 -13.128851274219809 -15.226302294945942 1668664.0
205 -0.6088700294494629 0.6192853438180808 -3.003990054130554 -1.963531336421954 -10.895782121315335 -15.267488019906631 1694203.0
208 1.8547099828720093 0.795511930340481 -1.0208444595336914 -1.88297101060076 -16.805844019604166 -15.270190321592516 1720095.0
211 1.5139620304107666 0.7476984729144557 -4.175572514533997 -2.0442424296304638 -16.220204699356167 -15.750611244010312 1744307.0
214 0.5644115209579468 0.8152214144928647 -3.185191512107849 -2.243435660907592 -12.078109105547295 -15.466143323436626 1769307.0
217 2.6340324878692627 0.8096720152128519 -3.258549928665161 -2.449433982275146 -17.99407333322261 -15.681632549326398 1795681.0
220 3.2079219818115234 0.8116766643224513 -3.8673001527786255 -2.598810973326157 -19.326008169178237 -15.874305860394337 1821727.0
223 0.9107239842414856 0.9043678667711412 -0.4855905175209045 -2.5626724916004537 -20.843611178135184 -15.755023127728084 1846173.0
226 0.5313295125961304 0.7544303002364096 -3.842848420143128 -2.653504504789662 -21.37227348280417 -15.631615361588688 1870605.0
229 6.024458408355713 1.0929349851248331 -1.2051637172698977 -2.6390331990306515 -19.686895146061367 -15.60759903816332 1896415.0
232 2.759107112884521 1.2964217870228718 -1.608107507228851 -2.62364657934704 -13.54875751741936 -15.232444240247265 1920285.0
235 -0.5954945087432861 1.30018064464566 0.6393089890480042 -2.1519662447723578 -14.818199223331643 -15.672026523922131 1944592.0
238 -0.5926234722137451 1.1691442947371808 -0.8433592915534973 -2.0426638974081186 -14.165038527870252 -15.463949087647132 1969479.0
241 1.878373622894287 1.2003441196416456 -1.6041460633277893 -2.248364471578136 -18.216145324608103 -15.987486863925804 1995566.0
244 -0.0520896650850772 1.1220184926799048 1.3983914852142334 -1.8904879218223816 -15.51568308985378 -15.8213304382692 2022693.0
247 0.1672559976577758 1.0379761431934094 -0.1104389950633049 -1.4553992999923553 -17.92672084805207 -16.055751746667493 2049304.0
250 -1.6092325448989868 0.9877409948834756 -0.8930819928646088 -1.4431406423512827 -16.401416942286673 -15.999883527246382 2076730.0
253 -0.4160986542701721 0.965822866216049 -3.097908854484558 -1.4444551041558396 -12.722773959919497 -15.8075638229308 2103280.0
256 2.542470932006836 0.9470710358524927 -2.422003448009491 -1.4485757110244966 -15.141071095540273 -15.93641011572069 2128872.0
259 0.3141674995422363 0.9114132407840194 -1.5878618359565737 -1.3162077331091449 -19.423459220084418 -16.370164870739288 2152081.0
262 -0.1023920029401779 0.8932630284669444 -2.2705913186073303 -1.4386319460820614 -12.383518853197227 -15.941017370182452 2175774.0
265 1.1040594577789309 0.909287809508545 -1.5274778008461 -1.5202881941031658 -14.480177128490702 -15.727199615523793 2202735.0
268 0.7942314743995667 1.013545933347244 -0.4058699905872345 -1.2902786116742575 -15.346486898135655 -15.332269381252834 2228067.0
271 2.191351413726806 1.207410450206818 -3.6288188695907593 -1.4330519653806872 -12.616594655551662 -15.10893441512906 2253195.0
274 -0.2016746699810028 1.0168231395253395 -3.702690839767456 -1.4671234597205611 -15.427603005526429 -15.318942085441948 2276390.0
277 0.445452332496643 0.9753733782550876 -1.2011520266532898 -1.5927118606756514 -10.873715107296285 -14.883608706816911 2301900.0
280 -0.2614870071411133 0.9764307196370192 -0.5184532552957535 -1.5378351599997355 -11.2052904430289 -14.768104460098913 2325321.0
283 0.1344884932041168 0.8906050581273305 -2.3771917819976807 -1.54714784453042 -10.350902918750402 -14.4698753892437 2350552.0
286 1.7503515481948853 1.0513244460390787 -1.1850554645061493 -1.4820476668697675 -16.861423235112774 -14.780365813201332 2372653.0
289 2.275057077407837 1.1767481033297644 0.0386204989627003 -1.374887200238042 -20.338729672765552 -15.308654261366248 2396528.0
292 1.6034239530563354 1.1617049218592603 -1.666236698627472 -1.2184280759009694 -19.20850942489413 -15.351244618998363 2418695.0
295 1.2504229545593262 1.192857360234563 1.3803067803382874 -1.1688323952128743 -17.485148273038703 -15.54841280826147 2444319.0
298 -0.7405110001564026 1.2048478778363458 -1.4984865188598633 -1.3598839343280424 -14.128633722513955 -15.284248618156685 2470413.0
301 -0.2343436628580093 1.0751447910098204 -2.3297565579414368 -1.5192704882175525 -11.124589995795857 -15.252724688726577 2492856.0
304 0.1845500022172927 0.9892098727575293 0.351923257112503 -1.516580047890705 -16.688862423132605 -15.147890493612572 2515112.0
307 2.085111618041992 1.1792167081661613 -1.507458508014679 -1.4059084060724745 -15.763866292566288 -15.34072069434777 2538950.0
310 2.048351526260376 1.2688145706318443 -0.7988152205944061 -1.307540187076049 -11.764905531059162 -15.205930138333231 2562333.0
313 0.1954659968614578 1.175856369991603 -2.439420819282532 -1.420881852251806 -17.89559942852608 -15.303786716974455 2586504.0
316 1.2746909856796265 1.033893841693105 -6.544587850570679 -2.0179712853563783 -18.870204126181065 -15.225620064511986 2611557.0
319 3.2928686141967773 1.1145269350474094 0.585067480802536 -2.012235148892194 -17.94215562615223 -15.553967264356777 2637138.0
322 1.7326359748840332 1.2405612910734911 -1.683871507644653 -2.031339367834605 -13.549634019441985 -15.37523060223657 2661625.0
325 1.5328545570373535 1.2316807978441884 0.5521844923496246 -1.6305875490697916 -15.007554077314051 -15.37138390455434 2688189.0
328 0.8903030157089233 1.118720830546033 -2.3061370253562927 -1.5363330491610188 -15.606870956362288 -15.2498055142053 2712464.0
331 1.4068584442138672 1.0556356878920117 -0.0334230009466409 -1.359458955009065 -10.861814074837696 -14.918933413181904 2735869.0
334 -1.540210485458374 0.8613318921323369 -0.0857902485877275 -1.264821580801057 -16.454225009745777 -15.167484472417318 2762775.0
337 1.1253814697265625 0.852154818983036 -2.8835880160331726 -1.3710357287135502 -17.951597296177084 -14.87177123599753 2790164.0
340 0.8604720234870911 0.7520990109722546 -2.724697530269623 -1.7089378204822354 -13.663355093527604 -14.933267436802224 2818072.0
343 0.9497900009155272 0.7278744070671669 -2.2617682814598083 -1.75622408916433 -12.395523727773462 -14.589637676031504 2843190.0
346 2.2664835453033447 0.8522687995291292 -1.7798729538917542 -1.6026174804102549 -14.36424349607692 -14.664889070004508 2870770.0
349 1.655053973197937 1.0030317132055626 -1.1558617651462555 -1.6556251708590857 -17.338210793754982 -14.997643296662336 2896509.0
352 1.255913496017456 1.1519311532108645 -0.6302812546491623 -1.588729597839428 -14.95741100962838 -15.212056715031355 2924818.0
355 0.1641564965248108 1.002853398892226 -1.8369594812393188 -1.7247740509234966 -16.992939471204462 -15.16686088718761 2950825.0
358 2.615920066833496 1.0275043783282296 -1.5372215509414673 -1.6687281328646877 -15.267250125395766 -14.915007191791275 2978800.0
361 -0.5159279704093933 1.0918702692033178 -0.9448454976081848 -1.8559992399972085 -10.5084148716582 -14.747975400025132 3005234.0
364 2.1609694957733154 1.3498065349609072 -0.3875505030155182 -1.7878646228569397 -14.660706113633113 -14.941486854592736 3031261.0
367 -1.190276026725769 1.2098588520304303 1.627982318401337 -1.632399475170908 -13.594081286185332 -14.683123129016575 3058160.0
370 2.107578754425049 1.3292221307009593 -1.7852271795272827 -1.3890820385553766 -15.435923207308281 -14.718950334429548 3084069.0
373 -0.2153600007295608 1.2863118808892449 -0.079619251191616 -1.1537824803604495 -13.79298517880628 -14.475746392529484 3111841.0
376 -0.1216309964656829 1.086788495411665 1.2437722384929657 -0.9256785621407444 -17.865177396621252 -14.983983077224222 3136572.0
379 1.8512300252914429 1.1587086402893878 0.4344442337751388 -0.8447436725732166 -16.911565318861662 -14.985141565564277 3163078.0
382 1.8104926347732544 1.310848553217547 1.286040723323822 -0.6959801652813108 -13.925564644512864 -14.665961599408227 3189313.0
385 1.4633500576019287 1.425981886231179 2.0540258288383484 -0.5668729127489834 -10.645965264336313 -14.5336585593482 3216950.0
388 -0.0506840012967586 1.4758574331953014 -1.5158189535140991 -0.5918585213367051 -8.968329472028145 -14.23411333924768 3244792.0
391 0.8862035274505615 1.425768045481625 -1.0647022426128387 -0.6645660030176455 -11.90806971020188 -14.669227734577502 3269593.0
394 2.093208074569702 1.2509070855886917 -3.804120898246765 -0.9266721935835828 -9.512877745186824 -14.367080176414456 3295772.0
397 1.041087985038757 1.2333383767477748 2.488774538040161 -0.7881788673849045 -12.446704660183102 -14.132244793597124 3320741.0
400 -0.8432984948158264 1.359356743143883 0.345680259168148 -0.8789692170785045 -12.759441621265056 -13.618162366633616 3348260.0
403 3.1225924491882324 1.4618896104705124 2.2941532731056213 -0.7094525434325595 -10.745611868497784 -13.04621396026238 3376797.0
406 5.107176303863525 1.6601416046066952 -1.6344757676124573 -0.7864649619861435 -10.319395305825571 -12.706148026737202 3404539.0
409 3.079193115234375 1.8382156369908065 -0.2105602473020553 -0.7758244897868436 -14.436421925386444 -13.217728885111388 3428488.0
412 2.99251651763916 1.8310169670706724 0.6651329845190048 -0.6475756504330211 -14.614082451480664 -13.607094361748612 3456086.0
415 1.0583875179290771 1.9020361938988224 -0.3787102550268173 -0.7595944384237387 -13.781821998892422 -13.715670833459685 3484528.0
418 2.5244064331054688 2.0447754468486767 -2.186015188694 -0.8010979342190363 -17.761640672572515 -13.900289555486395 3512408.0
421 2.809760570526123 2.0715502795132927 2.020244300365448 -0.4790604260751856 -17.745679721380775 -14.329252933711894 3539090.0
424 2.3069419860839844 2.117560598241611 0.9242812693119048 -0.3404709498021381 -19.488041348914614 -14.197172539428584 3564406.0
427 4.232345581054688 2.2356453922605217 0.4250287413597107 -0.261284925759851 -11.86985100394554 -13.724020929218408 3591107.0
430 3.524575471878052 2.310687649400361 -0.5121367424726486 -0.4855589181612286 -16.972720151345456 -14.11934947418941 3616838.0
433 2.282845497131348 2.192416654660628 0.8876692056655884 -0.464527555725026 -10.270984322313709 -13.935517695349391 3646138.0
436 1.3993430137634275 2.1853475585721185 -2.451310515403748 -0.7129645213494481 -13.28597612339162 -13.70225645532211 3669266.0
439 0.1901399940252304 2.046767867967558 -2.5821855068206787 -0.8581155939629297 -9.976347122052701 -13.253004051181785 3695116.0
442 2.199614286422729 1.9871038446430809 -0.9562875330448152 -1.0069794530284493 -13.130808043943667 -13.202490949582115 3721955.0
445 0.7887579798698425 2.0256147719623625 1.6074344515800476 -0.8277384163544907 -9.556908164387721 -13.126332250980353 3749282.0
448 4.712104320526123 1.935947107050716 1.409108966588974 -0.7673471995755208 -14.398137035993662 -13.424852086525476 3776338.0
451 2.972444534301758 2.0117765059467434 -2.1694657802581787 -0.7957948600466974 -9.77502363488106 -13.300766047164696 3804208.0
454 2.108758449554444 2.085853008791649 -1.466456025838852 -0.6502845288766386 -12.152058809366432 -12.855469947936204 3832388.0
457 4.312415599822998 1.9959061789645052 -0.9310012757778168 -0.5334398356923786 -10.758059781180908 -12.6699920248249 3859779.0
460 2.0671944618225098 1.9806934200609343 -0.8654609620571136 -0.605312336479204 -13.445237115188483 -12.848614516563757 3887712.0
463 3.47263503074646 2.1874672082338944 2.064346432685852 -0.398822142344353 -16.98729798309404 -13.44973197588992 3914535.0
466 1.2970634698867798 2.273040807325152 -1.5345695614814758 -0.6038923847965759 -10.623145075863082 -13.578291397866506 3942122.0
469 0.0982699990272522 2.202285780787736 -1.169291228055954 -0.5266523029080953 -16.50256327282253 -13.882169151944243 3970051.0
472 2.025320053100586 2.2088102385438955 -0.3130177482962608 -0.6035321764304378 -17.14092402549977 -13.970978127468545 3997552.0
475 1.7110944986343384 2.1548380592485032 -0.343680739402771 -0.4685767524252361 -14.209492869813722 -13.571380804290904 4023678.0
478 1.4034714698791504 1.988003378332089 -0.5765174925327301 -0.4298336389905937 -10.589356659404345 -13.67062356064081 4050102.0
481 2.439079999923706 1.8225548281696 -1.5598867535591123 -0.4804557281020768 -15.254586384718134 -13.73085773776844 4079020.0
484 2.1153509616851807 1.822795160985888 -2.359637975692749 -0.4777624518429718 -12.281022759957093 -13.776339975136985 4108220.0
487 0.0869870036840438 1.7095134524211582 -0.2547750100493431 -0.3804447471264847 -16.37879454364813 -13.547994874838414 4135364.0
490 1.9583829641342163 1.7003281025266477 -4.457657217979431 -0.6261406393508768 -11.046445040249996 -13.299995874960876 4165012.0
493 -0.3071520030498504 1.4971804449894477 0.9835102558135986 -0.5800689028905306 -13.334519413522823 -13.412954150808238 4189821.0
496 -0.3997285068035126 1.4039033105954617 -0.1654785051941871 -0.5958230826675338 -12.39026731545514 -13.740597328325666 4217135.0
499 3.7601065635681152 1.4054703234981458 0.8311417400836945 -0.3778966194489295 -14.060529644701106 -13.799240516775868 4241652.0
502 2.5129311084747314 1.2674309273120663 2.4191063046455383 -0.1756201650693266 -10.009863181219622 -13.88417544177378 4273933.0
505 2.903756618499756 1.4623034175583365 0.7059929966926575 -0.0932861960731102 -7.71169446543357 -13.431112027729904 4302649.0
508 -0.4839330017566681 1.3599947102657903 3.3647714853286743 0.1336006878691691 -13.080001056005674 -13.256630138260974 4330147.0
511 2.515477418899536 1.325149177521881 -0.5056335031986237 -0.0525483795406838 -11.685067678089226 -13.50658264163626 4357497.0
514 0.8923249840736389 1.386647938019808 -1.8823245763778689 -0.1583484891251031 -16.07761457987935 -13.58485467248856 4385417.0
517 -0.7935850024223328 1.191861180593394 0.981526494026184 -0.2766831009445784 -11.723884675011721 -12.95787172849407 4413873.0
520 4.015573501586914 1.3265205006730163 -1.334436535835266 -0.3428981752419507 -9.36155184864936 -12.782237262128104 4442935.0
523 1.2910943031311035 1.336140166377793 0.258541502058506 -0.4456133833398938 -11.35905047277868 -12.325730829184428 4470570.0
526 0.8962845206260681 1.4488025803726996 -0.4561470150947571 -0.5228446009226495 -17.324503003807067 -12.810111645156084 4497840.0
529 0.5503134727478027 1.29801860958716 -1.4776094555854795 -0.5385966785440186 -15.320926225410513 -13.07224550903399 4524229.0
532 -1.3151429891586304 1.008247908439872 0.0041692501399666 -0.3716343423203221 -12.10258551687031 -13.188992643617352 4550938.0
535 -1.2974820137023926 1.081546919117689 -1.2918037176132202 -0.6333244510331197 -11.866818153697334 -12.9324611340216 4577064.0
538 -0.2037914991378784 1.1233315885385091 -0.7167545109987259 -0.5847475207649383 -11.858752901078171 -12.86064386929252 4605772.0
541 1.3120592832565308 1.1145485185307231 0.6602572649717331 -0.2725979796221785 -16.549510574927968 -13.092989608234667 4632622.0
544 -2.684929609298706 0.8688750189134837 0.0271972501650452 -0.3683182094963554 -11.976155213906555 -13.071684766277569 4660582.0
547 3.332300901412964 1.1293036825035403 3.5855026245117188 -0.2298735961017171 -16.011299294299974 -13.154571565260886 4687503.0
550 1.578879475593567 1.2109724444401442 0.1089509949088096 -0.4128580210363626 -13.612507965004038 -13.099580408499024 4713873.0
553 0.4659713208675384 1.2256445659608677 -1.7412704229354858 -0.5676430232573643 -11.391628042619779 -13.076883574944308 4742512.0
556 1.101925492286682 1.1621256495096304 -1.7683643102645874 -0.5329982519765742 -11.583407122786635 -12.859634867501462 4768117.0
559 2.922826051712036 1.4442577560840628 1.6990739107131958 -0.4975294834375772 -11.565204616571652 -13.022551730329637 4796937.0
562 2.587420463562012 1.4972970813770774 -0.6359482705593109 -0.7433013557419517 -8.687666111786747 -12.688376593842774 4825180.0
565 0.3670899868011474 1.570968962039211 0.2738969922065735 -0.7314217608679651 -9.409359992299528 -12.61120517119933 4854038.0
568 1.4127215147018433 1.553725770165233 -0.549578994512558 -0.70572996701464 -15.225882382312808 -12.724500956614117 4880962.0
571 -0.4071210026741028 1.5359784813808797 0.2695424929261207 -0.6590150921677098 -12.139448707704318 -12.960244265316865 4907378.0
574 0.4334770143032074 1.5132968788602348 -0.6647054851055145 -0.6129745672572806 -11.550115134687893 -12.953573869155573 4934983.0
577 1.4224555492401123 1.6305366103016918 -2.5705860257148743 -0.7123342580666729 -13.506095883800729 -12.741463818782217 4963487.0
580 2.145273447036743 1.6548933578781568 1.8959324955940249 -0.757362865493665 -12.878955153284476 -12.844301189627652 4991587.0
583 2.711836099624634 1.7000486011370743 -1.852952241897583 -0.714575102788987 -15.19783573195037 -13.44643457564076 5016502.0
586 2.468582391738892 1.814881228096656 -2.574041962623596 -0.834491817800534 -10.394598773256686 -13.260241351461334 5044703.0
589 0.7486714720726013 1.760905030187549 -1.628612995147705 -1.0224133423491106 -13.962508992564935 -13.479479098190623 5071185.0
592 1.3030494451522827 1.728256924122438 0.2293702438473701 -0.8764552751191068 -9.67297536757112 -13.37148339780018 5099191.0
595 3.291157960891724 1.804073487103251 -0.5803987383842468 -0.9202320192346148 -9.133708631417896 -13.368365071361882 5128144.0
598 2.461793899536133 2.06762904352128 -0.633139505982399 -0.8857081815704392 -16.46865363612467 -13.240158192162852 5157151.0
601 2.241405248641968 2.049192487053156 -3.1161471605300903 -1.06185550905185 -17.398719640605556 -13.395817161761263 5183596.0
604 1.353734016418457 1.903049933782018 -0.1131202541291713 -0.9033612276447682 -16.71322617825382 -13.839574075433688 5212648.0
607 0.2164079993963241 1.7737518352823656 2.4825915098190308 -0.7157128948770175 -17.266280367825004 -13.9947240464015 5240221.0
610 1.4742876291275024 1.7161417224474218 -1.7916938066482544 -0.7467573095272534 -17.480153296036274 -14.310482945063658 5266132.0
613 3.9580740928649902 1.892004410963117 1.5381315350532532 -0.4251920869613301 -11.972231821734187 -13.98370800092443 5292669.0
616 2.2044074535369877 1.9589615394062996 0.1192800030112266 -0.3456645695429723 -16.493320308129164 -13.99512448424825 5320467.0
619 0.0991114974021911 1.920437494812741 -0.0694670006632804 -0.1852304823450104 -17.4547567922203 -14.297779240902448 5348886.0
622 2.0630784034729004 1.925109223332588 0.5938175171613693 -0.0698673119403464 -11.26024587435285 -14.285489503166117 5376809.0
625 4.551175594329834 2.2032822872546056 0.2016855105757713 0.0280517473248592 -10.082956700480633 -14.174136703533772 5405663.0
628 2.483366012573242 2.2637737647515204 -0.141352504491806 -0.0034822757338323 -12.919541199449228 -13.800547457074488 5429704.0
631 1.1630100011825562 2.2759306616743507 -0.1694962531328201 -0.1911902412497431 -17.55934476342465 -14.16343001665849 5456360.0
634 0.4877299964427948 2.119991993990181 0.7357612699270248 -0.1537281181448199 -12.305673938668432 -14.246140081628305 5482676.0
637 3.1329545974731445 2.166507949384333 -0.9638760387897491 -0.1608385992873927 -16.11725248750529 -14.06608752128844 5509963.0
640 2.2470264434814453 2.30028545024528 1.6504536867141724 -0.0494153166134601 -9.88547994598466 -14.097700851523104 5538365.0
643 1.945317506790161 2.196430059959267 2.417400062084198 0.0177277250529556 -13.888851262417571 -14.16256305122598 5566301.0
646 2.571922540664673 2.1830342210232168 0.2568697482347488 0.0271527527071956 -11.756655955821632 -13.912048485169382 5594613.0
649 3.5180444717407227 2.2947202929348984 -0.6841087639331818 0.0517120354702133 -14.729430506928724 -13.90066333127684 5621170.0
652 1.827504515647888 2.270873899542309 3.016929030418396 0.2205621669832732 -14.510350320315995 -13.878050416928875 5649487.0
655 5.304190635681152 2.5561373720673504 -2.7774540781974792 0.3367813642834227 -16.08991368326111 -13.78985329783261 5677883.0
658 0.5290644764900208 2.4696752357538703 -0.2229959964752197 0.2951093219331668 -11.13835857326009 -13.631891460724022 5706336.0
661 3.967286109924317 2.653960468817965 -0.442092016339302 0.2889491963065428 -10.31722096663534 -13.31386091721667 5734272.0
664 3.02093243598938 2.8222226402460517 -0.6057975143194199 0.3715172213802106 -16.420693907635002 -13.694824981327368 5763444.0
667 4.005074977874756 2.934661280666909 0.7279049903154373 0.3228561360337716 -14.4456113333688 -13.823602190918594 5791040.0
670 -0.7506675124168396 2.7145628202478806 1.2781440317630768 0.5375867686096858 -15.354117992168383 -13.6780040569799 5819654.0
673 3.962652921676636 2.670350643560087 1.5234104990959167 0.7556574119375083 -18.26400516348869 -13.706441271212428 5848774.0
676 1.018110990524292 2.447788897869727 1.5963785648345947 0.5302544102134037 -15.903492779432375 -13.8372185647931 5876378.0
679 2.846620559692383 2.5168284389525635 4.361589074134827 0.7530716781797312 -10.49450396733917 -13.053507444710483 5904117.0
682 3.5515835285186768 2.5410717167456416 1.2124867737293243 0.909403518749446 -13.644812292065744 -12.961941360784165 5929460.0
685 3.2881786823272705 2.5675000560089734 1.3595512211322784 0.841957890582387 -14.592457221829655 -12.809897126760331 5955608.0
688 2.643566608428955 2.490695968463632 0.6586927324533463 0.823392788924229 -9.921124472974824 -12.8260415825344 5982032.0
691 2.2091310024261475 2.4476736916377955 0.9985057711601256 0.9253680064736264 -10.206320522201851 -12.727021371304042 6009293.0
694 5.649446487426758 2.494165506776819 -0.3022364974021911 0.9748823700240572 -16.016427274824117 -13.02857158077701 6037025.0
697 0.98980051279068 2.4456496029242123 2.773911774158478 1.1048966497763566 -14.131186222674884 -12.9132207990983 6065228.0
700 2.1669209003448486 2.5358274436709825 -1.036087542772293 1.041911346464847 -14.237761847339945 -12.839641757014885 6092939.0
703 3.070655584335327 2.537249294795414 0.2496810033917427 0.9545371741902436 -16.143449922619205 -12.817279466948396 6119953.0
706 3.0749011039733887 2.7310723125033043 -0.2310014963150024 0.8391214363715445 -17.244917122549396 -12.57771981597458 6147828.0
709 3.942744493484497 2.8076593879574943 2.0032448172569275 0.8871060277239111 -18.304803896462744 -12.881369047624466 6176044.0
712 0.746399998664856 2.762269802201255 1.3266839683055878 0.9760473774288344 -18.15813062692034 -13.100842790494758 6203993.0
715 2.456257104873657 2.858323580819959 1.2758894562721252 0.9495558210320888 -13.9266853655582 -12.907538122792705 6232591.0
718 4.246589660644531 2.891024129220789 1.004032462835312 0.8005394764083147 -12.961431688542593 -13.019889060276112 6260195.0
721 1.621003031730652 2.891173690475267 4.492619276046753 0.9244254396869248 -16.610718563290636 -13.032903057713742 6288685.0
724 0.6366385221481323 2.9243973578441094 -0.9963374733924866 0.9015764277840176 -15.060999789238666 -12.93409778667402 6315429.0
727 2.315934896469116 2.937942000587164 1.8607964515686035 0.769509538331217 -11.342981223500686 -12.880351948522089 6343074.0
730 1.4815740585327148 2.889752908410253 0.4433272629976272 0.7612714114746307 -11.065309389278193 -12.881201628686153 6369526.0
733 3.0356314182281494 3.0150618200757684 3.7018582820892334 0.8408532883260215 -11.69521181638996 -12.52114909157172 6396613.0
736 2.527445077896118 3.088839780216771 1.285201460123062 0.7657596868961394 -10.779615743656944 -12.51178689395095 6423633.0
739 3.153869390487671 2.913413600645589 3.5816649198532104 0.8209728699468845 -9.197543157597618 -12.143325929429084 6452979.0
742 3.194803476333618 2.9259419945460152 0.8498024940490723 0.7659989562243881 -8.560731012218579 -11.82691718655348 6477482.0
745 2.7840020656585693 2.7027424251921737 1.2525749802589417 0.8881892153717892 -8.222346073126715 -11.667353718467128 6506040.0
748 4.270074844360352 2.7599225203756763 2.378168284893036 0.916845740861842 -10.050609191754235 -11.376763042069893 6533969.0
751 3.146425485610962 2.7472671811097653 -1.3319857120513916 0.9840413456198892 -14.028659976685075 -11.50275977955288 6561544.0
754 3.4096052646636963 2.7858548923463657 -0.5259847640991211 0.9335924133184176 -12.660178260753373 -11.709183666692685 6589229.0
757 3.2802894115448 2.8651978013015635 3.9008692502975455 1.0462866885138138 -10.253632870795022 -11.617696229768836 6617145.0
760 2.3905038833618164 2.849868841263742 0.8192700147628784 1.1037603489895818 -14.284886803042369 -12.308018383011444 6644233.0
763 3.969808578491211 3.262977112090005 4.165283918380737 1.2599856051626448 -9.785355852097993 -12.01994721819782 6671539.0
766 3.2556850910186768 3.322776090819809 3.6677287817001343 1.4427273036958097 -12.251474599627269 -12.467668435124862 6696883.0
769 2.804677963256836 3.267157939074165 0.8421374559402466 1.4165059205786426 -9.973042346516738 -12.760725416196692 6722965.0
772 3.423436403274536 3.3266216900072254 1.2348757088184357 1.372735902322207 -10.228060599930025 -12.629679372052578 6750924.0
775 2.791841983795166 3.2825128191710653 3.419141292572021 1.6529510852550549 -12.86148503227869 -12.83821470917252 6779756.0
778 2.406632423400879 3.200636147982054 0.4064617305994034 1.5064091546770062 -11.953713504147197 -12.65241970669791 6807420.0
781 4.074634552001953 3.2582683350580464 4.458712577819824 1.361311362690086 -9.271548484615934 -12.30717061165467 6835374.0
784 2.936454057693481 3.344634237236598 2.5204305052757263 1.2682574746529105 -9.419723972258463 -12.341519373114034 6864348.0
787 2.1714560985565186 3.3457183857953585 1.2314144968986511 1.179739472399821 -11.697995704599471 -12.719172861001756 6891881.0
790 4.247983455657959 3.36309304889198 0.8488184809684753 1.238174635564817 -16.160873892175672 -13.136175409239549 6918509.0
793 3.575078010559082 3.371688778904792 0.3183862566947937 1.222820776972294 -13.068537870371461 -13.002425238081582 6946045.0
796 1.1895426511764526 3.181587088602188 1.0513372421264648 1.1893719087535308 -15.808132089171805 -13.047220228041605 6972839.0
799 3.504491090774536 3.099142803423564 -1.380809247493744 1.0114325394002035 -17.716931916800625 -13.18326741059988 7002077.0
802 3.901067018508911 3.053999328934008 1.6261979341506958 1.063654506402647 -9.662331727123968 -12.558184860662983 7028775.0
805 4.688531875610352 3.115844394315091 -1.4099805057048798 0.929604745635168 -12.277373510888172 -12.811132483250717 7055613.0
808 1.046293020248413 3.103937696685303 2.4269481897354126 0.8792995719273483 -15.49608165248429 -12.660265559102704 7081728.0
811 2.034735918045044 3.1316580554495634 2.345913827419281 0.972117927998201 -16.813260886133644 -12.521235222033944 7111328.0
814 1.0445724725723269 3.1427915609811863 3.40504789352417 0.959079036908318 -17.573458886520264 -12.675817293691347 7139749.0
817 1.8152484893798828 3.02585173992388 3.586083769798279 1.1218256090168424 -13.08043374040124 -12.821751893159364 7169164.0
820 3.016629934310913 3.2102193865557878 2.6924280524253845 1.1062869484728386 -16.69484941696008 -13.047010741545854 7196540.0
823 2.0974020957946777 3.2371886030852286 3.323012351989746 1.1590022722074682 -12.890903135904228 -12.898908470414506 7224479.0
826 4.496130466461182 3.322520093699764 2.253200948238373 1.4974708815112634 -10.911313461305195 -12.416548398439032 7253422.0
829 4.570988655090332 3.318992712068738 2.380122005939484 1.4335859813373222 -7.5288627521019675 -11.964361618110877 7282006.0
832 2.473871946334839 3.0666856570645864 3.4735125303268437 1.6563584708551211 -7.771641576816021 -11.939506899405249 7307486.0
835 5.496962070465088 3.18527991124149 1.2289147675037384 1.4875108329036704 -12.138260190287314 -11.803451742424878 7334156.0
838 4.494495391845703 3.299458367419492 2.577920973300934 1.6079089828042124 -14.446792603471954 -12.034690437494108 7362519.0
841 3.1396450996398926 3.337572074375059 2.756950557231903 1.5428608452701158 -15.331279251457929 -12.191002692654337 7391957.0
844 5.686624050140381 3.4368074127053587 1.9848405718803408 1.5328378311347266 -14.950607187959164 -12.0054040140194 7418202.0
847 0.5979179739952087 3.21742596999801 -0.4401179999113083 1.4948731688970125 -16.40558397139015 -12.580739502480965 7445924.0
850 2.6494786739349365 3.222080985988878 -1.1587709784507751 1.5088537720566533 -13.263965581326987 -12.328995353259716 7473884.0
853 4.010313987731934 3.3319603655437176 2.276123285293579 1.5020106078859357 -16.3661142685784 -12.172469831767383 7502817.0
856 2.427562952041626 3.393654307578072 -1.7088375091552734 1.2718108845707894 -17.038239464024443 -12.254397208585388 7531443.0
859 5.362001419067383 3.516623740233236 0.0606682486832141 1.181151923110496 -13.132615649496522 -12.195428202802036 7560312.0
862 2.471193552017212 3.394199191339156 -0.6373132467269897 0.9675452671754418 -8.384751662200095 -11.713445714691469 7589073.0
865 3.1539595127105717 3.296121818562292 -0.3467910066246986 0.7940891433646401 -7.794923078332643 -11.73259737331034 7614996.0
868 4.741997718811035 3.3574418753600703 0.0726127512753009 0.7592317674627197 -15.01394613548663 -11.977671314619414 7643762.0
871 3.355087995529175 3.2279623640770163 1.5107070207595823 0.8029181373840586 -10.622832508288283 -11.518794697266896 7672468.0
874 2.618412494659424 3.354610217549164 4.572767972946167 1.1953112343361945 -7.746860614322522 -11.489352167233482 7700853.0
877 2.8664755821228027 3.300139667235326 3.417664647102356 1.315212840529778 -6.993374112730157 -11.455744052402824 7729832.0
880 3.755242586135864 3.2964792924207926 -0.9907229840755464 1.1427414956932076 -10.070959029954535 -11.23042957323222 7758849.0
883 6.044764041900635 3.420587055684486 3.242130160331726 1.07079967139433 -8.692593020282306 -11.24612969189499 7786771.0
886 3.571523427963257 3.485155112512971 0.9109837710857392 0.8545571360956318 -12.518533154383562 -11.448185474576768 7815881.0
889 3.969757080078125 3.4311527602267717 0.9206349849700928 0.7078102686460432 -8.114584078311479 -11.04328662682832 7844318.0
892 3.4142909049987797 3.5221985998603182 1.4391975402832031 0.8806904210292683 -7.448199239095057 -10.696127566403783 7872746.0
895 3.072213888168335 3.454782244174991 1.298637717962265 1.1082962762383124 -11.741871516145979 -10.670658890670657 7901486.0
898 3.6794373989105225 3.5957394447355577 0.4989667385816574 1.257653590236008 -10.099827603018309 -10.853829103478349 7929419.0
901 3.0920629501342773 3.536695196321821 4.122830986976624 1.385753997406172 -8.566857155551206 -10.954905637325732 7958133.0
904 4.753939151763916 3.657445901899493 1.440676510334015 1.2409978720736623 -7.7937844503406986 -11.036524588698638 7986162.0
907 3.125011920928955 3.7783988532188992 -1.156496286392212 1.2409399573440942 -7.378274523939338 -11.039779411345972 8010623.0
910 3.1752724647521973 3.4777875115819343 0.044591998681426 1.176829764617653 -8.259147271881913 -10.95046858255042 8039508.0
913 2.045485019683838 3.482357618595337 3.203238844871521 1.3767448172979782 -8.470854687703092 -10.60717051441355 8066632.0
916 4.285777568817139 3.5315286570421 -0.7137517333030701 1.2174068262234918 -7.737696413516648 -10.582012518306945 8093672.0
919 1.647081971168518 3.377358538434605 3.6029165983200073 1.384517074100814 -10.145784213140812 -10.734978917954876 8122829.0
922 3.0659759044647217 3.3235150769382438 0.5132984966039658 1.3557441494392666 -7.649513185244561 -10.32320762520244 8151652.0
925 2.8005599975585938 3.205570397433003 2.5203405618667603 1.451135215429165 -8.555027029382444 -10.54758340104415 8179886.0
928 4.117186546325684 3.114298215203606 -0.7484647482633591 1.2197854741152547 -11.643199947565769 -10.892304208559246 8208247.0
931 5.654296875 3.183641228005803 0.3358147591352463 1.1946811838200704 -15.818129575771204 -11.21357534347741 8237539.0
934 2.587815523147583 3.0944211966539568 -1.7267040610313416 1.05747575410814 -9.160913990151645 -11.294601368889728 8265581.0
937 3.520596504211426 3.2833680750154577 -0.2668215036392212 0.9727325825196032 -7.506337819109859 -11.24552521695962 8293944.0
940 4.821978092193604 3.362910820175576 0.4237852692604065 0.9051885854783176 -10.38423167232008 -11.496716505782707 8322661.0
943 2.8896100521087646 3.481313859879267 3.878528952598572 1.1297202678993905 -9.258142859276155 -11.54689173549684 8351506.0
946 4.191498279571533 3.521726641592294 1.7046082019805908 1.2902979645606116 -9.247938112863446 -11.6649778577731 8380193.0
949 3.1756980419158936 3.5560944798724936 1.3449322879314425 1.2732267767365215 -8.571788212718232 -11.73216890332441 8406468.0
952 6.222824096679688 3.702966913988159 -1.428332269191742 1.0762846758727391 -8.84831303055251 -11.778501980942623 8434420.0
955 2.2852039337158203 3.676462169409662 1.469940036535263 1.083170540302388 -13.57104995879929 -12.259236743785534 8463034.0
958 3.77345609664917 3.712548140091356 2.21745228767395 1.087334265893929 -11.599650867059465 -11.723969610800523 8491115.0
961 6.627166271209717 3.967241768888983 0.9662399590015412 1.1033481492593844 -13.467531905155266 -11.800355879642291 8519075.0
964 3.9815475940704346 4.027140033861285 0.4523512423038482 0.9819424271418578 -15.268022415103072 -11.776279675567226 8546350.0
967 4.64892578125 4.118609548067368 3.8193840980529785 1.3274224589608723 -9.77479982068298 -11.83392313710501 8574103.0
970 -1.8111289739608765 3.845092162832992 2.1239880323410034 1.392416184376545 -13.063878221458522 -11.828661988518204 8602348.0
973 2.9969820976257324 3.696617349019143 0.3358709961175918 1.424383487588542 -9.557952793252316 -11.833438743435169 8629724.0
976 2.2654805183410645 3.616461121085429 -0.3733309954404831 1.2772005682138428 -11.880194891757895 -11.968390712975456 8656055.0
979 3.933526515960693 3.6604255223960833 0.9784264862537384 1.2946645951514084 -9.82990127462174 -11.92615033267396 8685939.0
982 3.669254064559937 3.6849699353326937 -0.0409019999206066 1.1521016548450038 -15.686407561953757 -12.15498184110356 8713616.0
985 3.8148229122161865 3.920701744074512 1.8500962257385252 1.3599127069734511 -13.650055203665454 -12.225378396362856 8741770.0
988 4.687529563903809 3.9561722630180687 -0.7368420213460922 1.3738289147570486 -8.046189406118694 -11.615546573018822 8770591.0
991 4.453344821929932 4.061057677878961 2.4270232915878296 1.3803531102559177 -6.416353943352041 -11.407446823908954 8799759.0
994 2.5897979736328125 3.906584459146509 1.9252973198890688 1.3854670138854568 -9.17061524701265 -11.63587884363229 8829047.0
997 2.48563289642334 3.787473702468332 3.3190687894821167 1.4701869728495922 -11.130473969335211 -11.806225979590582 8855810.0
1000 3.4071240425109863 3.697414907663521 0.3060142546892166 1.4230342706534165 -13.008643653326454 -12.228193432622316 8883744.0
1003 6.057779312133789 3.974820518994632 2.1317437291145325 1.484800861759804 -10.936156854122508 -11.970662342440258 8912661.0
1006 3.240030288696289 3.9942056277636455 1.5654172897338867 1.4785330021595628 -6.968260281956621 -11.587622296036349 8942085.0
1009 3.3519089221954346 4.03970304238887 -0.1521127447485923 1.4035795345479656 -10.283620444022848 -11.70431250947609 8970577.0
1012 3.41400146484375 4.075272059433657 1.5615225434303284 1.4126735879079235 -8.994047814153417 -11.656216788709523 8999223.0
1015 4.002216815948486 4.052878036794064 1.702298283576965 1.4668922367677542 -6.546949439893387 -11.527023390290672 9028969.0
1018 5.156909465789795 4.132763567970036 1.4707144796848295 1.7048534889387246 -6.5087712163316045 -11.300327189192563 9056731.0
1021 1.4471030235290527 4.042850330310643 2.011484205722809 1.8598299576207915 -6.011728746686927 -11.1013716058563 9084952.0
1024 4.582170009613037 4.0172093838988445 1.3932742774486542 1.768484476565445 -8.705877656276183 -10.94496948663418 9113064.0
1027 5.570555686950684 4.226356246304573 -1.0256212055683136 1.5830339073837094 -7.068045313367344 -10.534458499984886 9140910.0
1030 5.255582809448242 4.299602213319852 3.2599486112594604 1.7174009463770228 -5.614906681277292 -10.530652093833703 9170471.0
1033 2.2937135696411133 4.26000176884977 1.129067212343216 1.5663010272244369 -12.183089447856725 -10.941755534607658 9197384.0
1036 1.880873441696167 4.167795738605364 -0.6099937409162521 1.5167110926996303 -16.089473797240977 -11.236966087993332 9223045.0
1039 2.029871940612793 4.110864123335608 1.3114177286624908 1.69897611745788 -16.25999585718756 -11.555826391592772 9251399.0
1042 4.072364807128906 4.282731028940393 0.8001217246055603 1.6435928734710337 -17.086452166333785 -11.835830526589106 9281063.0
1045 4.0114593505859375 4.2963171240505815 3.220955371856689 1.8222747377994315 -11.194011477734218 -11.49447265038026 9310321.0
1048 4.1437578201293945 4.211974829518912 -0.0334642510861158 1.7585021853127103 -7.907048332567882 -11.247687429615418 9337166.0
1051 6.011089324951172 4.282439848185451 1.553415834903717 1.56582769602775 -10.08580646332588 -11.438791513032852 9365181.0
1054 1.622064471244812 4.108455119894143 -0.2086357399821281 1.4725359804801543 -14.912098167609997 -11.69480299135429 9392679.0
1057 4.299366474151611 4.1001376254128585 -1.971295416355133 1.4131148526395023 -10.323513136411917 -11.56916285564488 9420582.0
1060 1.4682739973068235 4.056136547270418 0.7555919587612152 1.4244697059355411 -11.803750156429302 -11.749906545343812 9449464.0
1063 6.714684009552002 4.261185319105565 2.645226001739502 1.430071879019933 -12.118354098188313 -11.365677786833071 9476883.0
1066 6.221538543701172 4.378464185059618 2.614285469055176 1.4973362571985651 -13.272974882384577 -11.157951666784273 9505653.0
1069 5.238001823425293 4.426774027782247 1.5162765383720398 1.5629326013335607 -8.570323637934917 -10.521825508754924 9533755.0
1072 3.692699909210205 4.249019910587975 4.0528095960617065 1.601404397486278 -9.192650399466414 -10.424255573062425 9562959.0
1075 2.541513442993164 4.304879886007791 4.422071099281311 1.8096666762319449 -10.59212712396975 -10.732557858243318 9592726.0
1078 3.4834115505218506 4.351305938343182 3.1405320167541504 1.7843613124009767 -6.571879390570615 -10.740933943362338 9620305.0
1081 4.247263431549072 4.405977412363148 2.0953754782676697 1.8240837711749611 -11.843680730584515 -10.90892869954506 9647917.0
1084 5.525684356689453 4.479267381237877 -1.3530389964580536 1.7502973784498397 -14.697859708369723 -10.887423672862475 9676348.0
1087 5.618337154388428 4.596730517419795 -0.826770544052124 1.5867436918070634 -15.489150980123284 -10.949839539690366 9704484.0
1090 5.1097517013549805 4.6860556998341165 -0.9399224817752838 1.4180022943177506 -16.06575554496163 -11.138303002702749 9730777.0
1093 5.091627597808838 4.710693965400696 4.38427734375 1.5567200427974317 -14.275421746339227 -11.223857585537178 9759183.0
1096 3.5798544883728027 4.641868121880004 0.4500382393598556 1.7150663949180165 -11.867018866471051 -10.91683534829158 9787111.0
1099 4.9493794441223145 4.502944832984659 3.4587053060531616 1.8446398983012204 -12.074742552790507 -10.824313746165672 9815263.0
1102 3.7649660110473633 4.36585316969085 -0.8611514568328857 2.0312574538131414 -11.907556887777847 -11.164252714229972 9844513.0
1105 5.710559844970703 4.298147097471043 0.6971610188484192 1.9133855046796409 -10.872811863221525 -10.81980649824129 9873186.0
1108 2.181940078735352 4.259419601444103 2.441225230693817 2.016940902073629 -11.625620998423724 -10.53032253545401 9902000.0
1111 5.749547481536865 4.364134496550371 2.025278985500336 1.7670492092069623 -9.079135608748041 -10.61552388404044 9928970.0
1114 4.67897367477417 4.374585116881142 1.2878212630748749 1.8247287053914825 -14.07243036943964 -10.676202753186208 9956385.0
1117 4.027751922607422 4.255148214253804 3.85632598400116 1.948151976847616 -10.710812190666148 -10.654180883554348 9983791.0
1120 4.909091472625732 4.358010424068517 4.378101825714111 2.0739359075723875 -8.620975634278498 -10.659456465876245 10010832.0
1123 5.808075428009033 4.414311049577968 2.507682681083679 2.2084602851494 -14.448743615352619 -11.005447530183018 10038436.0
1126 3.099622964859009 4.21860075238295 -1.1310104727745056 2.0805348564907007 -9.868166114108753 -10.974715504608026 10068135.0
1129 6.852969646453857 4.32112881956793 2.4915246963500977 2.185110938570121 -14.07624529486084 -11.258917034195372 10096105.0
1132 4.544126033782959 4.342841490035379 2.894160747528076 2.162413671055628 -10.958558160827423 -11.415526941550777 10124194.0
1135 5.946432590484619 4.464688352379008 2.4898980259895325 2.211872461446676 -10.536043697142006 -11.418649075517546 10153492.0
1138 1.0330594778060913 4.285599363524391 0.66694276034832 1.9003474780278489 -11.70266878443371 -11.493750485607414 10181743.0
1141 3.143419027328491 4.44172718143004 -0.1863719969987869 1.7970585581171168 -11.799277308459832 -11.621801520562832 10208571.0
1144 3.0144660472869877 4.35056871634793 1.391862004995346 1.8625941516047468 -7.129623325584485 -11.587137939182112 10237478.0
1147 5.367465019226074 4.378164552787133 1.4996385276317596 1.9796643178314857 -11.145510886154453 -11.219641862038992 10265022.0
1150 4.178820610046387 4.467093813547454 3.466061353683472 2.00291875179043 -15.535652404695957 -11.906335604095604 10292488.0
1153 3.593004941940308 4.467645569957364 1.6632015109062197 1.90565790392493 -14.856882731323818 -11.93380747548321 10319506.0
1156 5.385020732879639 4.582709557445195 -0.8270639777183533 1.7692459849330673 -14.310739818618197 -11.944740754486174 10347396.0
1159 4.1401896476745605 4.442381561086129 2.5583279728889465 1.9531103468533435 -14.084271041139047 -12.071284515110335 10373555.0
1162 6.35265588760376 4.457173515272462 2.6450564861297607 1.892366247570173 -11.243559631462826 -12.177309559870244 10401600.0
1165 7.828571319580078 4.82272871903698 0.871008038520813 1.7673648189101374 -7.378304075558029 -11.75828741011106 10430370.0
1168 3.327766895294189 4.7393951914262935 1.3064100444316864 1.770202621860834 -11.097339715787609 -11.530224635328484 10458136.0
1171 5.568997859954834 4.7590098033366885 2.393569529056549 1.8190321709977568 -10.28815845852329 -10.910806634450472 10487567.0
1174 4.364633083343506 4.792979527347727 1.8419212102890012 1.6534769013872397 -7.90608671596587 -10.475535053265714 10514154.0
1177 4.834357261657715 4.898349760789248 -1.6490378379821775 1.3483561665109058 -13.323083170746681 -11.007376794630934 10541026.0
1180 7.899275779724121 5.08668147266614 -0.125655747950077 1.3406847625276417 -14.711231432434943 -11.06339296721728 10570370.0
1183 3.3294270038604736 4.947381341564795 5.169863104820252 1.52571912389367 -14.6557272683156 -10.98299884330343 10597215.0
1186 6.93527364730835 5.167132912002224 0.867619514465332 1.5342062186516965 -16.13563904855016 -11.552158993694102 10625555.0
1189 3.4418845176696777 5.054342259984276 1.7670621871948242 1.6325306066742504 -14.245865948893272 -11.853328122088689 10653436.0
1192 2.978740930557251 4.889495907032794 1.8063547611236568 1.763622558167651 -10.649585620286633 -12.087333669765716 10681477.0
1195 3.488270998001098 4.829906487464871 2.195885181427002 1.5796423469948668 -9.003984600026326 -12.00416447568336 10709797.0
1198 5.161798477172852 4.839984379288526 3.101177215576172 1.6625844671423835 -13.52418937421074 -12.18272549337174 10739346.0
1201 3.333525419235229 4.733692448442919 2.353159546852112 1.7351957282456478 -17.60487761176364 -12.39266564282009 10767057.0
1204 5.765705585479736 4.6573524621953934 2.0402265787124634 1.694920416175865 -16.675763837205984 -12.673708594581704 10794958.0
1207 3.559156894683838 4.534228564098086 3.101642847061157 1.7629138536864724 -18.54097459922244 -12.972073707483858 10823748.0
1210 0.9833135008811952 4.229228967091714 1.175194501876831 1.6919874473925165 -12.050856052172778 -12.714724375869428 10852576.0
1213 3.83153247833252 4.337607577945128 0.2377814948558807 1.5737893533899556 -16.7136070328849 -12.891007771974095 10882246.0
1216 6.111032485961914 4.385518424701081 2.437617838382721 1.7483728825859703 -11.143548937524791 -13.09470070602561 10909582.0
1219 3.4040229320526123 4.324906206673374 0.454908013343811 1.6845537720628552 -8.854558170866937 -12.90473665519596 10937926.0
1222 4.668101787567139 4.335479645437121 0.6395774781703949 1.572015297796157 -7.295186225584536 -12.428665755281644 10967618.0
1225 3.363790512084961 4.282362499033843 2.0873939394950867 1.784782334774036 -9.847184468105764 -12.59458808744204 10996307.0
1228 4.599483013153076 4.212506152215411 0.8248147666454315 1.7653986128761348 -15.656083125107054 -12.523139210165056 11025095.0
1231 4.339758396148682 4.228494056815834 -2.142666041851044 1.697853468945648 -15.011217175771044 -12.325729049987483 11051358.0
1234 4.428047180175781 4.079130958161016 0.3764744997024536 1.648201879186102 -8.998588670883432 -11.8789925629655 11081278.0
1237 5.58570671081543 4.1916593628486485 5.036576986312866 1.8642207714663424 -9.973283563775142 -11.854560361515851 11109785.0
1240 4.450747013092041 4.288283540352877 1.1922165155410769 1.836978189992508 -15.774998890157157 -12.233929076939262 11138951.0
1243 4.461818695068359 4.395512242476527 1.2415612936019895 1.8428381351110457 -17.616692763653703 -12.357311466555046 11168623.0
1246 3.8368775844573975 4.318843342805017 2.582442820072174 1.8542283995055349 -15.84957167627736 -12.370720697358216 11195644.0
1249 3.863877058029175 4.240637888421445 0.488859012722969 1.7785299769859115 -10.207679448665873 -12.504031207113856 11223583.0
1252 3.970135450363159 4.367478908453325 0.1778354980051517 1.6045181968502384 -13.238566248855081 -13.047597755291182 11252584.0
1255 5.039817810058594 4.559972900910512 2.8645777702331543 1.5456696621925845 -9.579393367959067 -12.72048148060344 11280704.0
1258 2.3150525093078613 4.414241796843423 0.0360495010390877 1.502814918506977 -13.521464111999276 -12.82852680970353 11308215.0
1261 5.778092384338379 4.602547584434806 2.850913524627685 1.4904838912369798 -14.256713277046327 -12.817232966728271 11335703.0
1264 4.037963390350342 4.462986844338512 1.6256346702575684 1.4343173790063184 -11.392638591208783 -12.469618474991812 11363361.0
1267 5.321722984313965 4.590784431167832 1.9195575714111328 1.5394660908974704 -12.516334042488179 -12.134388946900197 11392230.0
1270 4.097570896148682 4.539346268701615 2.258982002735138 1.7149192161565503 -13.5641849493188 -12.35148575102611 11420438.0
1273 3.045577049255371 4.441275687887716 4.750433206558228 1.9687606928592227 -9.165494700258513 -12.16331770590952 11448247.0
1276 5.496486186981201 4.628182647159552 0.1266292445361614 1.8454408230630173 -10.618164563265545 -11.916893724719674 11476132.0
1279 5.869213581085205 4.731039935422954 1.785761296749115 1.8914179436146763 -13.697516856277582 -12.330785744064103 11505294.0
1282 9.22891902923584 4.9673134019929694 2.648357927799225 1.9980078643905117 -12.552897737205848 -12.2409818282707 11533168.0
1285 3.999489545822144 4.853747441058911 1.6387680172920227 2.001687174819832 -15.244707620568615 -12.495914260572915 11562150.0
1288 2.4970874786376958 4.721756414022201 2.201523721218109 1.9628099828517789 -13.968655890657693 -12.506089401481848 11589372.0
1291 3.893091917037964 4.808226809283739 3.674479365348816 2.103529764345872 -12.117197988113718 -12.729988454389348 11618259.0
1294 2.732384443283081 4.684118026947708 2.7931492924690247 2.1367866682422108 -9.246986140556029 -12.43512812934222 11646463.0
1297 7.182157516479492 4.869189745382947 1.1978662312030792 2.215617457155865 -14.087354219405913 -12.740433151208697 11672910.0
1300 4.955681324005127 4.887238337310859 1.6298850774765017 2.2881989389552206 -9.630865299452815 -12.382805215414631 11701851.0
1303 2.933259963989258 4.797307948876851 1.5488160252571106 2.276461113858468 -13.593137267422346 -12.478433242773407 11731269.0
1306 4.848208904266357 4.643194782073311 0.3138472437858581 2.105904615689913 -12.791369028812024 -12.705661388992992 11758643.0
1309 6.149515628814697 4.703483414576806 3.1964735984802246 2.1126129037617 -12.109790441104334 -12.750102932625095 11787602.0
1312 3.9469475746154794 4.751515190619092 0.6918974965810776 1.832576913286435 -12.685553665489472 -12.514671333800496 11816150.0
1315 5.717545986175537 4.926328886614456 0.8347567319869995 1.7126903992929527 -9.200226205641718 -12.511553449689638 11843556.0
1318 3.4825754165649414 4.857157680944249 0.2589344903826713 1.6581554206674525 -8.838253876142922 -12.176648468366809 11871359.0
1321 5.143441200256348 4.821760104127001 2.832453668117523 1.6238468356917175 -11.583938234962368 -12.27843644952514 11900045.0
1324 2.8747200965881348 4.829707463798553 0.177020251750946 1.5590609931069432 -14.108165997332046 -12.317859203889904 11929140.0
1327 3.9958205223083496 4.801488834486992 1.7756692171096802 1.4292383374927575 -13.785006722048717 -12.436721689450566 11957077.0
1330 3.367470979690552 4.763120429273315 1.9254173040390012 1.404862247868412 -16.59747542934571 -12.617309848643394 11984307.0
1333 4.909308433532715 4.727334732179431 1.7746095657348633 1.5225770981324596 -17.653810925980398 -12.786014002631358 12011775.0
1336 4.530046463012695 4.7117118729932495 2.8096193075180054 1.715129676081354 -13.576287527864233 -12.855277810014234 12040557.0
1339 8.421449661254883 4.959175744606309 6.159080028533936 1.9277710320259407 -16.62418113603215 -13.114509444394631 12066290.0
1342 5.70558500289917 4.931974041156517 2.3948564529418945 2.139556665692435 -16.486268696815365 -13.51406390968914 12095212.0
1345 5.239879131317139 4.997086565249062 0.0516164973378181 2.1866067549002857 -13.160478732642243 -13.209958619096865 12124210.0
1348 3.3815131187438965 4.765353883652924 3.174588918685913 2.2458299577947787 -14.880162138011544 -13.19529642067428 12153811.0
1351 3.1302385330200195 4.624041743955147 3.828447818756104 2.3911839008770053 -15.047083454643152 -13.208214382294804 12181578.0
1354 3.1563639640808105 4.664415152802652 1.1567340195178986 2.3355837306994878 -15.52441690052545 -13.473403363473311 12211541.0
1357 3.995229005813599 4.590039694329019 3.528993844985962 2.492526568326634 -9.383367852447247 -13.216926373340328 12239478.0
1360 3.210843086242676 4.5217270752107845 2.0114790201187134 2.5139887228094246 -11.188536293259308 -12.867674735765352 12267304.0
1363 3.2920825481414795 4.538608663055619 2.1053062677383423 2.414566629215229 -13.448167566095687 -13.015391295763193 12295560.0
1366 3.1098310947418213 4.43074103036426 3.285307645797729 2.658219672466836 -15.442104560006408 -13.638218295910116 12323253.0
1369 3.2104156017303467 4.42162685840705 2.987039923667908 2.7180023759938594 -16.059689937540977 -13.95954984966999 12350296.0
1372 5.022926330566406 4.530418488002681 3.0686341524124146 2.911035105183021 -16.80415804229849 -13.942289771304727 12378196.0
1375 4.128361701965332 4.349112587091707 2.96990704536438 2.9955117299100107 -17.217907088723457 -13.870791378288676 12407859.0
1378 6.904466152191162 4.353948357976517 2.2989540696144104 2.812448335361193 -14.642087749918911 -14.140098858238648 12435137.0
1381 4.108492374420166 4.251786764492247 -0.2786624953150749 2.612241052415875 -15.796570467049701 -13.921823565875826 12465024.0
1384 3.0790765285491943 4.293522054948831 4.802007794380188 2.750224690843344 -14.895591349885713 -14.034140386833634 12493726.0
1387 4.76833438873291 4.134627536365661 5.66337525844574 2.7815065498973697 -10.599896094475676 -13.544504146074438 12522227.0
1390 7.107041835784912 4.306703737995201 1.5598087906837463 2.6079376635781046 -7.934564535292974 -13.369670302209675 12549605.0
1393 4.656735897064209 4.536014324569408 -0.202542744576931 2.4417127602525506 -14.742119461849727 -13.132826100677812 12577934.0
1396 5.41606330871582 4.703861859934984 1.820483922958374 2.458260571630181 -11.612960476966125 -13.08454261900008 12603777.0
1399 4.575127601623535 4.721948353390529 2.5620285272598267 2.4273873706745617 -15.898430258255276 -13.174311600735145 12632745.0
1402 3.467401027679444 4.709367679082455 5.144987940788269 2.66169800604458 -10.928344405288286 -13.259492949693543 12660943.0
1405 4.1441144943237305 4.743735923531397 4.050155282020569 2.84643704817068 -11.021619613445965 -12.848037884705397 12689918.0
1408 3.7475104331970215 4.595476322062594 4.985426187515259 3.0262817259839703 -8.76316145416362 -12.603497554521628 12718632.0
1411 3.0429084300994877 4.40388512796977 5.603465080261231 3.1856894063166634 -7.301237641433932 -12.731929203957558 12746077.0
1414 5.812458515167236 4.564865246844032 3.977879405021668 3.288521916467772 -10.477649663524494 -12.5672428603898 12774331.0
1417 4.9025044441223145 4.6190497683443485 2.797064960002899 3.229067206441008 -7.501923815318827 -12.275201726647612 12802511.0
1420 4.861732482910156 4.601095858910729 2.270787835121155 3.172378637505351 -7.824399435481368 -11.938186253776928 12829197.0
1423 4.474973678588867 4.648776650606565 0.952831506729126 3.116407708420796 -6.121312705761401 -12.080647785987988 12859108.0
1426 5.863473415374756 4.785942187983241 3.503232836723328 3.110440796553068 -8.525649998192158 -11.994925768915085 12887880.0
1429 4.429056167602539 4.87552345742373 3.1835503578186035 3.1705136135363845 -7.930454239312343 -11.843675695060243 12914124.0
1432 5.846437454223633 4.8912226707304844 3.0506415367126465 3.011581535716908 -14.340710997496583 -12.127799867602024 12942326.0
1435 5.111352443695068 4.924887540535724 3.946915626525879 2.959936226835301 -16.915999162948907 -12.464772472253111 12970519.0
1438 3.2859344482421875 4.849024694940703 4.734364628791809 3.049785254226061 -12.404313554663608 -12.367744412934051 12999462.0
1441 9.608152389526367 5.106940671341822 3.458736777305603 3.084497251968592 -10.45419834146318 -12.282809094354544 13029081.0
1444 2.4779365062713623 4.934322822252994 1.6262077689170835 3.152741847563245 -14.393694092429266 -12.145061513714412 13057487.0
1447 2.8127095699310303 4.834970879305157 5.207205891609192 3.210102278933314 -9.76902421682318 -11.87820561082707 13087487.0
1450 6.148373126983643 4.942729686353195 6.843440294265747 3.450329032590788 -11.848260758646948 -12.105695001590815 13115315.0
1453 3.686933040618897 5.00372087486448 6.345962762832642 3.774149362410288 -14.522211494012472 -11.969857714222368 13141614.0
1456 5.969347953796387 4.997376606660096 1.9872125387191768 3.5878440388377726 -12.649895979394188 -12.10685712835148 13169599.0
1459 3.939781904220581 4.933803762922893 4.420050859451294 3.671824208497233 -15.563710512334596 -12.398064202865015 13196618.0
1462 2.8035004138946533 4.822914725700432 4.379348158836365 3.7241325412813686 -10.991876918760141 -11.953402734324303 13221491.0
1465 5.251574993133545 4.834928516910401 3.619966506958008 3.718802256672147 -14.470489873291513 -12.36419900635939 13250286.0
1468 6.308600425720215 5.051683002673822 3.091421127319336 3.810060629029604 -10.621421253369038 -12.174739000485385 13275493.0
1471 5.140231609344482 5.057769888556729 3.2935423851013184 3.8053899238381295 -15.130727370726525 -12.597286364152415 13302894.0
1474 2.0708250999450684 5.034966956187642 3.670387387275696 3.80167649291583 -13.361397868041848 -12.693348396264197 13332894.0
1477 4.098768711090088 4.868709275326328 4.570313930511475 3.862047718986777 -15.576023558709291 -13.013979627488403 13361236.0
1480 6.772626876831055 5.043119315183536 2.79786229133606 3.647287863803883 -15.261292406067906 -12.723374654909245 13389474.0
1483 3.7898778915405273 5.0504560035253645 2.969100773334503 3.6840474689266 -13.134590788583019 -12.87695143128195 13419074.0
1486 5.157806873321533 5.0185682136004655 3.3397432565689087 3.706601624334176 -12.232501355076838 -12.793238114911489 13445700.0
1489 5.85867166519165 4.993640008650649 2.8304489850997925 3.572984350799942 -9.588107815528007 -12.247580234234198 13474320.0
1492 4.636684417724609 4.954654687966205 5.037393808364868 3.676376325444848 -7.514907011252968 -12.03693020301979 13503915.0
1495 6.540507793426514 5.113280202323846 3.390323281288147 3.605175331658974 -8.363662623786391 -11.640460090500923 13533196.0
1498 6.877367973327637 5.151451149752331 4.085172772407532 3.7921111918579538 -15.022579916534397 -11.886476566019237 13560645.0
1501 4.339817047119141 5.124232711775985 3.2558834552764893 3.722858831074177 -15.461871684123416 -11.780609686101725 13588535.0
1504 7.494002342224121 5.109621840309486 1.841334700584412 3.464406917786784 -12.422215306255037 -11.60242351247101 13617404.0
1507 4.425748348236084 4.910624258294615 3.086903214454651 3.324037410691573 -9.805532013718206 -11.2363071504881 13644303.0
1510 5.603930950164795 4.887143937313474 2.5014599561691284 3.400074686667069 -9.655850311027944 -11.324040992390126 13671963.0
1513 5.527973175048828 4.916870817884915 2.6872440576553345 3.3351671765534383 -12.283775027925216 -11.186914208253974 13698365.0
1516 5.901911735534668 4.939749390964971 3.339430332183838 3.106083904456439 -12.251367057944897 -11.59620677725397 13727964.0
1519 3.8878118991851807 4.843993958469956 4.124855875968933 3.192171485294831 -11.964040787908477 -11.454938140725991 13755465.0
1522 4.134665489196777 4.851806888211683 1.28727525472641 3.12829376678028 -11.516403086267315 -11.816707055792888 13783735.0
1525 4.458978176116943 4.737122096710047 0.8697262108325958 3.005566740048724 -10.534226371857024 -11.5725566777677 13809968.0
1528 5.422347068786621 4.848333122332572 2.2295227646827698 2.8888872181815124 -12.23648521465652 -11.742313220637124 13838121.0
1531 5.274501323699951 4.975468211059248 1.6796107292175293 2.926489686149088 -12.46950599947471 -11.843443608047457 13866943.0
1534 6.193376541137695 5.093593289067698 1.8626123070716856 2.8471178568966726 -10.704147837152131 -12.035767693670945 13894688.0
1537 7.396139144897461 5.186937424281911 1.066031992435455 2.7487086052317884 -13.189261464440166 -12.056149688233225 13922085.0
1540 4.9483723640441895 5.125921237540922 5.366907835006714 2.7598807698897385 -8.267288152824584 -11.840510349188625 13951141.0
1543 2.909840583801269 4.942630495939468 0.6780742406845093 2.5794846604019277 -12.630628529781248 -11.571947652054783 13978720.0
1546 4.1956787109375 4.851503253945019 3.3752392530441284 2.5351142133821347 -11.568631652772943 -11.479819335907075 14008448.0
1549 4.513714790344238 4.74140281075756 2.51261168718338 2.6090274481279483 -8.343230609794787 -11.087360040749571 14035835.0
1552 5.184700012207031 4.742955450241533 5.229938864707947 2.628781623050932 -11.210074426912854 -11.114106281125167 14062898.0
1555 5.200953006744385 4.85175463795735 3.914156198501587 2.7806039636674518 -9.783889223492363 -10.88908001041785 14090153.0
1558 6.023192405700684 4.867815249479889 2.078870952129364 2.7358314079886616 -14.998662508816256 -11.31782283462057 14117830.0
1561 7.345571517944336 4.972792358517876 2.3887581825256348 2.840373519721631 -14.008265431157163 -11.424881180018954 14145804.0
1564 4.4427008628845215 5.072058159749393 2.7873217463493347 2.850685557683873 -15.0672463721413 -11.303327571877553 14173566.0
1567 5.489830017089844 5.108196340381658 3.157020092010498 3.097307457217144 -9.233282104254641 -10.713269937509216 14200407.0
1570 5.355599403381348 5.159066917787166 5.228359580039978 3.217084370887513 -13.256735284107362 -11.071701270884228 14224319.0
1573 2.174510955810547 4.897955506159401 2.7830647230148315 3.3251069963839823 -14.583912853582046 -10.9279403351383 14253953.0
1576 3.5056889057159424 4.89994173874827 4.880249261856079 3.3579407744229823 -12.212626205019937 -10.967695123278212 14282760.0
1579 5.098898887634277 4.82604413539509 2.046432673931122 3.3012153051715014 -15.549301642839229 -11.551814374570856 14310859.0
1582 4.595779895782471 4.789294104148476 2.672170579433441 3.11854012619226 -12.70787314775842 -11.897219059140069 14337442.0
1585 5.455964088439941 4.802281598433181 1.01204252243042 3.1856697283015443 -10.204936817148125 -12.140309969441372 14364562.0
1588 6.072336196899414 4.826618418237105 1.3833592236042025 3.247920941504875 -8.276651075857824 -11.622677866370568 14391459.0
1591 5.1399030685424805 4.877456961999203 3.578895092010498 3.3814665240537445 -7.180914935615183 -11.166735025654496 14419766.0
1594 6.169707775115967 4.936421785687401 6.627115488052368 3.466324783545335 -7.503037070654056 -10.9188552876056 14449362.0
1597 5.990744113922119 4.976144224534448 3.4967751502990723 3.368576209764753 -6.9916871920556165 -10.6247612098078 14476858.0
1600 4.112997531890869 4.916377313601695 4.915900468826294 3.64301051961923 -10.945547217977289 -10.805891753955247 14502648.0
1603 4.144790649414063 4.770714412156853 4.026890873908997 3.758038627566257 -12.939576537179194 -11.41188576586564 14531364.0
1606 6.1650390625 4.770070180147314 4.922123193740845 3.7208696596818 -11.770384337395353 -11.46018558178218 14560185.0
1609 4.495864868164063 4.934613955334102 3.7452181577682495 3.757466126039192 -9.60292116571486 -11.30234606878663 14588291.0
1612 7.586422920227051 5.017987038939008 5.7493815422058105 3.81665335565132 -6.589209551626763 -10.74939853815432 14615086.0
1615 4.148575305938721 4.979148419117006 5.010939717292786 3.9354602594687047 -13.54457971212073 -10.943808206944174 14642498.0
1618 2.4979944229125977 4.945975154454011 1.3727572560310364 3.803031596841453 -8.425436804352177 -11.1312579481055 14670318.0
1621 4.291223049163818 4.904249998087392 1.274743527173996 3.643032645620242 -12.397505496409957 -11.23360267607896 14698218.0
1624 5.875347137451172 4.871478720924397 0.7102192640304565 3.473590178229496 -10.929163028302533 -11.261708306770975 14727225.0
1627 3.6387789249420166 4.738169462115144 1.50607430934906 3.4776159857104627 -8.713738001159138 -11.234109331729677 14755901.0
1630 4.003002166748047 4.780461396705995 3.366033911705017 3.4942486167448745 -7.091048409834283 -11.353716813065786 14783756.0
1633 3.166516065597534 4.623943972136433 2.65944367647171 3.326942147999203 -12.26038314709612 -11.426515843749932 14811978.0
1636 4.815155029296875 4.534156022528437 3.439744591712952 3.318926286967557 -12.241886119791516 -11.522560949408469 14840130.0
1639 4.163934230804443 4.258303789788358 1.9805429577827451 3.156984776518417 -8.706936996486705 -11.231441314539907 14868234.0
1642 5.393833160400391 4.6040969641754375 3.1567318439483643 3.126287274855476 -13.912028773616374 -11.85580437709618 14895747.0
1645 3.719576597213745 4.464990802599101 4.274080395698547 3.254488512045602 -15.596171717428238 -12.120909895606236 14924549.0
1648 4.669894695281982 4.479520086726141 2.691754460334778 3.3366116247844886 -14.078516661733467 -12.565824473852738 14954189.0
1651 5.231888771057129 4.627989018062823 0.9052972197532654 3.1304919060074403 -14.330942557791214 -12.822522136889503 14981002.0
1654 4.114675998687744 4.7176217642131455 2.5563007593154907 2.97567230019278 -13.200295613332834 -12.607280632595987 15008944.0
1657 5.2193756103515625 4.66418353059858 2.54529082775116 2.948184882390165 -14.820325321076687 -12.49488888880573 15037174.0
1660 6.216091156005859 4.885754454635077 3.18173611164093 2.969069373077227 -16.65615095144215 -12.4972648419218 15066262.0
1663 5.205431938171387 4.981981031474794 3.3380895853042603 3.1323405232039336 -16.738550487007906 -12.914220947010824 15094725.0
1666 5.606928825378418 4.973788866792628 1.6105259656906128 3.213263362972484 -16.56127690376871 -12.80337355018716 15122120.0
1669 4.2577009201049805 4.976989834189035 4.700325608253479 3.377058420420128 -11.451330407423573 -12.204630079009384 15150501.0
1672 2.66509747505188 4.930659702491449 1.9385790824890137 3.175598244998798 -9.208617887660463 -11.899278695222826 15178508.0
1675 3.616239070892334 4.83846234202642 3.588375806808472 3.299085441956636 -9.189604493400713 -12.13048559488884 15205113.0
1678 7.469828605651855 4.861449122113554 4.532359600067139 3.6041473002237736 -9.391988693260293 -12.121639171708264 15233344.0
1681 4.82406759262085 4.798076277775409 1.6517309546470642 3.400485386943162 -10.722428972521048 -12.403381269669245 15262816.0
1684 5.049158573150635 4.921004007498634 2.684572577476501 3.324227838780426 -15.006746863767438 -12.186144006515596 15291567.0
1687 3.24800705909729 4.726378467169604 3.3921704292297363 3.289992531111253 -13.056697596129867 -12.1284545885882 15320321.0
1690 4.687962055206299 4.640853761285011 3.3671153783798218 3.370731079160802 -13.461994634070734 -12.140935951410992 15348299.0
1693 6.714173316955566 4.636301749405349 4.1231653690338135 3.4292813939194757 -9.864164686611652 -11.86345634706671 15375760.0
1696 1.8442310094833372 4.519412213325767 0.2402332574129104 3.4356525449412074 -8.801614814457258 -11.644875692387275 15404265.0
1699 4.887672424316406 4.466677285847773 4.607345223426819 3.475963612739079 -8.989574985709451 -11.923027565033788 15429821.0
1702 2.9689619541168213 4.465435737664484 0.7061347514390945 3.225572645501339 -8.432903810215604 -11.498131222887498 15457029.0
1705 6.995819091796875 4.554799644170862 4.484330177307129 3.3685163124073823 -11.744601578245334 -11.419675190325917 15484098.0
1708 5.600563049316406 4.644198440656066 3.04815673828125 3.4897526077591827 -16.57037130563287 -11.93581987016234 15511570.0
1711 4.269495964050293 4.733706155522609 3.4773741960525517 3.436782481201852 -12.988027413637528 -11.693690652867147 15536757.0
1714 5.487527370452881 4.904996122570579 2.998536050319672 3.420853541675539 -11.454904168707158 -11.739790227139402 15565872.0
1717 5.704378128051758 4.92723726795183 2.555910050868988 3.3890368884085698 -10.798604783095179 -11.754979271683949 15593995.0
1720 5.596000671386719 5.022207239180368 2.8325858116149902 3.349661171245938 -12.702013647936244 -12.019723028906713 15621812.0
1723 4.934956073760986 4.956165738560344 5.007999658584595 3.426010296412505 -9.05977624031887 -11.464037458219538 15649482.0
1726 6.305112361907959 5.16667039805941 4.025823712348938 3.381872813482852 -7.787758064077819 -11.121159274275524 15677710.0
1729 4.855846405029297 4.994199593487418 2.2623615860939026 3.385877031363131 -10.467133739327735 -11.29576203442898 15704974.0
1732 5.512876033782959 4.922386182503701 4.638444900512695 3.489034249867313 -11.184750867421098 -11.36724830028496 15732029.0
1735 3.6066734790802 4.935840562165093 2.587023675441742 3.4321985678144737 -12.551454006171836 -11.788282479872356 15760517.0
1738 5.008068561553955 5.040266538056453 1.6152307391166687 3.2387630752569097 -15.36774627251116 -12.042643720940754 15787202.0
1741 5.173426151275635 5.09983527580272 2.939823031425476 3.2034328091970257 -16.226535173958045 -12.019976120131671 15812471.0
1744 4.921840190887451 4.987046078606154 4.56437087059021 3.3075962641099226 -10.52373060841818 -11.720637787471702 15839058.0
1747 7.741595268249512 5.2639800452072505 1.5821422934532166 3.356920677158725 -9.43182673746026 -11.533580583074706 15866580.0
1750 4.460806369781494 5.116703851069108 2.777843177318573 3.303801019789529 -10.411014106299467 -11.582369844405214 15896106.0
1753 4.097342491149902 5.137701978979795 2.894734561443329 3.2560964090129008 -11.660636515176067 -11.380994170014809 15924332.0
1756 5.788384914398193 5.281711768393661 0.4898895174264908 3.10319992096088 -13.472349311332552 -11.681051938933248 15948039.0
1759 5.135423183441162 5.176193631194959 2.2042747735977173 2.9025168823936585 -13.824945822668678 -11.734290129141064 15975063.0
1762 3.887195587158203 5.114469547561505 6.49963116645813 3.053687231839719 -14.81290067900391 -11.454524848949823 16002857.0
1765 4.475747108459473 5.103771270425812 2.3631023168563843 3.010208296231418 -10.157971507910329 -11.713567633340098 16031576.0
1768 3.189413070678711 4.938069942132275 1.931814730167389 3.0314626386355847 -13.994754283898585 -12.128149856564711 16058320.0
1771 5.622230052947998 5.063928721307709 4.568515419960022 3.20077068335522 -10.393498060957414 -11.92566389621104 16087943.0
1774 4.059667110443115 5.016987966035896 3.645243644714356 3.387933787463227 -7.306150212949879 -11.2830307379223 16116120.0
1777 8.738556861877441 5.108316652191705 4.516636490821838 3.4385437415569946 -10.862062612772236 -11.698226580371331 16144385.0
1780 7.517961025238037 5.241807432843888 0.3060929998755455 3.1935629105785086 -12.834257506296726 -11.649235130678056 16172516.0
1783 7.071287631988525 5.288643316810493 1.8434377312660215 3.2188802326272343 -11.44340963858961 -11.631774481786216 16201330.0
1786 1.9671629667282104 5.097505170748363 4.370201110839844 3.397842683760466 -13.96892827118388 -11.539071277907048 16230415.0
1789 2.9656689167022705 5.025097807634754 3.667965888977051 3.365943614766881 -12.746249924575704 -11.679837408395064 16257859.0
1792 5.701052665710449 5.013164413629393 3.40295934677124 3.2997898937305528 -12.546134035644943 -11.85587415668686 16285605.0
1795 4.97218656539917 5.005824531265112 3.377241611480713 3.0457573495961507 -14.758258317923179 -12.106754211112738 16313658.0
1798 4.127882957458496 5.1319205185758845 2.5946168303489685 3.1266781399407275 -8.642328698468427 -11.894883589007136 16341614.0
1801 3.9514970779418954 5.023819641179779 1.5172762870788574 3.053448114879828 -6.961103321083133 -11.406074310271825 16370319.0
1804 5.224677085876465 5.030210792686256 1.520557522773743 2.9763348190621675 -7.868051112934698 -11.22522136486926 16395495.0
1807 5.04899263381958 4.9369135659097525 4.893050909042358 3.1393886194471925 -12.421310891911826 -11.694052095361478 16422897.0
1810 5.662347793579102 4.920728082696459 2.1079005002975464 3.0384814288219664 -9.928764777543751 -11.6685191113081 16450847.0
1813 4.9835944175720215 5.0381647967237 2.909257471561432 3.068740165829905 -14.188888207809303 -11.994618584833807 16477562.0
1816 3.8881924152374263 4.915340373391039 3.758540153503418 3.151187076404827 -13.604733391282625 -12.066842279899682 16505494.0
1819 7.821009159088135 5.188726233721156 2.958548963069916 3.044866474153946 -13.644192895358085 -12.277495326010856 16533299.0
1822 5.017099380493164 5.161576181835944 5.147841811180115 3.1763248526440613 -14.693575021295395 -11.987336465930168 16557643.0
1825 6.319327831268311 5.178431807077519 3.757484078407288 3.3011131418142265 -12.444629013576693 -12.08489427558832 16585796.0
1828 3.06560492515564 5.071650572536104 1.254322528839111 3.2816381719073573 -15.972207609446546 -12.346916090662692 16613683.0
1831 5.352489471435547 5.0001522365519895 5.163950085639954 3.246918649728963 -16.94633812036176 -12.681968637529293 16640299.0
1834 6.7064080238342285 5.175712334824601 3.4443583488464355 3.2254261834104865 -14.638610080556244 -12.581452283133338 16668378.0
1837 5.770158290863037 5.1571646827413975 3.626978874206543 3.284750870825377 -8.422536256525774 -12.268541986925053 16698029.0
1840 6.775751113891602 5.174697390254199 2.377512753009796 3.2230697325473177 -12.132073533211894 -12.311855211009858 16725770.0
1843 5.961588382720947 5.274046707224366 3.4930003881454468 3.2220004828194737 -7.175821891233358 -12.179554946039106 16753556.0
1846 3.917994499206543 5.158717677677987 0.999590277671814 3.006118011885752 -9.813599486038678 -12.06284966044987 16782372.0
1849 5.419094562530518 5.059530418743143 1.187157779932022 3.0116151140340577 -11.573472853181736 -12.180599287982735 16810176.0
1852 5.229711055755615 5.062793532706349 5.142290353775024 3.076839390628331 -9.521312938062882 -12.062781889898298 16837748.0
1855 4.483416557312012 5.086260373816151 2.208030045032501 2.969099570203104 -11.784250556037119 -12.411663176273382 16865830.0
1858 3.945909976959229 4.9911564830543895 1.7043809294700625 3.016946249371357 -11.559404657964844 -12.213205860574783 16894262.0
1861 4.244729042053223 5.01758272262499 5.002226829528809 3.027783789930588 -8.032335825131334 -12.01047376975026 16922460.0
1864 4.732434272766113 4.998565020496763 4.432361841201782 3.104104219651288 -7.463185671066162 -11.686437935261234 16949600.0
1867 5.142199993133545 4.924793042912653 2.2359471917152405 3.06053111865434 -14.32116792770709 -11.883712354198176 16975808.0
1870 5.983765602111816 4.892683269262236 2.8668015003204346 3.14386731460476 -17.628995449750256 -12.06043180846858 17003338.0
1873 5.80590295791626 5.087505785554969 2.8337903022766118 3.0894697851649724 -16.45902478642369 -12.04436888143936 17032520.0
1876 5.053872108459473 5.071713049634557 4.152604579925537 3.0210920374604093 -11.00641337196983 -11.637316736410154 17060726.0
1879 5.542233467102051 5.101609352644657 3.930086374282837 3.011114374829351 -7.811448391970156 -11.120592390892009 17086602.0
1882 4.612180709838867 5.046247305725133 3.8679120540618896 3.180817644930194 -14.721887600526472 -11.841887738385848 17113988.0
1885 7.138979911804199 5.293361720507465 4.515606164932251 3.2467392642540176 -16.057568216924395 -12.27647584860233 17142040.0
1888 5.273611068725586 5.2622571706436165 1.8471516966819763 3.0059673936297973 -11.785786544700112 -11.875424985232993 17169740.0
1891 6.206138610839844 5.375283070228526 4.111590027809143 3.0123316586961844 -7.2935780562470915 -11.123787279164036 17194402.0
1894 5.635258674621582 5.344411950924905 1.112443506717682 3.0055272381005125 -11.869341675731363 -11.528562922740509 17223030.0
1897 8.697969436645508 5.581418222254033 1.6981440782546997 2.7539327421689643 -13.02058485398064 -11.557391453541186 17249948.0
1900 4.787376880645752 5.410923039141219 2.861347496509552 2.8888653488780904 -14.010289841272382 -11.536484639467606 17279042.0
1903 6.281981468200684 5.304597136158994 2.8467074632644653 2.898564521841128 -10.634311247369112 -11.110687144520588 17306094.0
1906 6.227027416229248 5.350087319968751 -0.0092017496936023 2.692446074403138 -14.288061880574357 -11.572126705518938 17335482.0
1909 6.419169425964356 5.342614524969573 2.691059947013855 2.729941327294187 -15.280300818232858 -11.522655694375954 17364364.0
1912 6.155911922454834 5.135438379381238 2.121930778026581 2.687512993573589 -11.40080581972985 -11.495625384882953 17391570.0
1915 4.772212505340576 5.066463770625424 0.407629519701004 2.4950954751465493 -11.565389914538635 -11.358256457058223 17419314.0
1918 4.404445648193359 4.9308109226050245 3.680389523506165 2.591891733941176 -7.401305926002201 -11.259360535266277 17446360.0
1921 2.740412950515747 4.851689331915261 2.68519127368927 2.594887790415421 -10.116546765701656 -11.442007219899716 17472806.0
1924 4.108142852783203 4.781445068516423 0.4338584840297699 2.4249707177557167 -14.880062276315785 -11.512681463353688 17499980.0
1927 6.610126972198486 4.787986794105234 1.15265554189682 2.381217682072138 -13.669233911828925 -11.759518692941798 17528904.0
1930 4.097619533538818 4.935291827211741 2.483928680419922 2.3258783761172728 -8.073220711568164 -11.58447175988444 17555416.0
1933 1.9899319410324097 4.7937779752240415 1.694972276687622 2.255839491100732 -14.015488132908336 -12.167680139806093 17581636.0
1936 4.741213798522949 4.767851100710002 5.005211234092712 2.432233749976694 -16.583370727597565 -12.393380509592204 17608684.0
1939 4.81813907623291 4.859783381784192 2.735393464565277 2.363954026616649 -17.301685104646374 -12.72845242626309 17635530.0
1942 4.493892192840576 4.756566428594299 -0.1528807505965232 2.1063046068932554 -13.002212158828993 -12.803286890519685 17660956.0
1945 6.020903587341309 4.89557403763393 0.8175314962863922 2.079908538199372 -8.28801414160468 -12.205191080465916 17689554.0
1948 3.531342029571533 4.871667736025825 2.344989001750946 2.108603426081792 -9.917889535639585 -12.361654576574066 17717756.0
1951 4.771409511566162 4.930392964889191 1.1500649750232697 2.145995886322723 -12.401804750127702 -12.528521274446414 17746354.0
1954 5.003317832946777 4.959008771053642 1.58018696308136 2.301438200029147 -16.017310652874986 -12.623023708508557 17771536.0
1957 6.973427772521973 4.935733592376351 4.159739971160889 2.3106913608426844 -16.309767063124454 -12.86366134788739 17797222.0
1960 3.385732412338257 4.766342323005159 1.0435694754123688 1.963939195278619 -12.730876431421034 -12.787673211927704 17825804.0
1963 6.500734806060791 4.886572265347038 1.497760534286499 1.8536808232954043 -10.63603840932657 -12.803238480824335 17852940.0
1966 4.90102481842041 4.887605171930891 2.262447774410248 1.8752827664828189 -8.97323879124962 -12.525210991177024 17880308.0
1969 5.223967552185059 4.918927667623843 3.3015682697296143 2.0471104764169006 -14.315409769834256 -12.859709208213264 17908268.0
1972 4.084052085876465 4.812138256171402 2.4136680364608765 2.2483375057347623 -13.530531386492553 -12.97245470908847 17936006.0
1975 5.952942371368408 4.911310471744984 3.4144846200942998 2.3903468183493093 -16.288166517728325 -13.051298191881202 17964370.0
1978 5.479215145111084 5.140080094428443 2.246189296245575 2.648527904447446 -16.38787775438641 -12.984925437565554 17991024.0
1981 4.509292602539063 5.115964694741884 -0.7792432308197021 2.492576139218869 -14.998732393595187 -12.955861808013918 18016902.0
1984 3.7364425659179688 5.026585359403419 4.779737591743469 2.5925546110107467 -10.343450774414826 -12.831526184167414 18043138.0
1987 5.468506336212158 5.085240034903016 3.1338976621627808 2.646493982525624 -15.045649357977208 -12.83043345995667 18070292.0
1990 7.654210090637207 5.2248722112819 3.961740732192993 2.979172081673788 -14.784090910349502 -12.91945848554141 18098768.0
1993 4.500056266784668 5.224549863169394 5.534386396408081 3.2505820129230814 -14.367998113858434 -12.856407797442367 18126568.0
1996 5.288046836853027 5.338767689232405 4.735949993133545 3.2427340497538983 -13.629855108433475 -12.989489000819916 18154660.0
1999 5.792152404785156 5.300797826739879 1.3480214774608612 2.866332733144532 -10.531663252727476 -12.258409906968252 18181414.0
2002 5.749117374420166 5.448177470677278 2.2747830748558044 3.02210867071602 -13.271296379071451 -12.456497984702704 18210628.0
2005 6.328689098358154 5.420238533649657 1.311772495508194 3.020287185046182 -16.152659253740232 -12.631105486412991 18237366.0
2008 3.27632999420166 5.269691187279041 2.855091691017151 2.978780721324679 -9.331170545558244 -12.305296691346436 18265468.0
2011 5.241133689880371 5.191186456399541 3.776628613471985 3.116641993966396 -14.709041845205672 -12.471533395673504 18294668.0
2014 5.5242767333984375 5.160101818382829 1.5647183060646055 3.155657571929281 -14.13720696437278 -12.750282788427404 18322024.0
2017 6.316408157348633 5.243864224715243 0.1571932509541511 3.050114213499906 -11.75832240269445 -12.414186610153925 18349878.0
2020 6.238124847412109 5.236632897809803 4.09025251865387 3.088384707026806 -8.193714861393854 -12.487479512018144 18379706.0
2023 2.719991445541382 4.9183695082075225 5.518625378608704 3.220657323185006 -9.148693911593899 -12.367677892757667 18407690.0
2026 6.5330681800842285 5.162641000423513 3.0302056074142456 3.0327357367694043 -8.722258509236488 -12.402547481819248 18436118.0
2029 5.556422233581543 5.100175208058181 4.771551847457886 3.225297817145522 -6.519117297315034 -12.124855788010562 18464592.0
2032 5.919975280761719 5.066756708893736 1.2601665258407593 3.026762883595741 -7.952441675118367 -12.193389015384136 18492462.0
2035 6.32054328918457 5.238162124445679 3.862880945205689 3.051886275458036 -5.702007445463296 -11.700444692836912 18518164.0
2038 4.953948497772217 5.168162941841969 4.1990039348602295 3.247166793385168 -8.618003760478484 -11.713367165087076 18544382.0
2041 4.966702461242676 5.029614141282153 0.8131537735462189 3.0311093718601807 -12.674615389923044 -11.770091598029524 18572942.0
2044 4.433119773864746 4.847685387026363 3.906531572341919 3.1984980886088423 -15.52263326558807 -11.98996816433149 18600142.0
2047 6.937277317047119 4.939390858539269 4.723365783691406 3.1345221082105548 -16.304194661460325 -11.877158132748503 18626884.0
2050 4.718843460083008 4.911191109148634 0.7273597419261932 3.028737583099525 -12.44994400291753 -11.81374545678629 18654468.0
2053 5.0677876472473145 4.892244065600952 4.718129396438599 3.1273414271083086 -14.557906652973367 -11.750092592535784 18684090.0
2056 2.5348339080810547 4.8605723192383445 4.0552754402160645 3.1411028826595384 -16.168074383754405 -12.114167704564482 18712306.0
2059 5.874278545379639 4.860005612649079 2.420493721961975 3.05704552058121 -8.540123990339909 -11.752276825931084 18741474.0
2062 6.097959995269775 4.941557024233112 3.3240766525268555 3.1329661159251327 -8.00350905063486 -11.514279791978195 18770924.0
2065 5.266269683837891 5.070831292849023 1.3447754681110382 3.060961554571937 -6.11346725281936 -11.250963829986954 18798692.0
2068 2.857760429382324 4.9588184959289086 3.3866182565689087 3.086329097371181 -5.203268462231948 -11.29067177235095 18827338.0
2071 5.4342451095581055 4.915815404969534 3.2855626344680786 3.262668644517215 -11.178863481892135 -11.709071781418409 18854434.0
2074 6.575709342956543 5.049312535219654 4.186149716377258 3.2424183043233548 -14.135339007183257 -11.840746920901484 18881164.0
2077 4.212793350219727 5.124004605393671 3.526191830635071 3.3929204668707733 -16.33092527962046 -12.158110260354745 18910844.0
2080 1.790866494178772 4.947943421429285 2.4216824769973755 3.3367904326241278 -11.198135288288416 -11.58300532387048 18938270.0
2083 4.132624626159668 5.045995431400508 4.703737378120422 3.363330894092937 -10.520283089821495 -11.54261072075877 18966496.0
2086 3.6247735023498535 5.043770645721124 3.645032286643982 3.570823858590788 -7.086541777865302 -11.46794281160052 18991894.0
2089 4.289577484130859 5.137558388423924 2.8637609481811523 3.4874607652518894 -12.172749293120793 -12.024541620157716 19021126.0
2092 3.464092969894409 5.143232225241342 0.7896172106266022 3.315817600961936 -8.127248786604998 -11.765136893520928 19047678.0
2095 5.786744117736816 5.162856982409334 4.1368725299835205 3.571531077164128 -8.154949392838427 -11.311287457644486 19075246.0
2098 7.433362483978271 5.206474870996309 4.410733580589294 3.647334499487378 -12.162628825330245 -11.25846311896276 19103722.0
2101 6.867578983306885 5.268625844777617 3.70063054561615 3.623569152669892 -9.065999524178313 -11.163494590528057 19132028.0
2104 5.557845592498779 5.2875403163012304 4.390919208526611 3.560179398145183 -10.166452142953801 -11.514072481271567 19160044.0
2107 6.095855712890625 5.257422911299185 2.490677297115326 3.502553414245399 -6.497932088785841 -11.256037398830504 19188308.0
2110 4.8664960861206055 5.14875554479398 4.181223750114441 3.705202289995692 -8.998858832765222 -11.341540691021793 19215118.0
2113 3.952162504196167 5.128590911482787 3.282230257987976 3.706719924237656 -12.458169640517623 -11.479994383188894 19242992.0
2116 4.789519309997559 5.188886667757673 3.207316517829895 3.630094656224471 -8.184085626369498 -11.258864627445003 19270066.0
2119 3.785650968551636 5.0455293681292375 5.156085848808289 3.8050321721628952 -12.739992707489213 -11.326263822124664 19297724.0
2122 6.614645481109619 5.233363169625461 2.719919979572296 3.8462265721793294 -8.402880106959625 -11.194949074817806 19323854.0
2125 5.109316349029541 5.156580275833595 3.630048036575317 3.989537272204936 -12.00987646702858 -11.281843892923568 19352668.0
2128 4.720355033874512 5.255549038668197 2.9469090700149536 3.9257647637163 -7.234349378870683 -10.964447767779353 19379708.0
2131 4.96662187576294 5.131359603151935 2.219698548316956 3.6364059991624 -8.505623748286073 -10.662685512926776 19404244.0
2134 6.503193378448486 5.222138062751581 4.548558712005615 3.5852334131670145 -12.925695737852479 -10.806131727991598 19430326.0
2137 1.646582007408142 4.950130247365596 4.185590386390686 3.616458931452198 -7.602552408971531 -10.535939094079488 19459124.0
2140 5.803586006164551 4.922904243398966 3.4188698530197144 3.5190098339791342 -13.486541734369217 -10.8813573327133 19487116.0
2143 4.2899250984191895 4.915612998921226 2.784737169742584 3.473085614716581 -8.865357342314596 -10.734651229247692 19515342.0
2146 5.307679653167725 4.895390382724745 3.816176176071167 3.5537799914506256 -14.898654380878078 -11.198322350318604 19541320.0
2149 5.300257205963135 5.022524134170065 2.024193048477173 3.4044514283698626 -14.899125039674235 -11.633371506435758 19566452.0
2152 5.034233570098877 5.024848710090214 2.694754421710968 3.3308916540248314 -14.602118602466287 -11.21259349324691 19593428.0
2155 4.941526889801025 5.107714046289377 5.840564131736755 3.446615932249627 -8.265398692980794 -10.860938144107369 19621814.0
2158 4.386322021484375 5.01493888477295 1.620225012302399 3.4109155624939054 -14.135120621427328 -11.191269442464783 19647906.0
2161 6.168970108032227 5.182009801849863 2.250611186027527 3.41314335162894 -9.578011015693754 -10.849396358114603 19676354.0
2164 7.097938060760498 5.288796441839198 3.772125720977783 3.381820283439424 -6.802895107165899 -10.604380633994827 19704558.0
2167 3.0520060062408447 5.175416090080302 4.101574659347534 3.507423331843021 -11.648008398633161 -10.694819717102895 19732848.0
2170 4.844496726989746 5.1410990195110005 2.380599796772003 3.434967592907702 -11.16333854874054 -10.45219510566221 19759812.0
2173 4.583845615386963 5.128127118464268 3.741107940673828 3.495959851510369 -15.201707717931654 -11.01949140746391 19785838.0
2176 2.988668918609619 5.075823425720005 3.385934829711914 3.536243681292304 -8.226759230476349 -10.491700866239222 19813204.0
2179 4.997101783752441 5.094961906443515 2.1711870431900024 3.544773891299282 -13.919125513922179 -10.690311490472876 19842240.0
2182 3.801482915878296 5.068988975603446 3.380925178527832 3.5459572003841857 -12.725916189347362 -10.954944125444134 19868144.0
2185 5.9664506912231445 5.044112482204545 1.7110612392425537 3.517802337128398 -14.855371373700798 -11.295869937115826 19897162.0
2188 5.165913105010986 5.084546008178119 0.6126697361469269 3.25627953926293 -11.322899545949697 -11.047786385736028 19925492.0
2191 5.941744804382324 5.044502859768222 4.535287499427795 3.312696328039116 -10.139514701367231 -11.162027396817368 19953416.0
2194 6.131605625152588 5.150265195532295 2.452749788761139 3.4003832523397137 -11.157192769102172 -11.186936377982011 19979916.0
2197 4.749656200408936 5.195001980703089 1.8631746768951416 3.089351396637401 -9.534328045155954 -11.367790252648028 20006382.0
2200 4.525197505950928 5.211988594109852 5.285433053970337 3.171559823527559 -9.213451290249171 -11.454788484365285 20034868.0
2203 3.3603365421295166 5.004420338447242 2.7687216997146606 3.185819778719662 -14.462472281646361 -11.58806330970856 20061460.0
2206 3.821433067321777 4.852898278275695 1.5108885169029236 2.9668141628872444 -9.109151032395388 -11.615280461439658 20090690.0
2209 7.06163215637207 4.927288679899895 1.410021722316742 2.976248555722238 -13.517606620819835 -11.958036299519565 20117276.0
2212 4.157450199127197 4.870387423142685 3.796277403831482 3.1923948424601964 -7.911747052749474 -11.798452465409298 20146394.0
2215 3.529080390930176 4.957011232928865 3.2768737077713013 3.125423657210632 -6.386639601183999 -11.445825343564715 20174740.0
2218 7.142913818359375 5.112277571209144 3.3005354404449463 2.989028299330145 -13.90394899099963 -11.676805775932504 20203954.0
2221 3.988699436187744 4.98681104215142 2.081304788589477 2.960857692079969 -12.471823674389354 -11.90870493477314 20231428.0
2224 3.829108953475952 4.890183409025972 1.5759165287017822 3.012346238759342 -8.699295077132087 -11.231968590965597 20260588.0
2227 5.958450794219971 4.917461060702683 5.053915500640869 3.00767884556676 -13.638824159158736 -11.05349039882809 20288238.0
2230 2.9224555492401123 4.922222915622738 1.97247451543808 2.987166467355042 -7.176220108777088 -10.62315144969438 20318068.0
2233 5.355266094207764 5.061781178683297 3.076961159706116 3.171535007396702 -10.160637523612808 -11.054710408879933 20344162.0
2236 5.711751937866211 5.172715530836729 3.027392864227295 3.263256161248907 -9.224351377964847 -11.334613507028427 20374008.0
2239 4.93476152420044 5.164284747232597 3.275885224342346 3.154076718065597 -10.651696668267743 -11.1928150037926 20403440.0
2242 4.186760425567627 5.198027661826619 4.41539990901947 3.293034145320846 -12.104696060516638 -11.279243911170251 20431202.0
2245 5.02878999710083 5.10352482952418 1.098571479320526 3.1697290232525166 -7.039267586814067 -11.282909503942722 20460398.0
2248 5.484408855438232 5.174893093481105 1.6770000457763672 3.045764402148949 -5.907305345531448 -10.820550931982067 20487884.0
2251 8.611347198486328 5.418953516897595 3.2525235414505005 2.963483228497889 -6.0429136359138536 -10.760769855448263 20514858.0
2254 4.031629085540772 5.231519571903602 4.621749758720398 3.0733602575123617 -13.23768516101718 -11.008136722969745 20539270.0
2257 5.508999347686768 5.23442951318075 5.030169725418091 3.156924319220807 -15.60014058183344 -11.420516636452051 20567108.0
2260 6.695385932922363 5.316933997721684 0.6599205136299133 3.043773411955334 -17.369305965137805 -11.573814316014648 20590292.0
2263 5.754483699798584 5.3271451019737945 3.0325963497161865 3.0004914222418777 -12.713729494203765 -11.510754661427306 20618924.0
2266 7.223697662353516 5.513532316539986 4.006198525428772 2.904624256662304 -7.426238799391708 -11.202758642550275 20647244.0
2269 6.359795093536377 5.492559152787509 3.217435598373413 2.8944494875750446 -8.905257172040365 -11.261836663665123 20675242.0
2272 5.242429733276367 5.416429543886178 1.875140190124512 2.778567091376466 -10.46767569067972 -10.742898372949716 20704658.0
2275 5.773612976074219 5.308061975990193 3.3383445739746094 2.826134211000714 -7.884832790260472 -10.878666303272668 20732906.0
2278 4.379648685455322 5.218857981457911 6.35066556930542 2.9788187734046883 -12.832459006894288 -11.251368035128468 20760568.0
2281 5.579479217529297 5.325202705011676 3.25679612159729 3.04700417837348 -7.376803838274727 -10.904661843790729 20790058.0
2284 4.331081867218018 5.301381537532235 3.523966670036316 2.881775582714143 -13.098791218558045 -10.852772464640054 20819040.0
2287 6.251413345336914 5.329231612104748 2.2917081713676453 2.882537522774724 -6.781002151953858 -10.601219578973382 20845114.0
2290 7.051615715026856 5.349423137042324 3.461321353912353 2.8911087936278435 -8.499711069680773 -10.184534283520495 20874136.0
2293 3.836256980895996 5.288313295610795 4.143060922622681 2.939808967636667 -11.227798217129704 -10.417200874389485 20900640.0
2296 8.48536205291748 5.539144839178356 4.138393521308899 2.9139047678602035 -14.20350113976255 -10.841113327842264 20929786.0
2299 5.694722652435303 5.492207796206595 1.1626995205879211 2.929272923796734 -15.820511964131533 -11.122969127284131 20959110.0
2302 5.466684818267822 5.425243796530683 3.9465569257736206 3.1076807776592035 -14.738569947885146 -11.245424872472803 20987572.0
2305 7.786494731903076 5.457566412915084 2.0567827820777893 3.0313332242591087 -7.61818086706952 -11.076219492643526 21016656.0
2308 4.583758354187012 5.352480985701621 5.427720665931702 3.024969038865247 -8.17657216770847 -10.935146094111362 21044092.0
2311 5.427379131317139 5.184090883857077 1.9832505583763125 3.011667969207126 -12.425151701743069 -11.190304053831726 21072522.0
2314 4.741642475128174 5.263559829243208 1.7158334255218506 3.033093374416916 -10.48744784147216 -11.204007232921818 21101302.0
2317 3.693165063858032 5.176214775495169 3.782772660255432 3.144994183137513 -8.23332176775805 -11.028492059576449 21130246.0
2320 8.656789779663086 5.406873927307461 2.67084002494812 3.2000800252696 -14.51624431082427 -11.356684498250194 21157498.0
2323 3.372710466384888 5.1791837971495625 2.4044399857521057 3.084108376493013 -11.815835256809516 -11.651957898301603 21182068.0
2326 3.676743984222412 5.016354429844717 2.224885582923889 3.034762915897756 -11.993862560975998 -11.519478454724338 21210886.0
2329 6.279826641082764 5.120313105019488 4.113495826721191 3.1792848440696573 -8.853521820129377 -11.215646289191094 21238574.0
2332 4.484701633453369 5.193361622465938 2.537136733531952 3.098790062138428 -7.689691780798979 -11.05285749087762 21265792.0
2335 5.082207202911377 5.1564322342498095 3.52039647102356 3.1256721767654763 -11.265227041875299 -11.327359098472227 21294342.0
2338 6.695655345916748 5.077406280640857 0.5379960089921951 2.9683948533931184 -13.012788249218778 -11.095468377681277 21321534.0
2341 4.959970951080322 4.974247564315635 2.161731004714966 2.9468393266872392 -15.084199192705796 -10.982092582958057 21350272.0
2344 4.1946892738342285 4.940575435510259 5.836384534835815 3.141704180135025 -11.082331834738218 -10.726015486763409 21379120.0
2347 6.147262573242188 4.886281927803778 6.5742716789245605 3.49269222888803 -11.277412146467295 -11.033354503088727 21408874.0
2350 5.208614826202393 4.93933295362242 3.909608244895935 3.6400521955989698 -7.224484097969468 -10.951576335299332 21437926.0
2353 6.783969402313232 5.04059705805624 2.2937766909599304 3.722139858192005 -11.753365839507854 -10.95978715872332 21466100.0
2356 4.345296382904053 5.134287551824228 2.605719029903412 3.552609596875755 -9.268615003174947 -10.862141309026017 21492864.0
2359 5.979239940643311 5.1736914469403885 2.796783685684204 3.3895990800691225 -14.661130854073644 -11.165303460852234 21521080.0
2362 9.866398811340332 5.443013329793539 5.21196985244751 3.457639773274706 -14.085715566187021 -11.137074415537656 21549014.0
2365 2.6142404079437256 5.211544206544589 2.7266122698783875 3.339061269059182 -11.380175628842874 -11.238458081021362 21578160.0
2368 5.393950462341309 5.313573288186185 1.4473934769630432 3.216449375821488 -14.058386868826908 -11.286991987641786 21605432.0
2371 4.760086536407471 5.192361813880795 4.7446006536483765 3.3546936853658678 -11.74609535086525 -10.897167200413548 21631942.0
2374 1.89947247505188 4.987788859259183 5.153713345527649 3.388108402585316 -14.457417689647208 -10.760055442926294 21659692.0
2377 5.654265880584717 4.946320548807489 1.6949363350868225 3.422266146096569 -7.848492667613975 -10.87580292888372 21688926.0
2380 4.676965236663818 4.938960212800343 2.649884283542633 3.206649251316103 -5.536829252710669 -10.973125533918973 21717450.0
2383 3.587714910507202 5.154537131054831 2.780219256877899 3.295877457695266 -7.221034932699962 -10.588814518727323 21747138.0
2386 5.353360176086426 5.176019913549579 6.838223218917847 3.5625984473567702 -5.785379364214894 -10.559061501922752 21774370.0
2389 5.185383796691895 5.089170229598577 4.523679614067078 3.776955714629232 -5.41747476126136 -10.259498668159916 21801000.0
2392 5.4774370193481445 5.258901331980731 6.100700855255127 3.801651587158356 -12.791375536070873 -10.573232514011492 21827730.0
2395 4.642651557922363 5.075081130996523 1.2854114770889282 3.556914243942691 -12.40997587603444 -10.515459746367464 21855852.0
2398 1.8288074731826784 4.716033040792518 3.926466107368469 3.7639078160165536 -14.449953668017603 -10.3931726124742 21884370.0
2401 6.307536602020264 4.7228308615998165 4.359660744667053 3.7345450491806624 -7.831789621956389 -10.364594601075888 21912776.0
2404 6.111746788024902 4.788621356969129 1.5458534359931946 3.6183741943883416 -5.655378428487611 -9.944636194284652 21941332.0
2407 6.69891357421875 4.868639904163849 3.4467172622680664 3.443802520991826 -9.41368293348334 -9.796168978307898 21968714.0
2410 3.4387025833129883 4.74841435113223 4.1266028881073 3.4869827251253382 -12.012717488567093 -10.062980883877684 21997506.0
2413 3.859455585479736 4.747276104988069 2.260698080062866 3.396173286780937 -12.083935802434468 -10.225598112304752 22025016.0
2416 3.9289960861206055 4.697813100241395 1.490973025560379 3.3981262668271723 -13.647377465161544 -10.585770721366716 22052900.0
2419 2.9703915119171143 4.696754498422841 3.930227279663086 3.4131111892470813 -13.70723741325535 -10.585332078959503 22082862.0
2422 5.194101333618164 4.651108015862859 1.0740180015563965 3.3509538262701786 -12.79041548295757 -10.692581164553845 22110004.0
2425 5.55905818939209 4.685762644018323 5.359101176261902 3.538941080096877 -8.244700133310534 -10.612879797553624 22137398.0
2428 3.682666540145874 4.582092940028775 2.2558282613754272 3.383751618480757 -12.218889539463774 -10.709250217515637 22165466.0
2431 5.814562797546387 4.728501111920226 4.616330981254578 3.702731921079092 -13.18805214605909 -10.391745598592555 22194426.0
2434 3.587805986404419 4.636391365561187 3.570363163948059 3.5734950086834774 -11.01358519978356 -10.033928078853853 22224426.0
2437 4.460377216339111 4.615600699695994 2.7334409952163696 3.4918126095355437 -5.956899939862808 -10.05397188581411 22253032.0
2440 4.265727519989014 4.606021595319733 4.89119553565979 3.624513860710639 -7.705721288731796 -9.805991658956255 22281304.0
2443 4.259674549102783 4.657730601619577 2.497648537158966 3.5768440735337053 -9.165208196920167 -9.84745075481666 22309868.0
2446 5.284478664398193 4.713148185876404 1.6565505266189575 3.5062009252573905 -5.439366396495204 -9.948561995012268 22338260.0
2449 2.9869043827056885 4.670504516589772 3.4972318410873413 3.4509674688286878 -12.368177735719794 -10.375099690988568 22365966.0
2452 5.23460578918457 4.7475255149973865 4.670104622840881 3.555768222594707 -9.91473015141257 -10.297991138979455 22390458.0
2455 6.104709625244141 4.6272236523556645 2.137753486633301 3.4714676505106605 -8.41563444706147 -10.059154239763284 22419474.0
2458 4.054720401763916 4.542960267715454 2.969509541988373 3.559788379441583 -9.354722472560342 -9.905906195362538 22448932.0
2461 5.651445865631104 4.627141001565351 4.081264615058899 3.718436993456247 -8.986114621300793 -9.94037838200877 22475970.0
2464 7.077067852020264 4.767146595191817 1.6250767707824707 3.509603511390059 -8.058296834579522 -9.893004424576317 22504892.0
2467 5.616435527801514 4.879121343224384 2.4521250128746037 3.465864647899333 -13.563405280774335 -10.597600425279074 22531452.0
2470 6.2765045166015625 4.973253974054499 5.046526551246643 3.5621689455116754 -11.855015713091458 -10.268491887345322 22559802.0
2473 7.540360450744629 5.030995073724313 1.5829485654830933 3.583393604053081 -8.621395108715971 -9.855829523955222 22588338.0
2476 5.109156131744385 5.048851907566644 3.356027841567993 3.539958951054965 -7.819958619772181 -9.686631982186489 22616476.0
2479 5.89275598526001 5.047851327099368 2.021422505378723 3.45867670364311 -5.019367158395932 -9.248745606606242 22646052.0
2482 5.510513782501221 5.010809092397168 3.63637125492096 3.4776904204027472 -12.24270302020664 -9.64658510098928 22674294.0
2485 5.065743446350098 4.978148367792317 5.421908140182495 3.4852760190161898 -11.082489219212194 -9.55034811840011 22703920.0
2488 3.53946590423584 4.980954241100978 1.790779531002045 3.559153194407379 -14.012863117926953 -9.842118691240094 22731822.0
2491 4.2015252113342285 4.944092635838776 2.9111287593841557 3.354892973612738 -7.407022399165184 -9.469672387200898 22758262.0
2494 6.267741680145264 4.958479295549491 5.627150416374207 3.4283005252009757 -9.419076484925856 -9.755887096411875 22785554.0
2497 4.354887008666992 4.830289516004503 1.6075762510299685 3.300220710483624 -13.011271509585178 -9.608570769693005 22813892.0
2500 3.870415449142456 4.771676391690167 2.660462200641632 3.205299039672681 -15.701782191590931 -9.958679802376754 22843368.0
2503 3.308058023452759 4.634492989436776 4.334057092666626 3.2545810915029745 -10.155174704652271 -9.5965820203253 22872250.0
2506 3.7035610675811768 4.559356826626763 3.2032066583633423 3.139416444562628 -8.686585085020273 -9.130383285558723 22901468.0
2509 5.679725170135498 4.570197912404284 2.384387254714966 3.0517349357548142 -9.323076784482758 -9.278512029747173 22930252.0
2512 5.761751174926758 4.678347527750353 4.89809775352478 3.184452083485379 -8.67856845004869 -9.784251881485645 22958388.0
2515 5.699202537536621 4.6362392146772216 4.195854663848877 3.143742781688001 -7.129888425031162 -9.623278210499176 22988122.0
2518 4.47926664352417 4.762367978609466 0.737988755106926 2.923789010878588 -10.382537601218905 -9.84518619898078 23016316.0
2521 4.80178689956665 4.882669652918324 1.9970190525054927 2.979303440417572 -6.663359372890339 -9.713366716766515 23043134.0
2524 5.778155326843262 4.805003136238863 2.5562955737113957 2.821106457883356 -5.6895656360369635 -9.789231665714825 23069646.0
2527 7.700076580047607 4.9445820261863656 4.0473504066467285 2.89595672709881 -12.020100525017387 -9.718440078778109 23095410.0
2530 2.09451961517334 4.641541926272322 0.5560282319784164 2.6650733071236665 -11.825753977660884 -9.591721594587684 23124298.0
2533 6.003819465637207 4.766919672530889 2.846007764339447 2.756498061027262 -6.865504374671418 -9.489426880650564 23153798.0
2536 5.266105651855469 4.80400585231037 3.505000591278076 2.734460726595629 -6.069185932001583 -9.477121704566256 23182648.0
2539 5.363897323608398 4.871837522533165 4.407010674476624 2.920928434219385 -11.483591808338616 -9.349516310771094 23210300.0
2542 4.565291881561279 4.924770545841247 2.1306660175323486 2.9779231397823973 -10.658621971817261 -9.466843866614582 23239250.0
2545 3.617697477340698 4.8912360460698245 3.8847556114196777 3.0596779324136 -11.860167772429174 -9.809015657395369 23268696.0
2548 5.242667198181152 4.940427650931314 4.854011178016663 3.19331105292914 -13.864081779644843 -9.80069060774635 23294566.0
2551 5.260405540466309 5.076237333074302 2.804251492023468 3.294937021921143 -13.267655304048557 -10.08515371400788 23323298.0
2554 6.380613327026367 5.162650812618145 1.6306911706924438 3.180233339319434 -8.40438786605485 -9.97693255808556 23351344.0
2557 4.410167694091797 5.099180430449943 0.3332264944911003 3.2045621576197227 -9.57633949520252 -10.084882072714768 23377202.0
2560 3.4987576007843018 4.991015017019723 5.180420279502869 3.4272431922603204 -7.8758412501685 -10.09092845807055 23406814.0
2563 5.823049068450928 4.927171483885614 5.007089138031006 3.4368680794782493 -5.1994087506141735 -10.317337095679632 23434496.0
2566 7.730723857879639 5.087514942910413 2.938916265964508 3.2274196894998983 -9.094678554728084 -10.457872090529074 23463628.0
2569 2.90177845954895 5.122167530148388 4.421974539756775 3.293884484730816 -7.894419312864009 -10.294303463622242 23490970.0
2572 4.702117443084717 5.02048873285616 3.7852935791015625 3.405017309166871 -6.6306642534889075 -9.834003725179858 23518526.0
2575 3.718961000442505 5.090603816892392 4.343356490135193 3.3876180124237507 -4.85583227101962 -9.621119065367044 23545322.0
2578 4.44496488571167 4.997788602056281 2.444080531597137 3.221009477470505 -6.233558735540903 -9.449274332310878 23573494.0
2581 4.589932918548584 4.947218212488963 4.195316076278687 3.1618554477723486 -10.705633277567053 -9.580057389301498 23601066.0
2584 7.09773063659668 5.192098455793187 2.023020029067993 3.044601205821621 -12.076768150254633 -9.775970899998184 23628612.0
2587 4.2432861328125 5.155481076549141 5.021030187606812 3.0723366960472944 -7.317780622672549 -9.76730675399238 23656130.0
2590 3.925650596618652 5.036037321805301 3.574797034263611 3.1954038691923365 -10.418265829905076 -10.182891212813804 23683558.0
2593 2.9435133934021 4.918046384748167 2.863929033279419 3.3403435513594286 -9.209286840066166 -10.140320932597646 23712736.0
2596 7.304806709289551 5.133181033229733 2.7393786907196045 3.314836287272895 -12.89843967573173 -9.959518464242468 23739940.0
2599 4.688152313232422 5.173826881510046 3.930999755859375 3.403334550705861 -13.009914562379505 -9.97036858065912 23766390.0
2602 6.223974704742432 5.1599992741755205 3.538026094436645 3.4107530624305094 -10.789019527341887 -9.952479049349254 23792272.0
2605 2.981920957565308 5.035380870274029 2.4241844415664677 3.204910331751464 -11.923162205118398 -9.878630241115536 23820694.0
2608 4.593409061431885 5.204177659638859 4.047719120979309 3.4302056890471717 -10.917925860295451 -10.32049895370146 23847048.0
2611 2.315687894821167 4.884938718918801 5.707176089286804 3.501637964528075 -13.587135682152063 -10.116657743697411 23874688.0
2614 5.42242431640625 4.806841093582251 3.405040383338928 3.5614126689171344 -7.033551555400698 -9.866870823069473 23904010.0
2617 5.366100788116455 5.016158101163626 4.27261483669281 3.7549197445041305 -7.5901794828078035 -9.785222480777495 23932952.0
2620 6.080324172973633 5.065637768985172 2.622577428817749 3.641007925827716 -13.695926926270428 -10.210570784003648 23961274.0
2623 3.012667417526245 5.005802873739639 2.3953694701194763 3.4165688696930587 -8.236757084481319 -9.692929606706208 23987018.0
2626 1.3101725578308103 4.775365201903338 4.828230142593384 3.398519369008452 -6.029263598537034 -9.466454280717112 24015116.0
2629 2.8361189365386963 4.827667269640192 4.139570832252502 3.427717956252173 -6.595552288605154 -9.474644635500116 24043552.0
2632 3.4395151138305664 4.9438730040295695 0.5778937339782715 3.2720715615885907 -5.684642357308699 -8.889827348902756 24071548.0
2635 6.103763103485107 4.9906807672219085 3.093895554542541 3.1921644005654404 -12.52444467549548 -9.20918590519076 24100160.0
2638 4.506996154785156 4.958592037076154 4.642452836036682 3.328910004355841 -9.259306104650037 -8.96842872907234 24129318.0
2641 5.214932918548584 5.039362883381677 4.508885979652405 3.4055400762186583 -10.923040280019492 -9.184610636543756 24156658.0
2644 4.116114139556885 5.038010333560262 1.9249979853630064 3.222895974318908 -9.950090504036918 -9.398196993653205 24181984.0
2647 6.046340465545654 5.067257242458608 2.596904218196869 3.139812213137073 -7.213731420887603 -9.007975729766208 24211008.0
2650 4.77993106842041 5.071332254923595 5.175240755081177 3.183410565052765 -7.802705454534767 -9.332641347150226 24238174.0
2653 5.429068565368652 5.11935264492695 1.6514520049095154 3.182543319448972 -6.142283264314617 -9.318745371225903 24267230.0
2656 3.9257009029388423 5.066969704636154 1.9208588004112244 3.067772954259825 -12.087199049183639 -9.303183151206849 24295474.0
2659 3.417114019393921 4.973777020929303 4.790688157081604 3.0493649933753417 -9.792194970549131 -9.19760858002211 24324826.0
2662 3.3090274333953857 4.907036248014276 1.7114805579185486 2.923109371779729 -10.627049856308165 -9.598921500148249 24353350.0
2665 5.672703266143799 4.723562345973519 2.092490315437317 2.844976185287621 -14.404964605661362 -10.303711062195593 24380822.0
2668 1.5032085180282593 4.565858118577169 2.2311585545539856 2.8015894979197533 -12.202516110019008 -10.02921019509179 24408944.0
2671 4.293479919433594 4.485693000926654 3.969627857208252 2.8818618936715903 -11.927674444704504 -9.930113005717946 24438828.0
2674 2.9381489753723145 4.272756217220303 6.115493774414063 2.917894429053085 -10.986472419085917 -9.962534215612632 24468652.0
2677 5.453182220458984 4.449552319731811 4.877087116241455 3.163776232709301 -14.290946283977295 -10.009930299837407 24495272.0
2680 4.726240634918213 4.454787288663672 4.898460030555725 3.3495864641154074 -14.79805838320052 -9.972011984934756 24524184.0
2683 5.129959583282471 4.496194015790093 5.524595260620117 3.423053904188308 -9.322887033589849 -9.910704313129592 24552244.0
2686 5.043227195739746 4.54010408772699 1.7537602186203003 3.362519334022061 -13.76001164779272 -9.980347171089605 24578708.0
2689 4.860556125640869 4.556460619815358 4.495957374572754 3.429802327396943 -15.592096021783078 -10.058010955710207 24605610.0
2692 5.996469020843506 4.645802392400501 0.9011100232601166 3.318036135331085 -11.461058896921557 -9.8367771308076 24634440.0
2695 3.988373517990112 4.64527597915994 3.5235729217529297 3.247361189935282 -12.97641057378943 -10.316827901788931 24663450.0
2698 6.407493114471436 4.697157672016962 2.964149236679077 3.097323872312282 -13.029978540200666 -10.267452435935285 24692032.0
2701 4.8316569328308105 4.775014726449718 1.3200052678585052 2.9031171687294965 -8.584415396718645 -10.057202321500384 24720308.0
2704 7.098249435424805 4.888770911147371 5.355195164680481 3.160074934348001 -6.781909080475956 -9.919445625332164 24748984.0
2707 8.087502479553223 5.001987158962979 4.374127507209778 3.199879413414612 -9.22368337829689 -10.347483451551623 24777414.0
2710 2.6322789192199707 4.809015253988816 0.8680590391159058 3.0618650376467813 -8.068709891224303 -10.408381940177872 24804460.0
2713 6.505571365356445 4.833962998835057 4.505390882492065 3.1252676373728745 -8.812930984879973 -10.317412456016031 24833480.0
2716 5.274891376495361 4.900180793906989 3.276418447494507 3.2497682220674204 -13.857918129511473 -10.181534324489354 24860532.0
2719 5.410159587860107 4.936374855092202 5.813449501991272 3.42922306975646 -15.44298463350146 -10.348458856614252 24887704.0
2722 10.335440635681152 5.18782563193615 3.1778018474578857 3.385284194631641 -11.2062817486726 -10.218298333883792 24914302.0
2725 1.845653057098389 4.925553134310853 4.106949806213379 3.359714302385091 -9.997342122568671 -10.112872090103584 24943376.0
2728 3.850339889526367 4.880424312623472 4.205500602722168 3.275040971520259 -5.940868957263408 -10.032758214106584 24970568.0
2731 3.694964408874512 4.955092687292763 6.134868621826172 3.591994078965502 -5.695219593952677 -9.71164999288253 24998916.0
2734 4.144584655761719 4.928388264587081 3.5415369272232056 3.328727522768638 -9.373496852426477 -9.479283232035709 25026682.0
2737 3.197251558303833 4.918500839761596 2.671728730201721 3.489534269706436 -13.265251437758849 -9.995497544558068 25054160.0
2740 3.5774459838867188 4.87344493714844 3.1945356130599976 3.3951859538269806 -13.326764482957216 -10.502767470523349 25081562.0
2743 6.352340221405029 4.831201961038228 1.7716065645217896 3.2179894236809647 -8.346347984891212 -10.403959765223448 25109068.0
2746 4.390127182006836 4.800096154773973 2.34667432308197 3.212713110249318 -11.867887869317187 -10.50960067147112 25137340.0
2749 5.541177272796631 4.890601717520948 3.1508302688598637 3.362113030608444 -6.429936040146387 -10.093257098633757 25166726.0
2752 6.461288928985596 5.02314902736604 1.1307472586631775 3.2608757762287994 -12.062074686116022 -10.248091057571688 25195154.0
2755 6.627447128295898 5.031419934402512 3.381388664245605 3.306430658779193 -12.822185633878155 -10.695882184497052 25222652.0
2758 6.585287094116211 5.157364267144698 3.984103560447693 3.141583493888258 -9.375498080123588 -11.024325961372424 25249856.0
2761 3.665540933609009 4.972342333433017 1.865204930305481 3.0984194700111987 -12.887566760643441 -11.00652886289713 25278682.0
2764 6.076128482818604 5.029547445526281 4.156635046005249 3.262912665048236 -13.013289614484343 -10.98255571748167 25308638.0
2767 4.652228832244873 5.07298854065243 5.590266108512878 3.4270109112269256 -6.86741926866234 -10.817832751445218 25338188.0
2770 2.9413061141967773 5.011101591886246 3.197831153869629 3.5389002396680658 -11.554777858564185 -10.582278663385306 25366852.0
2773 4.615102767944336 5.082692763631255 1.3336365222930908 3.499076446567075 -11.11674204794048 -10.28450519017624 25394340.0
2776 2.191761016845703 4.805143026852619 2.741346001625061 3.273444937694026 -12.149487450301725 -10.474539931444706 25423450.0
2779 5.392507076263428 5.029354833947069 2.06468403339386 3.186536636368028 -8.384374790134121 -10.14653433768604 25451068.0
2782 6.596591949462891 5.005642961542759 5.254886269569397 3.2333804710935232 -13.424798266028578 -10.511385162516962 25479678.0
2785 4.912774085998535 4.893914781195951 2.9115119576454163 3.2375841982597886 -9.968311238158938 -10.306965052678748 25508686.0
2788 5.177319049835205 4.962412010154802 2.784131169319153 3.20633737739244 -9.824025216883669 -10.256391865370592 25537096.0
2791 4.562172889709473 4.863868401443982 4.424121022224426 3.43982297152312 -14.249445199727614 -10.93908817278906 25563884.0
2794 6.4036359786987305 4.976265720249058 6.490106105804443 3.540981810828603 -10.109875833938364 -11.179079118852975 25591948.0
2797 5.219254016876221 5.080527021412211 4.438032746315002 3.644302597051695 -6.648903920626625 -10.823816832984596 25621012.0
2800 4.720643997192383 5.176707811599696 3.613827109336853 3.580751518087291 -6.095067656418712 -10.255721490319152 25649110.0
2803 2.9174559116363525 4.86585647277661 1.9374824166297917 3.6120922312342265 -6.548985646840482 -10.18568458445271 25678540.0
2806 5.241939544677734 4.945133349826205 1.1794627904891968 3.4241581012997564 -12.117128406590144 -10.36794616266896 25707392.0
2809 4.792637348175049 5.063531899476563 3.338235855102539 3.373218731744556 -8.601860503335182 -10.177636130981988 25735092.0
2812 4.768415451049805 4.963575784462709 3.0258361101150517 3.3440759589516533 -9.403376168167494 -9.853967410043063 25764714.0
2815 5.611161708831787 4.968882561217783 1.6274437308311462 3.316177534757301 -10.817953067104522 -9.703517343028144 25794706.0
2818 4.691242694854736 4.9195895764241655 3.825896143913269 3.341957502482119 -10.32237996372236 -9.984751761974728 25824076.0
2821 4.892856597900391 4.888742712128608 3.776538133621216 3.3451298043234985 -7.861209531982045 -10.0693311626616 25850700.0
2824 4.427402973175049 4.885024222174507 5.5403151512146 3.4083469788239307 -9.321337691755893 -9.924026269429472 25879726.0
2827 4.648009300231934 4.867494141059694 1.1255205273628237 3.1206534645627 -11.196113154538455 -10.342698250483632 25908624.0
2830 5.011899471282959 4.8016192967355735 1.9364685416221616 3.072057899970747 -13.717863408922366 -10.710453480123975 25936734.0
2833 2.4063374996185303 4.642553953028176 1.7054579257965088 3.1864818304623133 -9.411166539105448 -10.169667069885296 25961878.0
2836 2.1541335582733154 4.658568397016572 3.4763234853744507 3.2544359363859714 -11.930196472215137 -10.186456186454668 25990888.0
2839 5.728984832763672 4.715396225823053 3.1027944087982178 3.274212664074433 -7.555750951236972 -9.994631832468924 26018530.0
2842 4.7873735427856445 4.749810400021451 1.451545536518097 3.0772437942130457 -12.875748420059747 -10.183450769892143 26047066.0
2845 4.62184476852417 4.643814368104748 4.194665193557739 3.3352316264998803 -7.5743959919849795 -9.71731363323135 26076636.0
2848 4.350452423095703 4.68902192918954 4.453266620635986 3.3954412424730966 -9.19307309213665 -9.598786006379422 26104292.0
2851 5.493894100189209 4.829971026052891 3.0942496061325078 3.5371237552551715 -14.009815100316622 -10.07089928035376 26131486.0
2854 6.368642807006836 4.892165576672127 3.2415361404418945 3.49061046100243 -12.384431171248785 -10.225771451024384 26158660.0
2857 6.671792030334473 4.945976574005927 2.339364051818848 3.52221502264106 -7.8424994295869315 -9.803229161824293 26186810.0
2860 5.402472019195557 4.996796603159037 4.637012958526611 3.537823677183414 -10.652403000252306 -9.63357032135188 26215370.0
2863 6.244475364685059 5.123642511295094 3.331272840499878 3.3837227798820138 -13.733937849170367 -9.995264694390997 26245176.0
2866 6.1708760261535645 5.025575607401978 3.082275867462158 3.219285630581801 -15.35400472378315 -10.197074250173335 26272614.0
2869 5.681939125061035 5.052975855856758 5.871503233909607 3.5237239543406984 -13.117926811514188 -10.058099412609996 26299774.0
2872 5.11959171295166 4.972023099119739 3.5176860094070435 3.504005159241268 -13.423370736329877 -10.335083711468114 26329622.0
2875 7.652294635772705 5.1363589523004665 4.626190423965454 3.7615654223522217 -8.29237322588306 -9.762664052144862 26358090.0
2878 5.207074165344238 5.126830048165284 1.7084294557571411 3.684888386938731 -9.636714940258402 -9.873369665833854 26386500.0
2881 2.1216135025024414 4.986184515346079 7.597138166427612 3.830455360025439 -8.410302306402965 -9.665100045215365 26414944.0
2884 5.388681411743164 4.916694809153015 4.093239784240723 3.791160833575485 -13.28543856199828 -9.592798433273348 26443952.0
2887 6.174479007720947 5.046931811400948 1.1233357787132263 3.4893550695394504 -8.629377969476282 -9.20167832198768 26472296.0
2890 3.890343427658081 5.155425475594979 0.6720307320356369 3.33867827903089 -8.138789528185743 -9.43605269285816 26501476.0
2893 6.509335994720459 5.323434360059407 2.826332330703736 3.2757818008972066 -11.823587170838058 -9.964969076655937 26530688.0
2896 2.5621531009674072 5.208126592358746 1.286271035671234 3.219235617793012 -7.800170086563572 -9.366065459963597 26558780.0
2899 6.0804524421691895 5.054472636575121 -0.2688300088047981 3.104443319938244 -12.180347381703394 -9.680726932413044 26586190.0
2902 5.489078044891357 5.179434982714018 2.9743319749832158 3.1860073814989494 -9.974010857176353 -9.938516581752628 26614966.0
2905 4.41975212097168 5.097342056575191 3.554028153419494 3.2569762119175394 -11.849343772429025 -9.950469590645042 26644966.0
2908 5.295581340789795 5.015160542304426 5.0592570304870605 3.40870649506162 -9.676440603855463 -9.756853158539885 26674838.0
2911 3.1952691078186035 4.891010072989225 3.951953172683716 3.4427211926196413 -13.991603203545344 -10.184733361157791 26704742.0
2914 4.635877132415772 4.981279000201665 2.324055790901184 3.4742596887702866 -11.228034275967108 -10.587841382058656 26731338.0
2917 4.8424906730651855 5.05308970416202 3.500586748123169 3.498577316340071 -13.425938760255587 -10.75468025677051 26760886.0
2920 5.539101123809815 5.1495209421851325 4.018782019615173 3.400393010781584 -13.350782675650347 -10.927011931565742 26789620.0
2923 4.967311382293701 5.165891786662503 3.838854074478149 3.485129304376511 -8.673891010584253 -11.00426072578737 26817094.0
2926 5.200865268707275 5.090112760846741 5.468135833740234 3.603817954325752 -7.676071105056478 -10.621551478588454 26846152.0
2929 2.4504075050354004 5.080262035331802 6.183739185333252 3.7353113910656304 -9.195670224195382 -10.516638600377652 26875142.0
2932 3.7705585956573486 4.994364881720803 3.736479163169861 3.5961165743114134 -7.251608810450717 -10.148148091594894 26903588.0
2935 3.927659034729004 4.971152448752708 0.9949327111244202 3.406240456121516 -10.35267212943085 -10.095179788422564 26932248.0
2938 3.4312355518341064 5.001691989846071 5.372647404670715 3.467446682668504 -12.907299423419143 -10.079962779198135 26957850.0
2941 3.233343601226806 5.050613898425294 3.207815408706665 3.3494288394109994 -11.759702569836701 -10.072485525145348 26985506.0
2944 5.542662620544434 5.041712114141647 3.164013147354126 3.551237168257819 -6.520151165381393 -10.190336136777994 27013092.0
2947 3.981572389602661 4.959509671296333 3.6218608617782593 3.439203519948697 -4.242274537336557 -9.682418907042836 27041336.0
2950 4.8812761306762695 5.075519636688112 2.0401634573936462 3.445405148964788 -4.957781796247712 -9.279206640534246 27071276.0
2953 5.832672119140625 5.093447389285823 1.6943399906158447 3.363080145468057 -8.027883711441529 -9.708290752788796 27096728.0
2956 3.702138900756836 5.051104784480481 3.689403891563416 3.333509918877193 -12.642484440940725 -10.134283773534138 27125870.0
2959 4.858739852905273 4.98314875383622 2.7557272911071777 3.2576963003312684 -8.993390873275045 -9.82413724039846 27155870.0
2962 4.445948600769043 5.093826726669301 2.542744517326355 3.2697683943203737 -4.710421617370544 -9.892075565081209 27184380.0
2965 5.770892143249512 5.108866018441917 2.7082207202911377 3.3686893183199547 -4.844369535052794 -9.4438509593551 27212110.0
2968 4.082683563232422 4.866633341950249 3.698352813720703 3.220681441723165 -10.945475027444509 -9.697843784860678 27240030.0
2971 3.753746032714844 4.777437186481352 5.487306118011475 3.424792903650957 -8.56980352227714 -9.40216673015624 27269000.0
2974 5.486025333404541 4.89968520644338 2.0436832308769226 3.315108071688268 -11.42131095005637 -9.730951666740152 27297794.0
2977 3.1294445991516118 4.825831788516231 4.595691919326782 3.317165915122128 -14.008413346763213 -9.808837787458698 27325560.0
2980 3.62229061126709 4.692241233509345 0.7787767946720123 3.253998347882983 -12.690797598098314 -9.909567773320584 27353100.0
2983 2.532111883163452 4.490928320738178 3.963785290718079 3.276179296902827 -9.45927775633997 -9.90004793283232 27382992.0
2986 4.278336048126221 4.73023760349645 1.8779489994049072 3.251630865452497 -5.532232211503892 -9.18095437654142 27411680.0
2989 2.8470664024353027 4.636914721500467 1.836872935295105 3.2776689650631505 -5.883609214151164 -8.915154692882323 27439974.0
2992 6.10214376449585 4.778012812954403 4.098675727844238 3.3921944019708983 -11.185221659601657 -9.545677467921765 27468658.0
2995 3.481729507446289 4.691174060411699 2.599928319454193 3.436827648009214 -7.3275283307800745 -9.157580961032126 27497722.0
2998 5.447638034820557 4.918643828277634 4.307840824127197 3.51990481838877 -10.66585558558669 -8.924740904287445 27525184.0
3001 6.365830421447754 5.069074131353648 1.7519243359565737 3.2761570184316464 -6.409797223903084 -8.570867277570105 27552454.0
3004 4.632618427276611 5.065006474118406 5.256891131401062 3.499308438139541 -12.056964604826383 -9.259645057870175 27581478.0
3007 7.0142741203308105 5.167747453451508 2.9489954710006714 3.548082584016697 -8.854172672921166 -9.07879229615554 27610132.0
3010 4.9034624099731445 5.210651763710234 3.766585350036621 3.4278164132133275 -8.604309586566417 -8.915843692956585 27637618.0
3013 6.729155540466309 5.305176054045675 3.349172830581665 3.423578812682692 -6.4389062764998695 -8.884587177770713 27667166.0
3016 4.0420427322387695 5.304911378562015 4.908981084823608 3.592603806271388 -6.947557407835589 -8.793987722646971 27693714.0
3019 4.4250898361206055 5.212337627057962 1.8442313075065613 3.599902482488507 -9.402728628762798 -8.968651902794148 27721962.0
3022 3.53143048286438 5.237529101398192 3.0709927082061768 3.556802815274322 -6.510231733279883 -9.155248412274874 27748124.0
3025 5.037825107574463 5.2525289247959925 6.34340500831604 3.6697791253595007 -5.936488691294345 -8.819632777976912 27776584.0
3028 3.6415679454803462 5.089102112696144 3.897295475006104 3.7401423060885888 -8.857988563414708 -8.786889137691723 27805700.0
3031 5.184311389923096 5.057050448829083 3.387450098991394 3.731778801418592 -10.83252173174552 -9.169398686571991 27834764.0
3034 3.3209285736083984 4.875014119015693 3.2591625452041626 3.535145182200843 -9.484699516470398 -9.541021061193446 27862612.0
3037 5.00995397567749 4.821963023548316 4.332726716995239 3.56082353064304 -10.920273287310412 -9.56697005279115 27891752.0
3040 6.524077892303467 4.919117896622274 3.272580027580261 3.60129210546052 -7.64029306923781 -8.945154565209338 27918392.0
3043 4.790696144104004 4.977115628010393 6.559504508972168 3.632023945106359 -8.744126662448213 -9.01174085055901 27947494.0
3046 4.539318561553955 5.061248451859201 3.6542848348617554 3.502741641928371 -6.836686392366105 -8.828627831407935 27975814.0
3049 4.916774272918701 5.100053409398603 1.588798463344574 3.294486757517113 -7.289323242623011 -8.996851635099427 28004886.0
3052 4.022731781005859 4.985615188694851 3.373048424720764 3.415854626480408 -4.5487257228128115 -8.47627311691919 28033860.0
3055 3.5849554538726807 4.759894262228015 3.3564112186431885 3.5031485438161063 -5.742532239262173 -8.436257872208806 28062884.0
3058 6.949300765991211 4.949697611922826 4.154090881347656 3.6573564572785937 -11.375924313609298 -8.596199016438653 28090740.0
3061 4.608901500701904 4.964114222881467 3.019376277923584 3.3962321328807272 -14.97677420615577 -8.920722476629319 28119766.0
3064 8.137625694274902 5.249349817349628 4.49032723903656 3.259699077476759 -8.349438004191539 -8.762207126613847 28145600.0
3067 4.141064643859863 5.110652651016179 3.038519382476806 3.154498939158652 -5.143532990790813 -8.388925714991485 28174846.0
3070 5.232954978942871 5.084739237861933 1.332406461238861 2.9535566504210977 -7.283431838818937 -8.40615896324776 28203934.0
3073 3.423508405685425 5.182242577157004 2.764389038085937 2.8780578379529507 -6.171868714991234 -8.271339723167474 28233452.0
3076 2.170400381088257 4.996838910423564 4.331014394760132 2.9448255915396184 -12.812579580631466 -8.69468030391349 28260306.0
3079 4.13517427444458 4.902225912984571 3.3583738803863525 3.070392532077892 -10.519296936549235 -8.631533301481152 28289048.0
3082 5.160496234893799 4.902029311078347 -0.3878362476825714 2.9465223088214136 -11.334727886281698 -8.891741458040377 28316922.0
3085 7.037022590637207 5.048368467188009 2.980430245399475 3.0389044180723785 -10.279911582842464 -9.18294513478083 28344232.0
3088 2.3617091178894043 4.967649666666754 5.878711581230164 3.2915245728500726 -6.508003963341853 -9.110375193759907 28373408.0
3091 7.364379405975342 4.994136840289113 3.5370043516159058 3.3017751496467285 -10.306439637230305 -9.02387565074102 28399892.0
3094 7.365382671356201 5.113378645797672 3.16993510723114 3.2222788330529 -10.227691065603413 -9.043657016759468 28428430.0
3097 6.249558925628662 5.195342786774546 1.20855975151062 3.173323216671428 -12.001166071305752 -9.088928105074464 28457396.0
3100 4.087204456329346 5.104096590312537 3.423659563064575 3.3198103880449232 -10.669934399858072 -9.517618012183076 28485674.0
3103 3.573606491088867 4.929344424154631 0.6095722317695618 3.045494153005308 -5.907496165418016 -9.24895043478233 28514310.0
3106 4.29359769821167 4.781413220561901 0.0575595013797283 2.9539391516542355 -8.441248289536972 -9.758477389940088 28542348.0
3109 1.6753164529800415 4.493645497991478 3.258111834526062 2.924408716881115 -7.704696006557322 -9.741953465198698 28571258.0
3112 3.261488437652588 4.438978502279927 4.155336141586304 3.0823949529447416 -12.152993307482728 -9.72164369268434 28599606.0
3115 5.366634368896484 4.443760389970993 1.7018587589263916 2.9329296620258885 -9.201838997141634 -10.001626859294973 28626384.0
3118 3.7998220920562735 4.621714054163754 1.0845832228660583 3.095637885559265 -10.173647757157623 -9.981023137588071 28655964.0
3121 5.731367111206055 4.5880447121176 4.440771818161011 3.174573127316535 -7.169114346716904 -9.619149199142957 28684260.0
3124 5.8892903327941895 4.5982495107310335 4.124496102333069 3.2081229147788908 -8.379218281290182 -9.695717140076017 28710624.0
3127 3.5051634311676025 4.661268185897608 3.416430115699768 3.183792642327459 -5.033376071468872 -9.467077524470293 28738490.0
3130 5.696530342102051 4.723954276468717 6.156063795089722 3.262737597425094 -10.192304709242647 -9.805060178038616 28766618.0
3133 6.611746788024902 4.809838184609591 2.274644315242768 3.190038533691798 -12.287181078827974 -9.72744288040629 28793604.0
3136 3.915637493133545 4.696503824076046 3.7709730863571167 3.259475033276051 -9.58742856890407 -9.678961617459697 28821202.0
3139 4.317628860473633 4.698581030489195 2.9895030856132507 3.1171094788707308 -6.6912993395205405 -9.215937514685262 28849248.0
3142 5.807651042938232 4.719996959592507 2.7282344698905945 3.026527814056251 -4.623498966513865 -8.987472101254353 28876982.0
3145 6.143856525421143 4.774417083062359 2.7013673186302185 3.198469182259145 -7.8464104401325505 -8.831086593144565 28904388.0
3148 5.698153495788574 4.849629465393615 3.512609839439392 3.3614427730499243 -11.188073058747435 -8.895459847261044 28932564.0
3151 4.294806957244873 4.761810911689171 2.899442195892334 3.17545793182175 -11.562265424882277 -9.003526160141075 28960790.0
3154 5.155068397521973 4.931229128803514 2.221988260746002 3.24950517711814 -12.729987606301435 -9.25231756002868 28988196.0
3157 5.192586421966553 4.949489098565572 4.293342590332031 3.3035521598324715 -9.263204507220538 -9.018169853289203 29017408.0
3160 5.237005233764648 4.957353705441831 3.50116503238678 3.394298401638045 -12.336473304407525 -9.239662698766567 29046314.0
3163 8.006417274475098 5.159580119309108 2.7637208104133606 3.448229884328826 -14.61989046235969 -9.671659686268828 29075540.0
3166 5.305968284606934 5.181522362084822 4.357645511627197 3.3863885607757083 -14.945635576851508 -9.969622412387896 29104410.0
3169 4.386028289794922 5.163448516785797 3.5597856044769287 3.372376080214451 -14.896944645233086 -10.10895456022315 29132086.0
3172 5.511294364929199 5.270417537033218 1.509387731552124 3.261071402286503 -11.2431850299212 -10.086243551181203 29160492.0
3175 5.9063239097595215 5.2046409720590106 1.518736481666565 3.156609250327316 -7.6333007121016685 -9.682667107551994 29188836.0
3178 5.102705955505371 5.211211771207314 1.6346880197525024 3.095645992042932 -9.13485858669298 -9.96835076304811 29215578.0
3181 5.605457782745361 5.281477661747383 5.445454359054565 3.1441531436314905 -6.18223636085729 -9.842051437222054 29245292.0
3184 4.596432685852051 5.326440280723584 5.293449640274048 3.174665736855374 -4.803282174169551 -9.369576980144862 29271982.0
3187 5.386733531951904 5.379427740308559 4.7987565994262695 3.2486357192475674 -12.043627069229128 -9.64921279890438 29301078.0
3190 6.268648624420166 5.47959762771359 5.7391440868377686 3.3322466476139203 -14.327452427267776 -10.078712985292558 29328622.0
3193 4.589247703552246 5.420487858627905 3.9318981170654297 3.350223460154003 -10.491755251209886 -10.345101823787502 29358404.0
3196 4.540656089782715 5.2582553913837256 4.775959610939026 3.4184706288930813 -11.769245119619985 -10.52428578605346 29387282.0
3199 5.0840678215026855 5.208832732294227 -0.2503837421536445 3.2795420296024647 -5.787083903485987 -9.82564570698504 29415096.0
3202 5.862362861633301 5.177961076967982 0.9136214554309844 3.109265945258589 -10.607737479002116 -9.75013817594828 29442204.0

